Analysis of wall-modelled particle/mesh PDF methods for turbulent parietal flows

Lagrangian stochastic methods are widely used to model turbulent flows. Scarce consideration has, however, been devoted to the treatment of the near-wall region and to the formulation of a proper wall-boundary condition. With respect to this issue, the main purpose of this paper is to present an in-depth analysis of such flows when relying on particle/mesh formulations of the probability density function (PDF) model. This is translated into three objectives. The first objective is to assess the existing an-elastic wall-boundary condition and present new validation results. The second objective is to analyse the impact of the interpolation of the mean fields at particle positions on their dynamics. The third objective is to investigate the spatial error affecting covariance estimators when they are extracted on coarse volumes. All these developments allow to ascertain that the key dynamical statistics of wall-bounded flows are properly captured even for coarse spatial resolutions.

==> data/interp_stat/P0_vel_P0_Tl/filtered_error_first_cell.csv <==
# ref , filtered_uu , error_uu , filtered_cor_uu , filtered_cor_lin_uu , filtered_cor_log_uu , filtered_lagr_corrected_uu , filtered_lagr_corrected_lin_uu ,  filtered_lagr_corrected_log_uu 
 1 , 2.648232e+00 , -9.920205e-02 , -5.173459e-01 , 2.648232e+00 , -5.173459e-01 , 7.169897e-01 , 2.436962e+00 , 7.169897e-01 
 2 , 2.510933e+00 , -1.459043e-01 , 1.236082e+00 , 2.510933e+00 , 1.236082e+00 , 1.790341e+00 , 2.431472e+00 , 1.790341e+00 
 3 , 2.471864e+00 , -1.591938e-01 , 1.763081e+00 , 2.471864e+00 , 1.763081e+00 , 2.031532e+00 , 2.427376e+00 , 2.031532e+00 
 5 , 2.445712e+00 , -1.680893e-01 , 2.126987e+00 , 2.445712e+00 , 2.126987e+00 , 2.224754e+00 , 2.425533e+00 , 2.224754e+00 
 7 , 2.437263e+00 , -1.709634e-01 , 2.255634e+00 , 2.437263e+00 , 2.255634e+00 , 2.304443e+00 , 2.426004e+00 , 2.304443e+00 
 10 , 2.430941e+00 , -1.731139e-01 , 2.333749e+00 , 2.430941e+00 , 2.333749e+00 , 2.356805e+00 , 2.425122e+00 , 2.356805e+00 
 15 , 2.428176e+00 , -1.740543e-01 , 2.381926e+00 , 2.428176e+00 , 2.381926e+00 , 2.391652e+00 , 2.425438e+00 , 2.391652e+00 
 20 , 2.426734e+00 , -1.745450e-01 , 2.399877e+00 , 2.426734e+00 , 2.399877e+00 , 2.405306e+00 , 2.425073e+00 , 2.405306e+00 
 30 , 2.426125e+00 , -1.747520e-01 , 2.413853e+00 , 2.426125e+00 , 2.413853e+00 , 2.416142e+00 , 2.425312e+00 , 2.416142e+00 
 50 , 2.425348e+00 , -1.750163e-01 , 2.420855e+00 , 2.425348e+00 , 2.420855e+00 , 2.421694e+00 , 2.425000e+00 , 2.421694e+00 
 100 , 2.425158e+00 , -1.750808e-01 , 2.424026e+00 , 2.425158e+00 , 2.424026e+00 , 2.424234e+00 , 2.424930e+00 , 2.424234e+00 
 200 , 2.425100e+00 , -1.751006e-01 , 2.424816e+00 , 2.425100e+00 , 2.424816e+00 , 2.424868e+00 , 2.424662e+00 , 2.424868e+00 
 500 , 2.425068e+00 , -1.751114e-01 , 2.425023e+00 , 2.425068e+00 , 2.425023e+00 , 2.425031e+00 , 2.421120e+00 , 2.425031e+00 
 1000 , 2.425034e+00 , -1.751231e-01 , 2.425022e+00 , 2.425034e+00 , 2.425022e+00 , 2.425024e+00 , 2.371395e+00 , 2.425024e+00 


==> data/interp_stat/P0_vel_P0_Tl/filtered_uu_stat.csv <==
# zc_ov_h , zc , ref_uu ,filtered_uu_sub_1 , filtered_cor_uu_sub_1 ,filtered_uu_lin_sub_1 , filtered_cor_uu_log_sub_1 ,filtered_uu_lagr_sub_1 , filtered_uu_lagr_lin_sub_1 ,filtered_uu_lagr_log_sub_1 ,filtered_uu_sub_2 , filtered_cor_uu_sub_2 ,filtered_uu_lin_sub_2 , filtered_cor_uu_log_sub_2 ,filtered_uu_lagr_sub_2 , filtered_uu_lagr_lin_sub_2 ,filtered_uu_lagr_log_sub_2 ,filtered_uu_sub_3 , filtered_cor_uu_sub_3 ,filtered_uu_lin_sub_3 , filtered_cor_uu_log_sub_3 ,filtered_uu_lagr_sub_3 , filtered_uu_lagr_lin_sub_3 ,filtered_uu_lagr_log_sub_3 ,filtered_uu_sub_5 , filtered_cor_uu_sub_5 ,filtered_uu_lin_sub_5 , filtered_cor_uu_log_sub_5 ,filtered_uu_lagr_sub_5 , filtered_uu_lagr_lin_sub_5 ,filtered_uu_lagr_log_sub_5 ,filtered_uu_sub_7 , filtered_cor_uu_sub_7 ,filtered_uu_lin_sub_7 , filtered_cor_uu_log_sub_7 ,filtered_uu_lagr_sub_7 , filtered_uu_lagr_lin_sub_7 ,filtered_uu_lagr_log_sub_7 ,filtered_uu_sub_10 , filtered_cor_uu_sub_10 ,filtered_uu_lin_sub_10 , filtered_cor_uu_log_sub_10 ,filtered_uu_lagr_sub_10 , filtered_uu_lagr_lin_sub_10 ,filtered_uu_lagr_log_sub_10 ,filtered_uu_sub_15 , filtered_cor_uu_sub_15 ,filtered_uu_lin_sub_15 , filtered_cor_uu_log_sub_15 ,filtered_uu_lagr_sub_15 , filtered_uu_lagr_lin_sub_15 ,filtered_uu_lagr_log_sub_15 ,filtered_uu_sub_20 , filtered_cor_uu_sub_20 ,filtered_uu_lin_sub_20 , filtered_cor_uu_log_sub_20 ,filtered_uu_lagr_sub_20 , filtered_uu_lagr_lin_sub_20 ,filtered_uu_lagr_log_sub_20 ,filtered_uu_sub_30 , filtered_cor_uu_sub_30 ,filtered_uu_lin_sub_30 , filtered_cor_uu_log_sub_30 ,filtered_uu_lagr_sub_30 , filtered_uu_lagr_lin_sub_30 ,filtered_uu_lagr_log_sub_30 ,filtered_uu_sub_50 , filtered_cor_uu_sub_50 ,filtered_uu_lin_sub_50 , filtered_cor_uu_log_sub_50 ,filtered_uu_lagr_sub_50 , filtered_uu_lagr_lin_sub_50 ,filtered_uu_lagr_log_sub_50 ,filtered_uu_sub_100 , filtered_cor_uu_sub_100 ,filtered_uu_lin_sub_100 , filtered_cor_uu_log_sub_100 ,filtered_uu_lagr_sub_100 , filtered_uu_lagr_lin_sub_100 ,filtered_uu_lagr_log_sub_100 ,filtered_uu_sub_200 , filtered_cor_uu_sub_200 ,filtered_uu_lin_sub_200 , filtered_cor_uu_log_sub_200 ,filtered_uu_lagr_sub_200 , filtered_uu_lagr_lin_sub_200 ,filtered_uu_lagr_log_sub_200 ,filtered_uu_sub_500 , filtered_cor_uu_sub_500 ,filtered_uu_lin_sub_500 , filtered_cor_uu_log_sub_500 ,filtered_uu_lagr_sub_500 , filtered_uu_lagr_lin_sub_500 ,filtered_uu_lagr_log_sub_500 ,filtered_uu_sub_1000 , filtered_cor_uu_sub_1000 ,filtered_uu_lin_sub_1000 , filtered_cor_uu_log_sub_1000 ,filtered_uu_lagr_sub_1000 , filtered_uu_lagr_lin_sub_1000 ,filtered_uu_lagr_log_sub_1000 ,
 0.025000 , 1.250000 , 2.648241 , 2.648232 , -0.517346 , 2.648232 , -0.517346 , 0.716990 , 2.436962 , 0.716990 , 2.510933 , 1.236082 , 2.510933 , 1.236082 , 1.790341 , 2.431472 , 1.790341 , 2.471864 , 1.763081 , 2.471864 , 1.763081 , 2.031532 , 2.427376 , 2.031532 , 2.445712 , 2.126987 , 2.445712 , 2.126987 , 2.224754 , 2.425533 , 2.224754 , 2.437263 , 2.255634 , 2.437263 , 2.255634 , 2.304443 , 2.426004 , 2.304443 , 2.430941 , 2.333749 , 2.430941 , 2.333749 , 2.356805 , 2.425122 , 2.356805 , 2.428176 , 2.381926 , 2.428176 , 2.381926 , 2.391652 , 2.425438 , 2.391652 , 2.426734 , 2.399877 , 2.426734 , 2.399877 , 2.405306 , 2.425073 , 2.405306 , 2.426125 , 2.413853 , 2.426125 , 2.413853 , 2.416142 , 2.425312 , 2.416142 , 2.425348 , 2.420855 , 2.425348 , 2.420855 , 2.421694 , 2.425000 , 2.421694 , 2.425158 , 2.424026 , 2.425158 , 2.424026 , 2.424234 , 2.424930 , 2.424234 , 2.425100 , 2.424816 , 2.425100 , 2.424816 , 2.424868 , 2.424662 , 2.424868 , 2.425068 , 2.425023 , 2.425068 , 2.425023 , 2.425031 , 2.421120 , 2.425031 , 2.425034 , 2.425022 , 2.425034 , 2.425022 , 2.425024 , 2.371395 , 2.425024 , 
 0.075000 , 3.750000 , 3.223476 , 3.223477 , 3.223477 , 3.223477 , 3.013825 , 3.049616 , 3.049616 , 3.004280 , 3.101377 , 3.101377 , 3.101377 , 3.046656 , 3.048507 , 3.048507 , 3.043323 , 3.072590 , 3.072590 , 3.072590 , 3.048043 , 3.047720 , 3.047720 , 3.046374 , 3.057656 , 3.057656 , 3.057656 , 3.048775 , 3.047472 , 3.047472 , 3.048147 , 3.052616 , 3.052616 , 3.052616 , 3.048079 , 3.047393 , 3.047393 , 3.047754 , 3.050174 , 3.050174 , 3.050174 , 3.047949 , 3.047356 , 3.047356 , 3.047788 , 3.048543 , 3.048543 , 3.048543 , 3.047554 , 3.047197 , 3.047197 , 3.047483 , 3.047975 , 3.047975 , 3.047975 , 3.047418 , 3.047265 , 3.047265 , 3.047378 , 3.047493 , 3.047493 , 3.047493 , 3.047246 , 3.047096 , 3.047096 , 3.047228 , 3.047403 , 3.047403 , 3.047403 , 3.047314 , 3.047188 , 3.047188 , 3.047308 , 3.047298 , 3.047298 , 3.047298 , 3.047276 , 3.047123 , 3.047123 , 3.047274 , 3.047273 , 3.047273 , 3.047273 , 3.047267 , 3.046913 , 3.046913 , 3.047267 , 3.047240 , 3.047240 , 3.047240 , 3.047239 , 3.042760 , 3.042760 , 3.047239 , 3.047200 , 3.047200 , 3.047200 , 3.047200 , 2.987540 , 2.987540 , 3.047200 , 
 0.125000 , 6.250000 , 3.055803 , 3.055793 , 3.055793 , 3.055793 , 2.981214 , 2.989753 , 2.989753 , 2.979059 , 3.008563 , 3.008563 , 3.008563 , 2.989624 , 2.989678 , 2.989678 , 2.989084 , 2.997760 , 2.997760 , 2.997760 , 2.989318 , 2.989511 , 2.989511 , 2.989057 , 2.992722 , 2.992722 , 2.992722 , 2.989678 , 2.989511 , 2.989511 , 2.989578 , 2.991212 , 2.991212 , 2.991212 , 2.989658 , 2.989549 , 2.989549 , 2.989609 , 2.990369 , 2.990369 , 2.990369 , 2.989607 , 2.989477 , 2.989477 , 2.989583 , 2.989890 , 2.989890 , 2.989890 , 2.989551 , 2.989425 , 2.989425 , 2.989540 , 2.989742 , 2.989742 , 2.989742 , 2.989552 , 2.989463 , 2.989463 , 2.989546 , 2.989570 , 2.989570 , 2.989570 , 2.989485 , 2.989411 , 2.989411 , 2.989482 , 2.989519 , 2.989519 , 2.989519 , 2.989489 , 2.989411 , 2.989411 , 2.989488 , 2.989484 , 2.989484 , 2.989484 , 2.989477 , 2.989363 , 2.989363 , 2.989477 , 2.989470 , 2.989470 , 2.989470 , 2.989468 , 2.989214 , 2.989214 , 2.989468 , 2.989444 , 2.989444 , 2.989444 , 2.989444 , 2.984318 , 2.984318 , 2.989444 , 2.989406 , 2.989406 , 2.989406 , 2.989406 , 2.933469 , 2.933469 , 2.989406 , 
 0.175000 , 8.750000 , 3.019992 , 3.019992 , 3.019992 , 3.019992 , 2.981939 , 2.984570 , 2.984570 , 2.981333 , 2.994087 , 2.994087 , 2.994087 , 2.984497 , 2.984479 , 2.984479 , 2.984327 , 2.988628 , 2.988628 , 2.988628 , 2.984359 , 2.984455 , 2.984455 , 2.984282 , 2.986006 , 2.986006 , 2.986006 , 2.984468 , 2.984442 , 2.984442 , 2.984441 , 2.985340 , 2.985340 , 2.985340 , 2.984555 , 2.984452 , 2.984452 , 2.984542 , 2.984837 , 2.984837 , 2.984837 , 2.984452 , 2.984442 , 2.984442 , 2.984446 , 2.984620 , 2.984620 , 2.984620 , 2.984449 , 2.984420 , 2.984420 , 2.984447 , 2.984588 , 2.984588 , 2.984588 , 2.984492 , 2.984413 , 2.984413 , 2.984490 , 2.984508 , 2.984508 , 2.984508 , 2.984466 , 2.984410 , 2.984410 , 2.984465 , 2.984480 , 2.984480 , 2.984480 , 2.984464 , 2.984390 , 2.984390 , 2.984464 , 2.984459 , 2.984459 , 2.984459 , 2.984455 , 2.984343 , 2.984343 , 2.984455 , 2.984446 , 2.984446 , 2.984446 , 2.984445 , 2.984189 , 2.984189 , 2.984445 , 2.984416 , 2.984416 , 2.984416 , 2.984415 , 2.980880 , 2.980880 , 2.984415 , 2.984373 , 2.984373 , 2.984373 , 2.984373 , 2.932021 , 2.932021 , 2.984373 , 
 0.225000 , 11.250000 , 3.002222 , 3.002226 , 3.002226 , 3.002226 , 2.979176 , 2.980856 , 2.980856 , 2.978758 , 2.986574 , 2.986574 , 2.986574 , 2.980783 , 2.980830 , 2.980830 , 2.980693 , 2.983335 , 2.983335 , 2.983335 , 2.980759 , 2.980802 , 2.980802 , 2.980715 , 2.981823 , 2.981823 , 2.981823 , 2.980895 , 2.980816 , 2.980816 , 2.980879 , 2.981280 , 2.981280 , 2.981280 , 2.980806 , 2.980825 , 2.980825 , 2.980798 , 2.981047 , 2.981047 , 2.981047 , 2.980815 , 2.980796 , 2.980796 , 2.980811 , 2.980923 , 2.980923 , 2.980923 , 2.980820 , 2.980766 , 2.980766 , 2.980818 , 2.980871 , 2.980871 , 2.980871 , 2.980813 , 2.980756 , 2.980756 , 2.980812 , 2.980843 , 2.980843 , 2.980843 , 2.980818 , 2.980755 , 2.980755 , 2.980817 , 2.980801 , 2.980801 , 2.980801 , 2.980792 , 2.980712 , 2.980712 , 2.980792 , 2.980774 , 2.980774 , 2.980774 , 2.980772 , 2.980649 , 2.980649 , 2.980772 , 2.980754 , 2.980754 , 2.980754 , 2.980753 , 2.980477 , 2.980477 , 2.980753 , 2.980732 , 2.980732 , 2.980732 , 2.980732 , 2.976054 , 2.976054 , 2.980732 , 2.980689 , 2.980689 , 2.980689 , 2.980689 , 2.925337 , 2.925337 , 2.980689 , 
 0.275000 , 13.750000 , 2.990352 , 2.990354 , 2.990354 , 2.990354 , 2.974903 , 2.975672 , 2.975672 , 2.974626 , 2.979512 , 2.979512 , 2.979512 , 2.975637 , 2.975653 , 2.975653 , 2.975565 , 2.977264 , 2.977264 , 2.977264 , 2.975540 , 2.975638 , 2.975638 , 2.975512 , 2.976216 , 2.976216 , 2.976216 , 2.975596 , 2.975654 , 2.975654 , 2.975583 , 2.975995 , 2.975995 , 2.975995 , 2.975678 , 2.975635 , 2.975635 , 2.975672 , 2.975822 , 2.975822 , 2.975822 , 2.975667 , 2.975636 , 2.975636 , 2.975664 , 2.975732 , 2.975732 , 2.975732 , 2.975663 , 2.975608 , 2.975608 , 2.975662 , 2.975725 , 2.975725 , 2.975725 , 2.975686 , 2.975635 , 2.975635 , 2.975686 , 2.975687 , 2.975687 , 2.975687 , 2.975670 , 2.975615 , 2.975615 , 2.975670 , 2.975676 , 2.975676 , 2.975676 , 2.975670 , 2.975600 , 2.975600 , 2.975669 , 2.975665 , 2.975665 , 2.975665 , 2.975663 , 2.975556 , 2.975556 , 2.975663 , 2.975653 , 2.975653 , 2.975653 , 2.975653 , 2.975405 , 2.975405 , 2.975653 , 2.975628 , 2.975628 , 2.975628 , 2.975628 , 2.971103 , 2.971103 , 2.975628 , 2.975587 , 2.975587 , 2.975587 , 2.975587 , 2.908687 , 2.908687 , 2.975587 , 
 0.325000 , 16.250000 , 2.968546 , 2.968553 , 2.968553 , 2.968553 , 2.957478 , 2.957946 , 2.957946 , 2.957368 , 2.960820 , 2.960820 , 2.960820 , 2.958045 , 2.957949 , 2.957949 , 2.958015 , 2.959115 , 2.959115 , 2.959115 , 2.957881 , 2.957930 , 2.957930 , 2.957868 , 2.958469 , 2.958469 , 2.958469 , 2.958024 , 2.957930 , 2.957930 , 2.958020 , 2.958166 , 2.958166 , 2.958166 , 2.957940 , 2.957926 , 2.957926 , 2.957937 , 2.958060 , 2.958060 , 2.958060 , 2.957949 , 2.957911 , 2.957911 , 2.957948 , 2.958026 , 2.958026 , 2.958026 , 2.957976 , 2.957913 , 2.957913 , 2.957976 , 2.957955 , 2.957955 , 2.957955 , 2.957927 , 2.957893 , 2.957893 , 2.957927 , 2.957953 , 2.957953 , 2.957953 , 2.957941 , 2.957895 , 2.957895 , 2.957941 , 2.957921 , 2.957921 , 2.957921 , 2.957916 , 2.957857 , 2.957857 , 2.957916 , 2.957908 , 2.957908 , 2.957908 , 2.957907 , 2.957820 , 2.957820 , 2.957907 , 2.957895 , 2.957895 , 2.957895 , 2.957895 , 2.957661 , 2.957661 , 2.957895 , 2.957869 , 2.957869 , 2.957869 , 2.957869 , 2.953758 , 2.953758 , 2.957869 , 2.957833 , 2.957833 , 2.957833 , 2.957833 , 2.906884 , 2.906884 , 2.957833 , 
 0.375000 , 18.750000 , 2.976384 , 2.976389 , 2.976389 , 2.976389 , 2.968062 , 2.967832 , 2.967832 , 2.967952 , 2.970188 , 2.970188 , 2.970188 , 2.968103 , 2.967817 , 2.967817 , 2.968067 , 2.968654 , 2.968654 , 2.968654 , 2.967727 , 2.967808 , 2.967808 , 2.967714 , 2.968134 , 2.968134 , 2.968134 , 2.967801 , 2.967809 , 2.967809 , 2.967795 , 2.967998 , 2.967998 , 2.967998 , 2.967828 , 2.967789 , 2.967789 , 2.967825 , 2.967917 , 2.967917 , 2.967917 , 2.967833 , 2.967791 , 2.967791 , 2.967832 , 2.967858 , 2.967858 , 2.967858 , 2.967821 , 2.967781 , 2.967781 , 2.967821 , 2.967830 , 2.967830 , 2.967830 , 2.967809 , 2.967771 , 2.967771 , 2.967809 , 2.967806 , 2.967806 , 2.967806 , 2.967797 , 2.967748 , 2.967748 , 2.967797 , 2.967797 , 2.967797 , 2.967797 , 2.967793 , 2.967731 , 2.967731 , 2.967793 , 2.967786 , 2.967786 , 2.967786 , 2.967785 , 2.967692 , 2.967692 , 2.967785 , 2.967772 , 2.967772 , 2.967772 , 2.967771 , 2.967477 , 2.967477 , 2.967771 , 2.967745 , 2.967745 , 2.967745 , 2.967745 , 2.963542 , 2.963542 , 2.967745 , 2.967708 , 2.967708 , 2.967708 , 2.967708 , 2.912109 , 2.912109 , 2.967708 , 
 0.425000 , 21.250000 , 2.959898 , 2.959896 , 2.959896 , 2.959896 , 2.953408 , 2.952462 , 2.952462 , 2.953321 , 2.954218 , 2.954218 , 2.954218 , 2.952594 , 2.952484 , 2.952484 , 2.952570 , 2.953192 , 2.953192 , 2.953192 , 2.952470 , 2.952439 , 2.952439 , 2.952460 , 2.952773 , 2.952773 , 2.952773 , 2.952513 , 2.952457 , 2.952457 , 2.952509 , 2.952650 , 2.952650 , 2.952650 , 2.952517 , 2.952466 , 2.952466 , 2.952515 , 2.952571 , 2.952571 , 2.952571 , 2.952506 , 2.952457 , 2.952457 , 2.952506 , 2.952494 , 2.952494 , 2.952494 , 2.952465 , 2.952432 , 2.952432 , 2.952465 , 2.952492 , 2.952492 , 2.952492 , 2.952476 , 2.952435 , 2.952435 , 2.952476 , 2.952498 , 2.952498 , 2.952498 , 2.952490 , 2.952436 , 2.952436 , 2.952490 , 2.952477 , 2.952477 , 2.952477 , 2.952475 , 2.952406 , 2.952406 , 2.952475 , 2.952464 , 2.952464 , 2.952464 , 2.952463 , 2.952348 , 2.952348 , 2.952463 , 2.952457 , 2.952457 , 2.952457 , 2.952457 , 2.952195 , 2.952195 , 2.952457 , 2.952431 , 2.952431 , 2.952431 , 2.952430 , 2.947669 , 2.947669 , 2.952430 , 2.952387 , 2.952387 , 2.952387 , 2.952387 , 2.902220 , 2.902220 , 2.952387 , 
 0.475000 , 23.750000 , 2.964587 , 2.964594 , 2.964594 , 2.964594 , 2.959397 , 2.959836 , 2.959836 , 2.959331 , 2.961011 , 2.961011 , 2.961011 , 2.959710 , 2.959808 , 2.959808 , 2.959698 , 2.960362 , 2.960362 , 2.960362 , 2.959784 , 2.959738 , 2.959738 , 2.959778 , 2.959971 , 2.959971 , 2.959971 , 2.959763 , 2.959740 , 2.959740 , 2.959760 , 2.959858 , 2.959858 , 2.959858 , 2.959752 , 2.959737 , 2.959737 , 2.959750 , 2.959795 , 2.959795 , 2.959795 , 2.959743 , 2.959725 , 2.959725 , 2.959742 , 2.959734 , 2.959734 , 2.959734 , 2.959711 , 2.959686 , 2.959686 , 2.959711 , 2.959755 , 2.959755 , 2.959755 , 2.959742 , 2.959702 , 2.959702 , 2.959742 , 2.959719 , 2.959719 , 2.959719 , 2.959713 , 2.959673 , 2.959673 , 2.959713 , 2.959740 , 2.959740 , 2.959740 , 2.959737 , 2.959679 , 2.959679 , 2.959737 , 2.959723 , 2.959723 , 2.959723 , 2.959722 , 2.959641 , 2.959641 , 2.959722 , 2.959710 , 2.959710 , 2.959710 , 2.959709 , 2.959442 , 2.959442 , 2.959709 , 2.959681 , 2.959681 , 2.959681 , 2.959681 , 2.955110 , 2.955110 , 2.959681 , 2.959639 , 2.959639 , 2.959639 , 2.959639 , 2.903808 , 2.903808 , 2.959639 , 
 0.525000 , 26.250000 , 2.980006 , 2.980020 , 2.980020 , 2.980020 , 2.975763 , 2.976198 , 2.976198 , 2.975721 , 2.977364 , 2.977364 , 2.977364 , 2.976299 , 2.976182 , 2.976182 , 2.976287 , 2.976662 , 2.976662 , 2.976662 , 2.976188 , 2.976196 , 2.976196 , 2.976183 , 2.976333 , 2.976333 , 2.976333 , 2.976163 , 2.976176 , 2.976176 , 2.976161 , 2.976291 , 2.976291 , 2.976291 , 2.976204 , 2.976154 , 2.976154 , 2.976203 , 2.976244 , 2.976244 , 2.976244 , 2.976202 , 2.976163 , 2.976163 , 2.976201 , 2.976236 , 2.976236 , 2.976236 , 2.976217 , 2.976175 , 2.976175 , 2.976217 , 2.976201 , 2.976201 , 2.976201 , 2.976190 , 2.976146 , 2.976146 , 2.976190 , 2.976168 , 2.976168 , 2.976168 , 2.976163 , 2.976108 , 2.976108 , 2.976163 , 2.976163 , 2.976163 , 2.976163 , 2.976161 , 2.976099 , 2.976099 , 2.976161 , 2.976153 , 2.976153 , 2.976153 , 2.976153 , 2.976050 , 2.976050 , 2.976153 , 2.976144 , 2.976144 , 2.976144 , 2.976143 , 2.975867 , 2.975867 , 2.976143 , 2.976123 , 2.976123 , 2.976123 , 2.976123 , 2.971885 , 2.971885 , 2.976123 , 2.976089 , 2.976089 , 2.976089 , 2.976089 , 2.927968 , 2.927968 , 2.976089 , 
 0.575000 , 28.750000 , 2.978902 , 2.978904 , 2.978904 , 2.978904 , 2.975353 , 2.975097 , 2.975097 , 2.975347 , 2.975903 , 2.975903 , 2.975903 , 2.975014 , 2.975080 , 2.975080 , 2.975012 , 2.975488 , 2.975488 , 2.975488 , 2.975094 , 2.975065 , 2.975065 , 2.975092 , 2.975224 , 2.975224 , 2.975224 , 2.975082 , 2.975068 , 2.975068 , 2.975081 , 2.975143 , 2.975143 , 2.975143 , 2.975071 , 2.975055 , 2.975055 , 2.975070 , 2.975100 , 2.975100 , 2.975100 , 2.975064 , 2.975040 , 2.975040 , 2.975064 , 2.975064 , 2.975064 , 2.975064 , 2.975049 , 2.975013 , 2.975013 , 2.975048 , 2.975071 , 2.975071 , 2.975071 , 2.975062 , 2.975024 , 2.975024 , 2.975062 , 2.975035 , 2.975035 , 2.975035 , 2.975031 , 2.974979 , 2.974979 , 2.975031 , 2.975055 , 2.975055 , 2.975055 , 2.975054 , 2.975001 , 2.975001 , 2.975054 , 2.975045 , 2.975045 , 2.975045 , 2.975045 , 2.974946 , 2.974946 , 2.975045 , 2.975034 , 2.975034 , 2.975034 , 2.975034 , 2.974800 , 2.974800 , 2.975034 , 2.975011 , 2.975011 , 2.975011 , 2.975011 , 2.970647 , 2.970647 , 2.975011 , 2.974968 , 2.974968 , 2.974968 , 2.974968 , 2.916778 , 2.916778 , 2.974968 , 
 0.625000 , 31.250000 , 2.958479 , 2.958482 , 2.958482 , 2.958482 , 2.955475 , 2.955908 , 2.955908 , 2.955465 , 2.956640 , 2.956640 , 2.956640 , 2.955888 , 2.955871 , 2.955871 , 2.955886 , 2.956188 , 2.956188 , 2.956188 , 2.955853 , 2.955825 , 2.955825 , 2.955853 , 2.956022 , 2.956022 , 2.956022 , 2.955902 , 2.955835 , 2.955835 , 2.955902 , 2.955923 , 2.955923 , 2.955923 , 2.955862 , 2.955812 , 2.955812 , 2.955861 , 2.955898 , 2.955898 , 2.955898 , 2.955868 , 2.955811 , 2.955811 , 2.955868 , 2.955872 , 2.955872 , 2.955872 , 2.955859 , 2.955797 , 2.955797 , 2.955858 , 2.955859 , 2.955859 , 2.955859 , 2.955851 , 2.955790 , 2.955790 , 2.955851 , 2.955844 , 2.955844 , 2.955844 , 2.955841 , 2.955769 , 2.955769 , 2.955841 , 2.955839 , 2.955839 , 2.955839 , 2.955838 , 2.955758 , 2.955758 , 2.955838 , 2.955826 , 2.955826 , 2.955826 , 2.955826 , 2.955723 , 2.955723 , 2.955826 , 2.955816 , 2.955816 , 2.955816 , 2.955816 , 2.955532 , 2.955532 , 2.955816 , 2.955795 , 2.955795 , 2.955795 , 2.955795 , 2.951120 , 2.951120 , 2.955795 , 2.955756 , 2.955756 , 2.955756 , 2.955756 , 2.897749 , 2.897749 , 2.955756 , 
 0.675000 , 33.750000 , 2.932779 , 2.932776 , 2.932776 , 2.932776 , 2.930198 , 2.930567 , 2.930567 , 2.930178 , 2.930974 , 2.930974 , 2.930974 , 2.930329 , 2.930552 , 2.930552 , 2.930326 , 2.930773 , 2.930773 , 2.930773 , 2.930486 , 2.930547 , 2.930547 , 2.930485 , 2.930656 , 2.930656 , 2.930656 , 2.930553 , 2.930535 , 2.930535 , 2.930552 , 2.930605 , 2.930605 , 2.930605 , 2.930552 , 2.930522 , 2.930522 , 2.930552 , 2.930578 , 2.930578 , 2.930578 , 2.930552 , 2.930531 , 2.930531 , 2.930552 , 2.930614 , 2.930614 , 2.930614 , 2.930603 , 2.930571 , 2.930571 , 2.930603 , 2.930547 , 2.930547 , 2.930547 , 2.930540 , 2.930506 , 2.930506 , 2.930540 , 2.930549 , 2.930549 , 2.930549 , 2.930546 , 2.930504 , 2.930504 , 2.930546 , 2.930533 , 2.930533 , 2.930533 , 2.930532 , 2.930471 , 2.930471 , 2.930532 , 2.930513 , 2.930513 , 2.930513 , 2.930513 , 2.930413 , 2.930413 , 2.930513 , 2.930499 , 2.930499 , 2.930499 , 2.930499 , 2.930252 , 2.930252 , 2.930499 , 2.930475 , 2.930475 , 2.930475 , 2.930475 , 2.926916 , 2.926916 , 2.930475 , 2.930428 , 2.930428 , 2.930428 , 2.930428 , 2.878440 , 2.878440 , 2.930428 , 
 0.725000 , 36.250000 , 2.948407 , 2.948423 , 2.948423 , 2.948423 , 2.946187 , 2.946206 , 2.946206 , 2.946191 , 2.946875 , 2.946875 , 2.946875 , 2.946315 , 2.946158 , 2.946158 , 2.946314 , 2.946476 , 2.946476 , 2.946476 , 2.946228 , 2.946168 , 2.946168 , 2.946227 , 2.946224 , 2.946224 , 2.946224 , 2.946135 , 2.946136 , 2.946136 , 2.946135 , 2.946235 , 2.946235 , 2.946235 , 2.946189 , 2.946137 , 2.946137 , 2.946189 , 2.946169 , 2.946169 , 2.946169 , 2.946147 , 2.946119 , 2.946119 , 2.946147 , 2.946215 , 2.946215 , 2.946215 , 2.946205 , 2.946168 , 2.946168 , 2.946205 , 2.946149 , 2.946149 , 2.946149 , 2.946143 , 2.946105 , 2.946105 , 2.946143 , 2.946189 , 2.946189 , 2.946189 , 2.946187 , 2.946141 , 2.946141 , 2.946187 , 2.946136 , 2.946136 , 2.946136 , 2.946135 , 2.946076 , 2.946076 , 2.946135 , 2.946131 , 2.946131 , 2.946131 , 2.946130 , 2.946038 , 2.946038 , 2.946130 , 2.946121 , 2.946121 , 2.946121 , 2.946121 , 2.945844 , 2.945844 , 2.946121 , 2.946097 , 2.946097 , 2.946097 , 2.946097 , 2.942659 , 2.942659 , 2.946097 , 2.946058 , 2.946058 , 2.946058 , 2.946058 , 2.895793 , 2.895793 , 2.946058 , 
 0.775000 , 38.750000 , 2.946564 , 2.946563 , 2.946563 , 2.946563 , 2.944606 , 2.944730 , 2.944730 , 2.944610 , 2.945125 , 2.945125 , 2.945125 , 2.944635 , 2.944728 , 2.944728 , 2.944638 , 2.944932 , 2.944932 , 2.944932 , 2.944715 , 2.944708 , 2.944708 , 2.944716 , 2.944749 , 2.944749 , 2.944749 , 2.944670 , 2.944689 , 2.944689 , 2.944671 , 2.944766 , 2.944766 , 2.944766 , 2.944726 , 2.944706 , 2.944706 , 2.944726 , 2.944709 , 2.944709 , 2.944709 , 2.944689 , 2.944680 , 2.944680 , 2.944689 , 2.944723 , 2.944723 , 2.944723 , 2.944715 , 2.944689 , 2.944689 , 2.944715 , 2.944704 , 2.944704 , 2.944704 , 2.944699 , 2.944669 , 2.944669 , 2.944699 , 2.944722 , 2.944722 , 2.944722 , 2.944720 , 2.944681 , 2.944681 , 2.944720 , 2.944705 , 2.944705 , 2.944705 , 2.944704 , 2.944649 , 2.944649 , 2.944704 , 2.944696 , 2.944696 , 2.944696 , 2.944695 , 2.944603 , 2.944603 , 2.944695 , 2.944682 , 2.944682 , 2.944682 , 2.944682 , 2.944468 , 2.944468 , 2.944682 , 2.944658 , 2.944658 , 2.944658 , 2.944658 , 2.941640 , 2.941640 , 2.944658 , 2.944618 , 2.944618 , 2.944618 , 2.944618 , 2.898310 , 2.898310 , 2.944618 , 
 0.825000 , 41.250000 , 2.942668 , 2.942668 , 2.942668 , 2.942668 , 2.940941 , 2.940944 , 2.940944 , 2.940936 , 2.941338 , 2.941338 , 2.941338 , 2.940906 , 2.940828 , 2.940828 , 2.940905 , 2.941060 , 2.941060 , 2.941060 , 2.940867 , 2.940783 , 2.940783 , 2.940867 , 2.940917 , 2.940917 , 2.940917 , 2.940848 , 2.940805 , 2.940805 , 2.940848 , 2.940814 , 2.940814 , 2.940814 , 2.940778 , 2.940777 , 2.940777 , 2.940778 , 2.940853 , 2.940853 , 2.940853 , 2.940836 , 2.940800 , 2.940800 , 2.940836 , 2.940827 , 2.940827 , 2.940827 , 2.940819 , 2.940790 , 2.940790 , 2.940819 , 2.940839 , 2.940839 , 2.940839 , 2.940835 , 2.940789 , 2.940789 , 2.940835 , 2.940832 , 2.940832 , 2.940832 , 2.940830 , 2.940775 , 2.940775 , 2.940830 , 2.940826 , 2.940826 , 2.940826 , 2.940825 , 2.940756 , 2.940756 , 2.940825 , 2.940811 , 2.940811 , 2.940811 , 2.940811 , 2.940704 , 2.940704 , 2.940811 , 2.940801 , 2.940801 , 2.940801 , 2.940800 , 2.940554 , 2.940554 , 2.940800 , 2.940782 , 2.940782 , 2.940782 , 2.940782 , 2.936516 , 2.936516 , 2.940782 , 2.940738 , 2.940738 , 2.940738 , 2.940738 , 2.881294 , 2.881294 , 2.940738 , 
 0.875000 , 43.750000 , 2.921563 , 2.921558 , 2.921558 , 2.921558 , 2.920022 , 2.920037 , 2.920037 , 2.920018 , 2.920420 , 2.920420 , 2.920420 , 2.920036 , 2.920036 , 2.920036 , 2.920035 , 2.920221 , 2.920221 , 2.920221 , 2.920050 , 2.920026 , 2.920026 , 2.920050 , 2.920122 , 2.920122 , 2.920122 , 2.920060 , 2.920012 , 2.920012 , 2.920060 , 2.920031 , 2.920031 , 2.920031 , 2.920000 , 2.919979 , 2.919979 , 2.919999 , 2.920030 , 2.920030 , 2.920030 , 2.920015 , 2.919999 , 2.919999 , 2.920015 , 2.920011 , 2.920011 , 2.920011 , 2.920004 , 2.919980 , 2.919980 , 2.920004 , 2.920023 , 2.920023 , 2.920023 , 2.920020 , 2.919992 , 2.919992 , 2.920020 , 2.919945 , 2.919945 , 2.919945 , 2.919943 , 2.919907 , 2.919907 , 2.919943 , 2.920011 , 2.920011 , 2.920011 , 2.920011 , 2.919967 , 2.919967 , 2.920011 , 2.920006 , 2.920006 , 2.920006 , 2.920006 , 2.919910 , 2.919910 , 2.920006 , 2.919992 , 2.919992 , 2.919992 , 2.919992 , 2.919699 , 2.919699 , 2.919992 , 2.919964 , 2.919964 , 2.919964 , 2.919964 , 2.915796 , 2.915796 , 2.919964 , 2.919924 , 2.919924 , 2.919924 , 2.919924 , 2.859233 , 2.859233 , 2.919924 , 
 0.925000 , 46.250000 , 2.922288 , 2.922295 , 2.922295 , 2.922295 , 2.920921 , 2.921407 , 2.921407 , 2.920910 , 2.921678 , 2.921678 , 2.921678 , 2.921335 , 2.921398 , 2.921398 , 2.921332 , 2.921564 , 2.921564 , 2.921564 , 2.921411 , 2.921401 , 2.921401 , 2.921410 , 2.921491 , 2.921491 , 2.921491 , 2.921436 , 2.921384 , 2.921384 , 2.921435 , 2.921434 , 2.921434 , 2.921434 , 2.921406 , 2.921372 , 2.921372 , 2.921406 , 2.921416 , 2.921416 , 2.921416 , 2.921402 , 2.921374 , 2.921374 , 2.921402 , 2.921425 , 2.921425 , 2.921425 , 2.921419 , 2.921391 , 2.921391 , 2.921418 , 2.921402 , 2.921402 , 2.921402 , 2.921399 , 2.921361 , 2.921361 , 2.921398 , 2.921397 , 2.921397 , 2.921397 , 2.921396 , 2.921353 , 2.921353 , 2.921396 , 2.921383 , 2.921383 , 2.921383 , 2.921382 , 2.921333 , 2.921333 , 2.921382 , 2.921371 , 2.921371 , 2.921371 , 2.921371 , 2.921282 , 2.921282 , 2.921371 , 2.921357 , 2.921357 , 2.921357 , 2.921357 , 2.921119 , 2.921119 , 2.921357 , 2.921336 , 2.921336 , 2.921336 , 2.921336 , 2.916511 , 2.916511 , 2.921336 , 2.921296 , 2.921296 , 2.921296 , 2.921296 , 2.864649 , 2.864649 , 2.921296 , 
 0.975000 , 48.750000 , 2.935324 , 2.935322 , 2.935322 , 2.935322 , 2.934084 , 2.934431 , 2.934431 , 2.934081 , 2.934677 , 2.934677 , 2.934677 , 2.934368 , 2.934422 , 2.934422 , 2.934367 , 2.934472 , 2.934472 , 2.934472 , 2.934335 , 2.934400 , 2.934400 , 2.934334 , 2.934450 , 2.934450 , 2.934450 , 2.934400 , 2.934390 , 2.934390 , 2.934400 , 2.934406 , 2.934406 , 2.934406 , 2.934380 , 2.934360 , 2.934360 , 2.934380 , 2.934420 , 2.934420 , 2.934420 , 2.934408 , 2.934366 , 2.934366 , 2.934408 , 2.934428 , 2.934428 , 2.934428 , 2.934422 , 2.934377 , 2.934377 , 2.934422 , 2.934394 , 2.934394 , 2.934394 , 2.934391 , 2.934332 , 2.934332 , 2.934391 , 2.934415 , 2.934415 , 2.934415 , 2.934414 , 2.934347 , 2.934347 , 2.934414 , 2.934384 , 2.934384 , 2.934384 , 2.934384 , 2.934302 , 2.934302 , 2.934384 , 2.934373 , 2.934373 , 2.934373 , 2.934373 , 2.934259 , 2.934259 , 2.934373 , 2.934365 , 2.934365 , 2.934365 , 2.934365 , 2.934064 , 2.934064 , 2.934365 , 2.934341 , 2.934341 , 2.934341 , 2.934341 , 2.929735 , 2.929735 , 2.934341 , 2.934297 , 2.934297 , 2.934297 , 2.934297 , 2.882452 , 2.882452 , 2.934297 , 


==> data/interp_stat/P0_vel_P0_Tl/fine_mesh_lagr_stat_200_cells.csv <==
# zc_ov_h , zc , C , U , V , W , uu , vv , ww , uv , wv , uw , stat_cor_uu , log_stat_cor_uu, lin_corrected_uu, lagr_corrected_uu,  lagr_log_stat_cor_uu_u_star_eul, lagr_log_stat_cor_uu_lag_ustar_U, lagr_log_stat_cor_uu_lag_ustar_uw,  lagr_lin_corrected_uu 
 0.002500 , 0.125000 , 1.006038 , 5.529997 , 0.002616 , -0.000220 , 2.586542 , 1.878991 , 1.860945 , 0.013583 , 0.002266 , -0.847642 , 1.899878 , 1.899878 , 2.586542 , 2.004258 , 1.899597 , -3.929592 , 2.004258 , 2.578467 
 0.007500 , 0.375000 , 1.002907 , 5.781138 , 0.004344 , -0.000482 , 2.395212 , 1.878361 , 1.866229 , 0.002476 , 0.001632 , -0.632069 , 2.259939 , 2.259939 , 2.395212 , 2.309664 , 2.259865 , 2.061376 , 2.309664 , 2.392639 
 0.012500 , 0.625000 , 1.008166 , 5.946516 , -0.000985 , -0.000182 , 2.258356 , 1.865196 , 1.856705 , 0.010327 , 0.000341 , -0.494714 , 2.201390 , 2.201390 , 2.258356 , 2.230210 , 2.201462 , 2.167484 , 2.230210 , 2.256697 
 0.017500 , 0.875000 , 1.007025 , 6.076162 , -0.000866 , -0.000221 , 2.186084 , 1.892447 , 1.862720 , 0.008558 , -0.001073 , -0.420130 , 2.154784 , 2.154784 , 2.186084 , 2.172905 , 2.154715 , 2.146595 , 2.172905 , 2.184853 
 0.022500 , 1.125000 , 1.008775 , 6.174325 , 0.001752 , -0.000262 , 2.148678 , 1.889661 , 1.861182 , 0.015754 , 0.000852 , -0.391859 , 2.128906 , 2.128906 , 2.148678 , 2.140937 , 2.128924 , 2.127488 , 2.140937 , 2.147920 
 0.027500 , 1.375000 , 1.000291 , 6.277265 , 0.001415 , 0.000239 , 2.179496 , 1.872240 , 1.880505 , 0.006640 , -0.002426 , -0.407845 , 2.165879 , 2.165879 , 2.179496 , 2.173929 , 2.165848 , 2.166386 , 2.173929 , 2.178321 
 0.032500 , 1.625000 , 1.008624 , 6.394671 , -0.006016 , 0.000084 , 2.252313 , 1.869451 , 1.861881 , 0.004554 , -0.001372 , -0.460139 , 2.242366 , 2.242366 , 2.252313 , 2.247736 , 2.242366 , 2.243460 , 2.247736 , 2.250708 
 0.037500 , 1.875000 , 1.008372 , 6.553410 , -0.002153 , -0.000349 , 2.411452 , 1.875967 , 1.868656 , 0.002708 , 0.002275 , -0.579017 , 2.403869 , 2.403869 , 2.411452 , 2.407050 , 2.403850 , 2.404978 , 2.407050 , 2.408447 
 0.042500 , 2.125000 , 1.012923 , 6.779448 , 0.008609 , -0.001185 , 2.683441 , 1.865548 , 1.858956 , 0.006465 , -0.002002 , -0.771119 , 2.677468 , 2.677468 , 2.683441 , 2.678839 , 2.677473 , 2.678411 , 2.678839 , 2.676392 
 0.047500 , 2.375000 , 1.006758 , 7.206745 , 0.010751 , -0.000995 , 3.207832 , 1.879856 , 1.864777 , 0.008308 , -0.006371 , -1.097179 , 3.203006 , 3.203006 , 3.207832 , 3.202524 , 3.202994 , 3.203527 , 3.202524 , 3.176778 
 0.052500 , 2.625000 , 1.007398 , 7.795837 , 0.004384 , -0.000940 , 3.426971 , 1.892848 , 1.856638 , 0.012862 , -0.005586 , -1.253041 , 3.426971 , 3.422991 , 3.426971 , 3.417683 , 3.422988 , 3.423061 , 3.421980 , 3.417683 
 0.057500 , 2.875000 , 1.000825 , 8.052189 , 0.007308 , -0.001282 , 3.234574 , 1.883056 , 1.865285 , -0.008360 , -0.001863 , -1.147529 , 3.234574 , 3.231236 , 3.234574 , 3.230108 , 3.231232 , 3.231253 , 3.230739 , 3.230108 
 0.062500 , 3.125000 , 1.001791 , 8.234642 , 0.015803 , -0.001395 , 3.090107 , 1.861904 , 1.866058 , -0.014981 , -0.003741 , -1.067285 , 3.090107 , 3.087266 , 3.090107 , 3.087884 , 3.087262 , 3.087286 , 3.087070 , 3.087884 
 0.067500 , 3.375000 , 1.006676 , 8.389361 , 0.023787 , -0.001821 , 3.007110 , 1.858469 , 1.860772 , 0.017151 , -0.005652 , -1.006707 , 3.007110 , 3.004664 , 3.007110 , 3.005122 , 3.004666 , 3.004699 , 3.004649 , 3.005122 
 0.072500 , 3.625000 , 1.003208 , 8.508564 , 0.015310 , -0.001109 , 2.936097 , 1.856951 , 1.868734 , -0.001501 , -0.004901 , -0.975754 , 2.936097 , 2.933968 , 2.936097 , 2.935164 , 2.933972 , 2.934024 , 2.934024 , 2.935164 
 0.077500 , 3.875000 , 1.008478 , 8.622256 , 0.005528 , -0.001215 , 2.900515 , 1.855276 , 1.857391 , 0.012392 , -0.005893 , -0.956406 , 2.900515 , 2.898646 , 2.900515 , 2.899229 , 2.898644 , 2.898706 , 2.898726 , 2.899229 
 0.082500 , 4.125000 , 1.006955 , 8.758204 , 0.005077 , -0.001504 , 2.915148 , 1.853674 , 1.856263 , 0.007374 , -0.005943 , -0.958645 , 2.915148 , 2.913493 , 2.915148 , 2.913642 , 2.913492 , 2.913549 , 2.913560 , 2.913642 
 0.087500 , 4.375000 , 1.002707 , 8.892011 , 0.013192 , -0.001412 , 2.952617 , 1.876555 , 1.865391 , 0.004734 , -0.005870 , -0.984268 , 2.952617 , 2.951142 , 2.952617 , 2.951300 , 2.951141 , 2.951192 , 2.951164 , 2.951300 
 0.092500 , 4.625000 , 1.008128 , 9.017323 , 0.014437 , -0.001552 , 2.987555 , 1.855742 , 1.856500 , -0.011888 , -0.004172 , -1.017600 , 2.987555 , 2.986232 , 2.987555 , 2.985844 , 2.986233 , 2.986279 , 2.986209 , 2.985844 
 0.097500 , 4.875000 , 1.013266 , 9.185635 , 0.007222 , -0.001607 , 3.051043 , 1.862714 , 1.851233 , -0.008531 , -0.003815 , -1.075453 , 3.051043 , 3.049850 , 3.051043 , 3.047582 , 3.049849 , 3.049878 , 3.049759 , 3.047582 
 0.102500 , 5.125000 , 1.008118 , 9.398256 , 0.012428 , -0.001223 , 3.086764 , 1.864471 , 1.860474 , -0.000831 , -0.002224 , -1.100255 , 3.086764 , 3.085682 , 3.086764 , 3.084709 , 3.085682 , 3.085687 , 3.085573 , 3.084709 
 0.107500 , 5.375000 , 1.008240 , 9.519426 , 0.011117 , -0.001274 , 3.029283 , 1.861831 , 1.859791 , 0.014017 , -0.002476 , -1.062428 , 3.029283 , 3.028298 , 3.029283 , 3.028064 , 3.028297 , 3.028299 , 3.028236 , 3.028064 
 0.112500 , 5.625000 , 1.008866 , 9.617587 , -0.003613 , -0.001239 , 2.994967 , 1.859168 , 1.859810 , 0.009466 , -0.002181 , -1.032445 , 2.994967 , 2.994066 , 2.994967 , 2.994662 , 2.994066 , 2.994070 , 2.994037 , 2.994662 
 0.117500 , 5.875000 , 1.001871 , 9.707119 , 0.005135 , -0.002024 , 2.978705 , 1.863977 , 1.875488 , -0.004135 , -0.002650 , -1.017234 , 2.978705 , 2.977878 , 2.978705 , 2.977769 , 2.977878 , 2.977883 , 2.977863 , 2.977769 
 0.122500 , 6.125000 , 1.003375 , 9.794184 , -0.003473 , -0.001919 , 2.954331 , 1.872713 , 1.874496 , -0.005968 , -0.002860 , -1.003380 , 2.954331 , 2.953569 , 2.954331 , 2.953695 , 2.953569 , 2.953576 , 2.953567 , 2.953695 
 0.127500 , 6.375000 , 1.003990 , 9.862838 , -0.003384 , -0.001470 , 2.941713 , 1.863040 , 1.875029 , -0.016963 , -0.003337 , -0.998767 , 2.941713 , 2.941009 , 2.941713 , 2.940958 , 2.941010 , 2.941020 , 2.941011 , 2.940958 
 0.132500 , 6.625000 , 1.014120 , 9.947295 , 0.000525 , -0.001501 , 2.963670 , 1.865554 , 1.856448 , -0.009156 , -0.001598 , -0.992228 , 2.963670 , 2.963017 , 2.963670 , 2.963137 , 2.963018 , 2.963027 , 2.963023 , 2.963137 
 0.137500 , 6.875000 , 1.015333 , 10.037465 , -0.001602 , -0.000916 , 2.955695 , 1.868397 , 1.855223 , -0.012853 , -0.002246 , -1.001253 , 2.955695 , 2.955088 , 2.955695 , 2.954879 , 2.955088 , 2.955096 , 2.955087 , 2.954879 
 0.142500 , 7.125000 , 1.016814 , 10.126402 , -0.008433 , -0.001217 , 2.977839 , 1.871041 , 1.854252 , -0.005551 , -0.000086 , -1.016638 , 2.977839 , 2.977273 , 2.977839 , 2.977367 , 2.977273 , 2.977280 , 2.977263 , 2.977367 
 0.147500 , 7.375000 , 1.014084 , 10.233846 , 0.000896 , -0.001233 , 3.020724 , 1.881894 , 1.858420 , -0.005038 , 0.000320 , -1.047051 , 3.020724 , 3.020196 , 3.020724 , 3.019527 , 3.020194 , 3.020198 , 3.020169 , 3.019527 
 0.152500 , 7.625000 , 1.021134 , 10.339350 , 0.004021 , -0.001023 , 3.010188 , 1.871188 , 1.844309 , -0.014973 , 0.002200 , -1.044399 , 3.010188 , 3.009694 , 3.010188 , 3.009615 , 3.009695 , 3.009696 , 3.009673 , 3.009615 
 0.157500 , 7.875000 , 1.010769 , 10.413240 , -0.000921 , -0.000547 , 3.011700 , 1.860128 , 1.862883 , -0.011610 , 0.002098 , -1.036457 , 3.011700 , 3.011236 , 3.011700 , 3.011408 , 3.011236 , 3.011237 , 3.011219 , 3.011408 
 0.162500 , 8.125000 , 1.013057 , 10.492430 , -0.007755 , -0.000503 , 2.986101 , 1.865674 , 1.858437 , -0.005682 , 0.002079 , -1.021251 , 2.986101 , 2.985664 , 2.986101 , 2.985507 , 2.985664 , 2.985664 , 2.985655 , 2.985507 
 0.167500 , 8.375000 , 1.016879 , 10.564236 , -0.006488 , -0.000909 , 2.954748 , 1.869617 , 1.853965 , 0.005233 , 0.002153 , -1.005978 , 2.954748 , 2.954337 , 2.954748 , 2.954527 , 2.954337 , 2.954338 , 2.954335 , 2.954527 
 0.172500 , 8.625000 , 1.011990 , 10.629176 , -0.009294 , -0.001710 , 2.983270 , 1.862906 , 1.863727 , -0.009549 , 0.002277 , -1.004656 , 2.983270 , 2.982882 , 2.983270 , 2.982951 , 2.982882 , 2.982882 , 2.982880 , 2.982951 
 0.177500 , 8.875000 , 1.016970 , 10.692834 , -0.008343 , -0.001766 , 2.971124 , 1.881389 , 1.853148 , 0.013702 , 0.003834 , -0.994407 , 2.971124 , 2.970757 , 2.971124 , 2.970827 , 2.970757 , 2.970758 , 2.970759 , 2.970827 
 0.182500 , 9.125000 , 1.014869 , 10.737533 , -0.015112 , -0.001399 , 2.970055 , 1.872011 , 1.858030 , -0.004117 , 0.003366 , -0.998441 , 2.970055 , 2.969708 , 2.970055 , 2.969597 , 2.969709 , 2.969711 , 2.969709 , 2.969597 
 0.187500 , 9.375000 , 1.008731 , 10.807550 , -0.007528 , -0.001090 , 2.982629 , 1.879291 , 1.870264 , 0.001332 , 0.003513 , -1.008086 , 2.982629 , 2.982300 , 2.982629 , 2.982308 , 2.982300 , 2.982302 , 2.982298 , 2.982308 
 0.192500 , 9.625000 , 1.015300 , 10.872656 , -0.005847 , -0.000921 , 2.982689 , 1.869870 , 1.860103 , -0.000357 , 0.002815 , -1.010508 , 2.982689 , 2.982377 , 2.982689 , 2.982165 , 2.982378 , 2.982379 , 2.982374 , 2.982165 
 0.197500 , 9.875000 , 1.011464 , 10.937005 , -0.010381 , -0.001058 , 2.995862 , 1.875727 , 1.868190 , -0.011474 , 0.000216 , -1.027002 , 2.995862 , 2.995565 , 2.995862 , 2.995513 , 2.995565 , 2.995566 , 2.995557 , 2.995513 
 0.202500 , 10.125000 , 1.015751 , 11.010657 , -0.009359 , -0.000733 , 2.990159 , 1.871224 , 1.861056 , -0.007231 , -0.000710 , -1.024665 , 2.990159 , 2.989877 , 2.990159 , 2.989875 , 2.989877 , 2.989878 , 2.989870 , 2.989875 
 0.207500 , 10.375000 , 1.016682 , 11.065061 , -0.009767 , -0.000758 , 2.978541 , 1.885006 , 1.859041 , 0.000636 , 0.000504 , -1.013445 , 2.978541 , 2.978272 , 2.978541 , 2.978171 , 2.978272 , 2.978272 , 2.978268 , 2.978171 
 0.212500 , 10.625000 , 1.014342 , 11.112320 , -0.011220 , -0.000332 , 2.992245 , 1.869848 , 1.865637 , 0.006599 , 0.001549 , -1.011000 , 2.992245 , 2.991988 , 2.992245 , 2.992172 , 2.991988 , 2.991989 , 2.991985 , 2.992172 
 0.217500 , 10.875000 , 1.008737 , 11.169351 , -0.011048 , -0.000131 , 2.977919 , 1.874211 , 1.873401 , 0.004160 , 0.001353 , -1.010409 , 2.977919 , 2.977674 , 2.977919 , 2.977541 , 2.977674 , 2.977675 , 2.977671 , 2.977541 
 0.222500 , 11.125000 , 1.000751 , 11.220351 , -0.004183 , 0.000196 , 2.980050 , 1.870569 , 1.887076 , -0.009957 , 0.001273 , -1.013682 , 2.980050 , 2.979816 , 2.980050 , 2.979793 , 2.979815 , 2.979816 , 2.979812 , 2.979793 
 0.227500 , 11.375000 , 1.004745 , 11.267377 , 0.007649 , 0.000536 , 2.964963 , 1.866657 , 1.878765 , -0.005633 , -0.001065 , -1.007303 , 2.964963 , 2.964739 , 2.964963 , 2.964884 , 2.964739 , 2.964740 , 2.964737 , 2.964884 
 0.232500 , 11.625000 , 0.999103 , 11.307024 , 0.004552 , 0.000768 , 2.973786 , 1.865455 , 1.888422 , -0.003273 , -0.001013 , -1.014668 , 2.973786 , 2.973571 , 2.973786 , 2.973711 , 2.973572 , 2.973573 , 2.973568 , 2.973711 
 0.237500 , 11.875000 , 1.002216 , 11.361428 , 0.010803 , 0.000275 , 2.966547 , 1.878704 , 1.880879 , 0.017245 , -0.001141 , -1.014642 , 2.966547 , 2.966341 , 2.966547 , 2.966184 , 2.966341 , 2.966342 , 2.966338 , 2.966184 
 0.242500 , 12.125000 , 0.998117 , 11.413035 , 0.003248 , -0.000132 , 2.972054 , 1.877846 , 1.889655 , 0.014018 , -0.000916 , -1.024750 , 2.972054 , 2.971856 , 2.972054 , 2.971743 , 2.971856 , 2.971857 , 2.971851 , 2.971743 
 0.247500 , 12.375000 , 0.995319 , 11.478428 , 0.003005 , -0.000192 , 3.014202 , 1.893248 , 1.894485 , -0.004064 , -0.000342 , -1.035505 , 3.014202 , 3.014012 , 3.014202 , 3.013883 , 3.014012 , 3.014012 , 3.014005 , 3.013883 
 0.252500 , 12.625000 , 1.006012 , 11.537508 , 0.000548 , -0.000082 , 3.013746 , 1.873006 , 1.874560 , -0.005042 , -0.001862 , -1.026022 , 3.013746 , 3.013564 , 3.013746 , 3.013602 , 3.013564 , 3.013564 , 3.013559 , 3.013602 
 0.257500 , 12.875000 , 1.000293 , 11.574711 , 0.007386 , -0.000146 , 3.001137 , 1.861947 , 1.885980 , -0.000732 , -0.003424 , -1.024982 , 3.001137 , 3.000961 , 3.001137 , 3.000960 , 3.000961 , 3.000962 , 3.000957 , 3.000960 
 0.262500 , 13.125000 , 1.001541 , 11.617610 , 0.016360 , -0.000216 , 2.999041 , 1.872942 , 1.883310 , -0.001970 , -0.003301 , -1.019128 , 2.999041 , 2.998872 , 2.999041 , 2.998936 , 2.998872 , 2.998872 , 2.998868 , 2.998936 
 0.267500 , 13.375000 , 0.998434 , 11.657760 , 0.009201 , -0.000750 , 2.974821 , 1.874057 , 1.889056 , 0.005675 , -0.003893 , -1.018652 , 2.974821 , 2.974659 , 2.974821 , 2.974485 , 2.974659 , 2.974660 , 2.974656 , 2.974485 
 0.272500 , 13.625000 , 1.004765 , 11.704667 , 0.001001 , -0.000382 , 2.954914 , 1.869044 , 1.877406 , 0.017073 , -0.005811 , -1.008838 , 2.954914 , 2.954758 , 2.954914 , 2.954750 , 2.954758 , 2.954758 , 2.954757 , 2.954750 
 0.277500 , 13.875000 , 1.001679 , 11.738101 , -0.003183 , -0.000105 , 2.957136 , 1.872024 , 1.882094 , 0.021423 , -0.008328 , -1.009230 , 2.957136 , 2.956985 , 2.957136 , 2.957011 , 2.956985 , 2.956986 , 2.956984 , 2.957011 
 0.282500 , 14.125000 , 0.998319 , 11.783530 , -0.002114 , 0.000269 , 2.947073 , 1.876393 , 1.888751 , 0.005318 , -0.007790 , -1.014498 , 2.947073 , 2.946928 , 2.947073 , 2.946935 , 2.946928 , 2.946928 , 2.946926 , 2.946935 
 0.287500 , 14.375000 , 1.001194 , 11.825575 , 0.003257 , -0.000224 , 2.969923 , 1.879517 , 1.883193 , 0.002325 , -0.006388 , -1.015818 , 2.969923 , 2.969782 , 2.969923 , 2.969718 , 2.969782 , 2.969782 , 2.969780 , 2.969718 
 0.292500 , 14.625000 , 1.004804 , 11.871152 , 0.003143 , -0.000011 , 2.964572 , 1.863813 , 1.875077 , 0.003578 , -0.007286 , -1.014114 , 2.964572 , 2.964436 , 2.964572 , 2.964444 , 2.964436 , 2.964436 , 2.964434 , 2.964444 
 0.297500 , 14.875000 , 0.996280 , 11.914643 , 0.001055 , -0.000142 , 2.975857 , 1.870877 , 1.889758 , -0.002791 , -0.005375 , -1.027391 , 2.975857 , 2.975725 , 2.975857 , 2.975517 , 2.975725 , 2.975725 , 2.975721 , 2.975517 
 0.302500 , 15.125000 , 0.993438 , 11.948503 , 0.006507 , -0.000620 , 2.988875 , 1.886420 , 1.892470 , -0.003326 , -0.004397 , -1.029879 , 2.988875 , 2.988748 , 2.988875 , 2.988800 , 2.988748 , 2.988748 , 2.988744 , 2.988800 
 0.307500 , 15.375000 , 0.999765 , 11.985000 , 0.012194 , -0.000601 , 2.972447 , 1.889396 , 1.880275 , -0.030802 , -0.004597 , -1.016895 , 2.972447 , 2.972323 , 2.972447 , 2.972283 , 2.972323 , 2.972324 , 2.972321 , 2.972283 
 0.312500 , 15.625000 , 0.999539 , 12.023823 , -0.001551 , -0.000880 , 2.943636 , 1.878933 , 1.881382 , -0.018963 , -0.005326 , -1.012157 , 2.943636 , 2.943517 , 2.943636 , 2.943486 , 2.943517 , 2.943517 , 2.943516 , 2.943486 
 0.317500 , 15.875000 , 0.997302 , 12.066849 , -0.002121 , -0.000376 , 2.956859 , 1.876007 , 1.887049 , 0.001911 , -0.006468 , -1.009596 , 2.956859 , 2.956743 , 2.956859 , 2.956743 , 2.956743 , 2.956743 , 2.956742 , 2.956743 
 0.322500 , 16.125000 , 1.004750 , 12.089411 , 0.005854 , -0.000584 , 2.966771 , 1.879066 , 1.873349 , -0.002199 , -0.006534 , -0.999667 , 2.966771 , 2.966658 , 2.966771 , 2.966643 , 2.966658 , 2.966659 , 2.966658 , 2.966643 
 0.327500 , 16.375000 , 0.998291 , 12.122176 , 0.013760 , -0.001062 , 2.946255 , 1.889430 , 1.883841 , -0.004339 , -0.005639 , -1.005617 , 2.946255 , 2.946146 , 2.946255 , 2.946103 , 2.946146 , 2.946147 , 2.946146 , 2.946103 
 0.332500 , 16.625000 , 1.001841 , 12.160370 , 0.015737 , -0.001085 , 2.943610 , 1.890059 , 1.877278 , -0.013477 , -0.006223 , -1.002996 , 2.943610 , 2.943504 , 2.943610 , 2.943380 , 2.943504 , 2.943505 , 2.943504 , 2.943380 
 0.337500 , 16.875000 , 1.003346 , 12.204114 , 0.014893 , -0.001121 , 2.957197 , 1.859621 , 1.872601 , -0.003072 , -0.007164 , -1.005185 , 2.957197 , 2.957095 , 2.957197 , 2.957149 , 2.957095 , 2.957095 , 2.957094 , 2.957149 
 0.342500 , 17.125000 , 1.002162 , 12.231376 , 0.006132 , -0.000482 , 2.942235 , 1.869856 , 1.874972 , -0.006693 , -0.007482 , -1.011358 , 2.942235 , 2.942136 , 2.942235 , 2.942075 , 2.942136 , 2.942136 , 2.942135 , 2.942075 
 0.347500 , 17.375000 , 1.002009 , 12.275893 , 0.009200 , -0.000551 , 2.962719 , 1.862906 , 1.876114 , -0.000274 , -0.005726 , -1.016318 , 2.962719 , 2.962622 , 2.962719 , 2.962444 , 2.962622 , 2.962622 , 2.962620 , 2.962444 
 0.352500 , 17.625000 , 0.998221 , 12.314057 , 0.013501 , -0.000310 , 2.986451 , 1.870739 , 1.881138 , 0.001978 , -0.006374 , -1.020738 , 2.986451 , 2.986357 , 2.986451 , 2.986409 , 2.986357 , 2.986357 , 2.986355 , 2.986409 
 0.357500 , 17.875000 , 0.995223 , 12.348425 , 0.006289 , -0.000733 , 2.974495 , 1.855465 , 1.887678 , 0.010177 , -0.005901 , -1.019352 , 2.974495 , 2.974403 , 2.974495 , 2.974441 , 2.974403 , 2.974403 , 2.974402 , 2.974441 
 0.362500 , 18.125000 , 0.993776 , 12.384792 , -0.000794 , -0.000701 , 2.962629 , 1.861266 , 1.890283 , -0.000090 , -0.004660 , -1.018226 , 2.962629 , 2.962540 , 2.962629 , 2.962484 , 2.962540 , 2.962540 , 2.962538 , 2.962484 
 0.367500 , 18.375000 , 0.996407 , 12.423496 , 0.003776 , -0.000768 , 2.966447 , 1.857336 , 1.888062 , 0.000688 , -0.005356 , -1.015536 , 2.966447 , 2.966360 , 2.966447 , 2.966177 , 2.966360 , 2.966360 , 2.966359 , 2.966177 
 0.372500 , 18.625000 , 1.002967 , 12.452918 , -0.000455 , -0.000803 , 2.953261 , 1.857050 , 1.877373 , 0.003436 , -0.003747 , -1.005620 , 2.953261 , 2.953177 , 2.953261 , 2.953171 , 2.953177 , 2.953177 , 2.953177 , 2.953171 
 0.377500 , 18.875000 , 1.005426 , 12.474780 , -0.001917 , -0.000564 , 2.968843 , 1.852506 , 1.870955 , 0.002348 , -0.003471 , -1.001675 , 2.968843 , 2.968761 , 2.968843 , 2.968683 , 2.968761 , 2.968761 , 2.968761 , 2.968683 
 0.382500 , 19.125000 , 0.995643 , 12.514019 , 0.012892 , -0.000768 , 2.974462 , 1.845450 , 1.888590 , -0.003736 , -0.003911 , -1.012128 , 2.974462 , 2.974382 , 2.974462 , 2.974297 , 2.974382 , 2.974382 , 2.974381 , 2.974297 
 0.387500 , 19.375000 , 0.995981 , 12.542149 , 0.011760 , -0.000131 , 2.978158 , 1.860365 , 1.885737 , -0.017250 , -0.004240 , -1.014630 , 2.978158 , 2.978080 , 2.978158 , 2.977987 , 2.978080 , 2.978080 , 2.978079 , 2.977987 
 0.392500 , 19.625000 , 0.998484 , 12.580551 , 0.006558 , 0.000088 , 2.951784 , 1.882695 , 1.880535 , -0.001733 , -0.004342 , -1.015880 , 2.951784 , 2.951708 , 2.951784 , 2.951740 , 2.951709 , 2.951709 , 2.951707 , 2.951740 
 0.397500 , 19.875000 , 0.989430 , 12.600938 , 0.013326 , 0.000425 , 2.962638 , 1.908073 , 1.896815 , -0.009531 , -0.005225 , -1.028403 , 2.962638 , 2.962564 , 2.962638 , 2.962516 , 2.962564 , 2.962564 , 2.962562 , 2.962516 
 0.402500 , 20.125000 , 0.991750 , 12.630474 , 0.013818 , -0.000241 , 2.952941 , 1.917945 , 1.893058 , -0.000537 , -0.004367 , -1.026497 , 2.952941 , 2.952869 , 2.952941 , 2.952870 , 2.952869 , 2.952869 , 2.952867 , 2.952870 
 0.407500 , 20.375000 , 0.992820 , 12.652258 , 0.010530 , -0.000176 , 2.949328 , 1.911864 , 1.890931 , 0.018667 , -0.004382 , -1.022529 , 2.949328 , 2.949257 , 2.949328 , 2.949294 , 2.949257 , 2.949257 , 2.949256 , 2.949294 
 0.412500 , 20.625000 , 0.990628 , 12.683698 , 0.004470 , 0.000538 , 2.962884 , 1.899298 , 1.891921 , 0.003228 , -0.003914 , -1.019186 , 2.962884 , 2.962815 , 2.962884 , 2.962745 , 2.962815 , 2.962815 , 2.962814 , 2.962745 
 0.417500 , 20.875000 , 0.988616 , 12.709820 , 0.017947 , 0.000663 , 2.983349 , 1.876191 , 1.894190 , -0.009598 , -0.003134 , -1.017663 , 2.983349 , 2.983281 , 2.983349 , 2.983260 , 2.983281 , 2.983281 , 2.983280 , 2.983260 
 0.422500 , 21.125000 , 0.993382 , 12.732012 , 0.017032 , 0.000342 , 2.977592 , 1.888382 , 1.884468 , -0.006596 , -0.002728 , -1.012796 , 2.977592 , 2.977526 , 2.977592 , 2.977516 , 2.977526 , 2.977527 , 2.977525 , 2.977516 
 0.427500 , 21.375000 , 0.999005 , 12.763914 , 0.015418 , 0.000141 , 2.943249 , 1.884767 , 1.874458 , 0.005178 , -0.001578 , -1.005377 , 2.943249 , 2.943185 , 2.943249 , 2.943048 , 2.943185 , 2.943186 , 2.943185 , 2.943048 
 0.432500 , 21.625000 , 0.998837 , 12.805735 , 0.008297 , -0.000645 , 2.934761 , 1.880634 , 1.874954 , 0.005934 , -0.001228 , -1.004660 , 2.934761 , 2.934698 , 2.934761 , 2.934631 , 2.934698 , 2.934698 , 2.934698 , 2.934631 
 0.437500 , 21.875000 , 1.000493 , 12.841864 , 0.012669 , -0.001126 , 2.920493 , 1.891083 , 1.871297 , 0.000085 , -0.000598 , -1.003980 , 2.920493 , 2.920432 , 2.920493 , 2.920215 , 2.920432 , 2.920431 , 2.920431 , 2.920215 
 0.442500 , 22.125000 , 0.998281 , 12.861735 , 0.014541 , -0.001096 , 2.943255 , 1.898264 , 1.874843 , 0.008601 , -0.000758 , -1.009937 , 2.943255 , 2.943195 , 2.943255 , 2.943183 , 2.943195 , 2.943195 , 2.943194 , 2.943183 
 0.447500 , 22.375000 , 0.992904 , 12.891524 , 0.009598 , -0.001503 , 2.957864 , 1.901163 , 1.883988 , 0.017345 , 0.000378 , -1.018088 , 2.957864 , 2.957806 , 2.957864 , 2.957813 , 2.957806 , 2.957806 , 2.957805 , 2.957813 
 0.452500 , 22.625000 , 0.993183 , 12.920792 , 0.006172 , -0.001844 , 2.993502 , 1.891278 , 1.883853 , 0.000918 , -0.000871 , -1.019710 , 2.993502 , 2.993444 , 2.993502 , 2.993482 , 2.993444 , 2.993444 , 2.993443 , 2.993482 
 0.457500 , 22.875000 , 1.002033 , 12.938816 , 0.021424 , -0.001862 , 3.000702 , 1.881629 , 1.867314 , -0.002351 , -0.001968 , -1.008167 , 3.000702 , 3.000646 , 3.000702 , 3.000609 , 3.000646 , 3.000646 , 3.000646 , 3.000609 
 0.462500 , 23.125000 , 0.998264 , 12.959812 , 0.018690 , -0.002148 , 2.981278 , 1.886099 , 1.873222 , -0.010778 , -0.001762 , -1.009124 , 2.981278 , 2.981223 , 2.981278 , 2.981211 , 2.981223 , 2.981223 , 2.981223 , 2.981211 
 0.467500 , 23.375000 , 0.999025 , 12.986726 , 0.013249 , -0.002220 , 2.942252 , 1.889085 , 1.873063 , -0.011207 , -0.003026 , -1.006172 , 2.942252 , 2.942198 , 2.942252 , 2.942187 , 2.942199 , 2.942199 , 2.942198 , 2.942187 
 0.472500 , 23.625000 , 0.992499 , 13.017191 , 0.011158 , -0.002159 , 2.956639 , 1.879387 , 1.885886 , -0.010029 , -0.003858 , -1.013124 , 2.956639 , 2.956587 , 2.956639 , 2.956489 , 2.956587 , 2.956587 , 2.956586 , 2.956489 
 0.477500 , 23.875000 , 0.988640 , 13.046453 , 0.012434 , -0.001684 , 2.932065 , 1.892923 , 1.893565 , -0.003917 , -0.004548 , -1.016613 , 2.932065 , 2.932013 , 2.932065 , 2.932008 , 2.932013 , 2.932013 , 2.932013 , 2.932008 
 0.482500 , 24.125000 , 0.990954 , 13.053161 , 0.011545 , -0.001565 , 2.936153 , 1.898313 , 1.888412 , -0.006017 , -0.004360 , -1.012979 , 2.936153 , 2.936103 , 2.936153 , 2.936142 , 2.936103 , 2.936103 , 2.936102 , 2.936142 
 0.487500 , 24.375000 , 0.993706 , 13.073354 , 0.010490 , -0.001599 , 2.943861 , 1.885458 , 1.883935 , -0.002992 , -0.002870 , -1.009168 , 2.943861 , 2.943811 , 2.943861 , 2.943821 , 2.943811 , 2.943811 , 2.943811 , 2.943821 
 0.492500 , 24.625000 , 0.998581 , 13.106416 , 0.005811 , -0.001394 , 2.944270 , 1.872237 , 1.875020 , 0.004540 , -0.002342 , -1.006892 , 2.944270 , 2.944222 , 2.944270 , 2.944150 , 2.944222 , 2.944222 , 2.944221 , 2.944150 
 0.497500 , 24.875000 , 0.996343 , 13.139758 , 0.007917 , -0.001516 , 2.967226 , 1.855359 , 1.880435 , 0.006543 , -0.002647 , -1.012116 , 2.967226 , 2.967179 , 2.967226 , 2.967149 , 2.967179 , 2.967179 , 2.967179 , 2.967149 
 0.502500 , 25.125000 , 0.992089 , 13.156084 , 0.010986 , -0.002143 , 2.961243 , 1.874921 , 1.888193 , 0.007212 , -0.002923 , -1.017960 , 2.961243 , 2.961197 , 2.961243 , 2.961130 , 2.961197 , 2.961197 , 2.961196 , 2.961130 
 0.507500 , 25.375000 , 0.997381 , 13.183514 , 0.013179 , -0.002350 , 2.953174 , 1.867795 , 1.878736 , 0.013680 , -0.002945 , -1.010928 , 2.953174 , 2.953128 , 2.953174 , 2.953153 , 2.953128 , 2.953128 , 2.953128 , 2.953153 
 0.512500 , 25.625000 , 0.993512 , 13.209888 , 0.008806 , -0.002118 , 2.980397 , 1.879950 , 1.885416 , 0.019946 , -0.003801 , -1.013843 , 2.980397 , 2.980353 , 2.980397 , 2.980289 , 2.980353 , 2.980353 , 2.980352 , 2.980289 
 0.517500 , 25.875000 , 0.997285 , 13.226854 , 0.012195 , -0.001940 , 2.985657 , 1.880747 , 1.878296 , 0.016587 , -0.003714 , -1.009235 , 2.985657 , 2.985613 , 2.985657 , 2.985618 , 2.985613 , 2.985613 , 2.985613 , 2.985618 
 0.522500 , 26.125000 , 0.994110 , 13.253792 , 0.008394 , -0.001723 , 2.959973 , 1.858145 , 1.885176 , -0.000980 , -0.004249 , -1.010812 , 2.959973 , 2.959930 , 2.959973 , 2.959919 , 2.959930 , 2.959930 , 2.959929 , 2.959919 
 0.527500 , 26.375000 , 0.997512 , 13.258674 , 0.009929 , -0.001100 , 2.977832 , 1.878650 , 1.879169 , 0.005754 , -0.003225 , -1.005810 , 2.977832 , 2.977790 , 2.977832 , 2.977810 , 2.977790 , 2.977790 , 2.977790 , 2.977810 
 0.532500 , 26.625000 , 0.997846 , 13.289507 , 0.011021 , -0.000969 , 2.981117 , 1.867329 , 1.878086 , 0.002574 , -0.003443 , -1.005105 , 2.981117 , 2.981075 , 2.981117 , 2.980927 , 2.981075 , 2.981076 , 2.981075 , 2.980927 
 0.537500 , 26.875000 , 0.989658 , 13.310390 , 0.006331 , -0.000383 , 3.014338 , 1.856486 , 1.893585 , 0.016181 , -0.003951 , -1.013565 , 3.014338 , 3.014297 , 3.014338 , 3.014164 , 3.014297 , 3.014297 , 3.014297 , 3.014164 
 0.542500 , 27.125000 , 0.993744 , 13.333207 , 0.007706 , -0.000226 , 2.987829 , 1.875004 , 1.885793 , 0.037729 , -0.002998 , -1.010953 , 2.987829 , 2.987789 , 2.987829 , 2.987771 , 2.987789 , 2.987789 , 2.987789 , 2.987771 
 0.547500 , 27.375000 , 0.991561 , 13.354452 , 0.002261 , -0.000778 , 2.960884 , 1.896263 , 1.890600 , 0.029643 , -0.002278 , -1.015373 , 2.960884 , 2.960845 , 2.960884 , 2.960854 , 2.960845 , 2.960845 , 2.960844 , 2.960854 
 0.552500 , 27.625000 , 0.999427 , 13.378996 , 0.005318 , -0.000369 , 2.976772 , 1.908987 , 1.876913 , 0.022499 , -0.003143 , -1.010003 , 2.976772 , 2.976733 , 2.976772 , 2.976739 , 2.976734 , 2.976734 , 2.976733 , 2.976739 
 0.557500 , 27.875000 , 1.004129 , 13.397989 , 0.009934 , -0.000172 , 2.990244 , 1.897659 , 1.868133 , 0.007073 , -0.003356 , -1.004927 , 2.990244 , 2.990207 , 2.990244 , 2.990234 , 2.990207 , 2.990207 , 2.990207 , 2.990234 
 0.562500 , 28.125000 , 1.007642 , 13.420427 , 0.006701 , -0.000144 , 2.971278 , 1.887407 , 1.862094 , -0.002333 , -0.003041 , -1.001419 , 2.971278 , 2.971241 , 2.971278 , 2.971167 , 2.971241 , 2.971241 , 2.971241 , 2.971167 
 0.567500 , 28.375000 , 1.008373 , 13.439608 , 0.009891 , -0.000057 , 2.970566 , 1.871015 , 1.861597 , -0.001965 , -0.003384 , -1.001037 , 2.970566 , 2.970530 , 2.970566 , 2.970539 , 2.970530 , 2.970530 , 2.970530 , 2.970539 
 0.572500 , 28.625000 , 1.005474 , 13.462736 , 0.016314 , 0.000410 , 2.999161 , 1.885483 , 1.866429 , 0.015471 , -0.003531 , -1.001944 , 2.999161 , 2.999125 , 2.999161 , 2.999126 , 2.999125 , 2.999125 , 2.999125 , 2.999126 
 0.577500 , 28.875000 , 1.003491 , 13.487296 , 0.007392 , 0.000033 , 2.965529 , 1.864660 , 1.868563 , 0.020366 , -0.002720 , -1.002982 , 2.965529 , 2.965494 , 2.965529 , 2.965388 , 2.965494 , 2.965494 , 2.965493 , 2.965388 
 0.582500 , 29.125000 , 1.006771 , 13.512719 , 0.007830 , -0.000464 , 2.977924 , 1.867810 , 1.862931 , 0.032183 , -0.001971 , -0.999959 , 2.977924 , 2.977889 , 2.977924 , 2.977835 , 2.977889 , 2.977889 , 2.977889 , 2.977835 
 0.587500 , 29.375000 , 1.002773 , 13.537239 , 0.006400 , -0.000497 , 2.974397 , 1.868489 , 1.870351 , 0.013102 , -0.002382 , -1.005222 , 2.974397 , 2.974363 , 2.974397 , 2.974366 , 2.974363 , 2.974363 , 2.974363 , 2.974366 
 0.592500 , 29.625000 , 1.003038 , 13.544840 , 0.006936 , -0.000776 , 2.960819 , 1.869083 , 1.870468 , 0.014200 , -0.003470 , -1.004698 , 2.960819 , 2.960786 , 2.960819 , 2.960781 , 2.960786 , 2.960786 , 2.960786 , 2.960781 
 0.597500 , 29.875000 , 0.998750 , 13.565448 , 0.007831 , -0.001371 , 2.964307 , 1.850218 , 1.877398 , 0.006933 , -0.002805 , -1.008416 , 2.964307 , 2.964274 , 2.964307 , 2.964228 , 2.964274 , 2.964274 , 2.964274 , 2.964228 
 0.602500 , 30.125000 , 0.999395 , 13.602027 , 0.005056 , -0.001152 , 2.964114 , 1.868277 , 1.875771 , 0.010086 , -0.004945 , -1.008538 , 2.964114 , 2.964082 , 2.964114 , 2.964035 , 2.964082 , 2.964082 , 2.964082 , 2.964035 
 0.607500 , 30.375000 , 1.009202 , 13.616019 , 0.008505 , -0.001429 , 2.980133 , 1.846974 , 1.857761 , 0.004649 , -0.005399 , -0.997260 , 2.980133 , 2.980101 , 2.980133 , 2.980026 , 2.980101 , 2.980101 , 2.980101 , 2.980026 
 0.612500 , 30.625000 , 1.004555 , 13.635460 , 0.016680 , -0.001707 , 2.979519 , 1.851210 , 1.864664 , -0.010984 , -0.004473 , -1.001301 , 2.979519 , 2.979487 , 2.979519 , 2.979457 , 2.979487 , 2.979487 , 2.979487 , 2.979457 
 0.617500 , 30.875000 , 1.006111 , 13.659430 , 0.014707 , -0.002205 , 2.966273 , 1.856285 , 1.862335 , -0.008469 , -0.003860 , -0.999343 , 2.966273 , 2.966242 , 2.966273 , 2.966231 , 2.966242 , 2.966242 , 2.966242 , 2.966231 
 0.622500 , 31.125000 , 0.998851 , 13.673277 , 0.004750 , -0.002167 , 2.955175 , 1.871147 , 1.875287 , 0.010299 , -0.002979 , -1.004892 , 2.955175 , 2.955144 , 2.955175 , 2.955071 , 2.955144 , 2.955144 , 2.955144 , 2.955071 
 0.627500 , 31.375000 , 1.002755 , 13.688647 , 0.009359 , -0.002482 , 2.946454 , 1.863717 , 1.867380 , 0.006390 , -0.002514 , -1.001802 , 2.946454 , 2.946424 , 2.946454 , 2.946398 , 2.946424 , 2.946424 , 2.946424 , 2.946398 
 0.632500 , 31.625000 , 0.998732 , 13.702770 , 0.013816 , -0.002146 , 2.942780 , 1.849089 , 1.874795 , 0.004515 , -0.002806 , -1.006904 , 2.942780 , 2.942750 , 2.942780 , 2.942721 , 2.942750 , 2.942750 , 2.942750 , 2.942721 
 0.637500 , 31.875000 , 0.995842 , 13.718304 , 0.010943 , -0.002725 , 2.944414 , 1.844338 , 1.880029 , 0.010636 , -0.002456 , -1.009065 , 2.944414 , 2.944385 , 2.944414 , 2.944321 , 2.944386 , 2.944386 , 2.944385 , 2.944321 
 0.642500 , 32.125000 , 1.001105 , 13.734626 , 0.011236 , -0.003093 , 2.937274 , 1.837257 , 1.871914 , 0.006105 , -0.000633 , -1.004492 , 2.937274 , 2.937246 , 2.937274 , 2.937176 , 2.937246 , 2.937246 , 2.937246 , 2.937176 
 0.647500 , 32.375000 , 1.002327 , 13.768183 , 0.016447 , -0.003429 , 2.942848 , 1.829645 , 1.868553 , 0.008160 , 0.000215 , -1.002924 , 2.942848 , 2.942820 , 2.942848 , 2.942673 , 2.942820 , 2.942820 , 2.942820 , 2.942673 
 0.652500 , 32.625000 , 0.996952 , 13.795804 , 0.008583 , -0.003469 , 2.942121 , 1.848799 , 1.878457 , 0.006031 , 0.000177 , -1.007500 , 2.942121 , 2.942093 , 2.942121 , 2.942074 , 2.942093 , 2.942093 , 2.942093 , 2.942074 
 0.657500 , 32.875000 , 0.998307 , 13.801263 , 0.012626 , -0.003712 , 2.938531 , 1.854190 , 1.875665 , 0.027056 , -0.000551 , -1.004184 , 2.938531 , 2.938503 , 2.938531 , 2.938523 , 2.938503 , 2.938503 , 2.938503 , 2.938523 
 0.662500 , 33.125000 , 1.004843 , 13.815338 , 0.013567 , -0.004220 , 2.921676 , 1.854867 , 1.862564 , 0.013514 , -0.000646 , -0.996454 , 2.921676 , 2.921649 , 2.921676 , 2.921664 , 2.921650 , 2.921650 , 2.921650 , 2.921664 
 0.667500 , 33.375000 , 0.992085 , 13.832887 , 0.006845 , -0.004762 , 2.937643 , 1.830649 , 1.885115 , 0.002393 , 0.000272 , -1.009568 , 2.937643 , 2.937617 , 2.937643 , 2.937625 , 2.937617 , 2.937617 , 2.937616 , 2.937625 
 0.672500 , 33.625000 , 0.996769 , 13.844475 , 0.014932 , -0.005000 , 2.908609 , 1.856129 , 1.875105 , 0.009527 , 0.000638 , -1.005709 , 2.908609 , 2.908583 , 2.908609 , 2.908567 , 2.908583 , 2.908583 , 2.908583 , 2.908567 
 0.677500 , 33.875000 , 0.988810 , 13.874012 , 0.013566 , -0.004752 , 2.927999 , 1.884001 , 1.890209 , -0.000814 , 0.000840 , -1.012229 , 2.927999 , 2.927973 , 2.927999 , 2.927986 , 2.927973 , 2.927973 , 2.927973 , 2.927986 
 0.682500 , 34.125000 , 0.992051 , 13.883765 , 0.014088 , -0.004339 , 2.947169 , 1.873977 , 1.884564 , -0.000520 , 0.000233 , -1.009132 , 2.947169 , 2.947143 , 2.947169 , 2.947100 , 2.947143 , 2.947143 , 2.947143 , 2.947100 
 0.687500 , 34.375000 , 0.996045 , 13.905006 , 0.015945 , -0.003878 , 2.939665 , 1.866503 , 1.877237 , 0.015746 , -0.000884 , -1.004516 , 2.939665 , 2.939640 , 2.939665 , 2.939547 , 2.939640 , 2.939640 , 2.939640 , 2.939547 
 0.692500 , 34.625000 , 0.994233 , 13.917857 , 0.014392 , -0.004206 , 2.914772 , 1.882577 , 1.880384 , 0.020790 , -0.000784 , -1.006895 , 2.914772 , 2.914747 , 2.914772 , 2.914716 , 2.914747 , 2.914747 , 2.914747 , 2.914716 
 0.697500 , 34.875000 , 0.998232 , 13.933427 , 0.005549 , -0.004384 , 2.927599 , 1.884754 , 1.871912 , 0.005685 , -0.002442 , -1.004204 , 2.927599 , 2.927575 , 2.927599 , 2.927512 , 2.927575 , 2.927575 , 2.927575 , 2.927512 
 0.702500 , 35.125000 , 0.992099 , 13.954211 , 0.001173 , -0.004589 , 2.931330 , 1.869112 , 1.883374 , 0.002418 , -0.003661 , -1.009899 , 2.931330 , 2.931306 , 2.931330 , 2.931327 , 2.931306 , 2.931306 , 2.931306 , 2.931327 
 0.707500 , 35.375000 , 0.990435 , 13.961615 , 0.009055 , -0.004372 , 2.961976 , 1.878754 , 1.886255 , 0.010446 , -0.003513 , -1.009906 , 2.961976 , 2.961952 , 2.961976 , 2.961858 , 2.961952 , 2.961952 , 2.961952 , 2.961858 
 0.712500 , 35.625000 , 0.996170 , 13.996231 , 0.011091 , -0.003940 , 2.942622 , 1.871709 , 1.876094 , 0.013779 , -0.003803 , -1.003454 , 2.942622 , 2.942599 , 2.942622 , 2.942515 , 2.942599 , 2.942599 , 2.942599 , 2.942515 
 0.717500 , 35.875000 , 1.001156 , 14.012930 , 0.003918 , -0.004130 , 2.940033 , 1.872762 , 1.867654 , 0.000960 , -0.002951 , -0.998422 , 2.940033 , 2.940010 , 2.940033 , 2.940014 , 2.940010 , 2.940010 , 2.940011 , 2.940014 
 0.722500 , 36.125000 , 1.001394 , 14.038300 , 0.011259 , -0.003941 , 2.931624 , 1.890521 , 1.867196 , 0.015009 , -0.001452 , -0.998024 , 2.931624 , 2.931601 , 2.931624 , 2.931616 , 2.931601 , 2.931601 , 2.931601 , 2.931616 
 0.727500 , 36.375000 , 1.006128 , 14.045270 , 0.002971 , -0.003811 , 2.947897 , 1.893804 , 1.857564 , 0.003417 , -0.000540 , -0.992793 , 2.947897 , 2.947875 , 2.947897 , 2.947878 , 2.947875 , 2.947875 , 2.947875 , 2.947878 
 0.732500 , 36.625000 , 0.998535 , 14.058031 , -0.006235 , -0.004161 , 2.945417 , 1.895818 , 1.870903 , 0.008744 , -0.002493 , -0.998965 , 2.945417 , 2.945395 , 2.945417 , 2.945345 , 2.945395 , 2.945395 , 2.945395 , 2.945345 
 0.737500 , 36.875000 , 1.000920 , 14.064534 , 0.000020 , -0.004557 , 2.943853 , 1.878143 , 1.866136 , 0.003006 , -0.002670 , -0.997157 , 2.943853 , 2.943831 , 2.943853 , 2.943840 , 2.943831 , 2.943831 , 2.943831 , 2.943840 
 0.742500 , 37.125000 , 0.998087 , 14.081518 , -0.004212 , -0.004747 , 2.957123 , 1.874870 , 1.871189 , 0.002589 , -0.002806 , -1.000189 , 2.957123 , 2.957102 , 2.957123 , 2.957074 , 2.957102 , 2.957102 , 2.957102 , 2.957074 
 0.747500 , 37.375000 , 0.995757 , 14.107391 , -0.001289 , -0.005335 , 2.959819 , 1.860042 , 1.876167 , 0.005330 , -0.002595 , -1.002030 , 2.959819 , 2.959798 , 2.959819 , 2.959727 , 2.959798 , 2.959798 , 2.959798 , 2.959727 
 0.752500 , 37.625000 , 1.000138 , 14.128204 , -0.004451 , -0.005270 , 2.934260 , 1.858093 , 1.867364 , -0.003443 , -0.001859 , -0.996278 , 2.934260 , 2.934240 , 2.934260 , 2.934246 , 2.934240 , 2.934240 , 2.934240 , 2.934246 
 0.757500 , 37.875000 , 1.003049 , 14.128811 , -0.007332 , -0.004851 , 2.943943 , 1.869029 , 1.860524 , 0.010239 , -0.000827 , -0.992489 , 2.943943 , 2.943923 , 2.943943 , 2.943916 , 2.943923 , 2.943923 , 2.943923 , 2.943916 
 0.762500 , 38.125000 , 1.000181 , 14.152773 , 0.003726 , -0.004730 , 2.936912 , 1.863065 , 1.866202 , 0.013868 , -0.001729 , -0.995613 , 2.936912 , 2.936892 , 2.936912 , 2.936869 , 2.936892 , 2.936892 , 2.936892 , 2.936869 
 0.767500 , 38.375000 , 0.998339 , 14.161169 , -0.000095 , -0.005022 , 2.919390 , 1.865679 , 1.870769 , 0.004501 , -0.001830 , -0.997407 , 2.919390 , 2.919370 , 2.919390 , 2.919368 , 2.919370 , 2.919370 , 2.919370 , 2.919368 
 0.772500 , 38.625000 , 0.997773 , 14.174805 , -0.007302 , -0.005171 , 2.908623 , 1.880595 , 1.872705 , -0.006822 , -0.001576 , -0.997383 , 2.908623 , 2.908603 , 2.908623 , 2.908594 , 2.908604 , 2.908604 , 2.908604 , 2.908594 
 0.777500 , 38.875000 , 0.993619 , 14.194714 , -0.008505 , -0.005025 , 2.947817 , 1.867600 , 1.882641 , -0.004511 , -0.001658 , -1.001101 , 2.947817 , 2.947798 , 2.947817 , 2.947806 , 2.947798 , 2.947798 , 2.947798 , 2.947806 
 0.782500 , 39.125000 , 0.995460 , 14.211710 , -0.004735 , -0.004976 , 2.963533 , 1.871059 , 1.879050 , -0.002703 , -0.002509 , -0.998995 , 2.963533 , 2.963513 , 2.963533 , 2.963497 , 2.963513 , 2.963513 , 2.963513 , 2.963497 
 0.787500 , 39.375000 , 0.997804 , 14.223207 , -0.005607 , -0.004570 , 2.963243 , 1.878973 , 1.875610 , -0.004618 , -0.003062 , -0.997443 , 2.963243 , 2.963224 , 2.963243 , 2.963212 , 2.963224 , 2.963224 , 2.963224 , 2.963212 
 0.792500 , 39.625000 , 1.006438 , 14.239278 , -0.005998 , -0.004302 , 2.967476 , 1.894976 , 1.860222 , -0.012724 , -0.003283 , -0.989453 , 2.967476 , 2.967457 , 2.967476 , 2.967461 , 2.967457 , 2.967457 , 2.967457 , 2.967461 
 0.797500 , 39.875000 , 1.003155 , 14.256170 , -0.005116 , -0.003939 , 2.961890 , 1.892609 , 1.866956 , -0.005479 , -0.002711 , -0.993834 , 2.961890 , 2.961871 , 2.961890 , 2.961827 , 2.961871 , 2.961871 , 2.961871 , 2.961827 
 0.802500 , 40.125000 , 1.011068 , 14.268994 , 0.002683 , -0.003786 , 2.949354 , 1.887218 , 1.850337 , -0.004536 , -0.001850 , -0.985384 , 2.949354 , 2.949336 , 2.949354 , 2.949320 , 2.949336 , 2.949336 , 2.949336 , 2.949320 
 0.807500 , 40.375000 , 1.009538 , 14.282647 , 0.005362 , -0.004158 , 2.931870 , 1.899972 , 1.851816 , 0.001445 , -0.002301 , -0.986474 , 2.931870 , 2.931852 , 2.931870 , 2.931708 , 2.931852 , 2.931852 , 2.931853 , 2.931708 
 0.812500 , 40.625000 , 1.002173 , 14.301033 , -0.001684 , -0.003755 , 2.964578 , 1.871112 , 1.864443 , 0.001893 , -0.001809 , -0.992383 , 2.964578 , 2.964561 , 2.964578 , 2.964531 , 2.964561 , 2.964561 , 2.964561 , 2.964531 
 0.817500 , 40.875000 , 0.997551 , 14.325186 , -0.003746 , -0.004155 , 2.975218 , 1.862922 , 1.871191 , 0.006036 , -0.001220 , -0.996193 , 2.975218 , 2.975200 , 2.975218 , 2.975205 , 2.975200 , 2.975200 , 2.975201 , 2.975205 
 0.822500 , 41.125000 , 0.997644 , 14.337787 , -0.004601 , -0.004148 , 2.942209 , 1.865146 , 1.869685 , 0.002936 , -0.001233 , -0.997984 , 2.942209 , 2.942192 , 2.942209 , 2.942123 , 2.942192 , 2.942192 , 2.942192 , 2.942123 
 0.827500 , 41.375000 , 0.990057 , 14.348484 , -0.005205 , -0.003892 , 2.956257 , 1.844303 , 1.885758 , -0.008568 , -0.001297 , -1.006484 , 2.956257 , 2.956240 , 2.956257 , 2.956226 , 2.956240 , 2.956240 , 2.956240 , 2.956226 
 0.832500 , 41.625000 , 0.993339 , 14.366735 , -0.006633 , -0.004026 , 2.925452 , 1.863760 , 1.880077 , -0.006900 , 0.000341 , -1.003874 , 2.925452 , 2.925435 , 2.925452 , 2.925439 , 2.925435 , 2.925435 , 2.925435 , 2.925439 
 0.837500 , 41.875000 , 0.986513 , 14.366285 , -0.002676 , -0.004622 , 2.920581 , 1.867539 , 1.893107 , -0.007308 , 0.001181 , -1.012145 , 2.920581 , 2.920565 , 2.920581 , 2.920570 , 2.920565 , 2.920565 , 2.920564 , 2.920570 
 0.842500 , 42.125000 , 0.981455 , 14.380702 , 0.001752 , -0.004087 , 2.928140 , 1.873116 , 1.902596 , -0.011087 , 0.002414 , -1.017585 , 2.928140 , 2.928124 , 2.928140 , 2.928012 , 2.928124 , 2.928124 , 2.928123 , 2.928012 
 0.847500 , 42.375000 , 0.985921 , 14.404225 , -0.000697 , -0.003483 , 2.914872 , 1.864561 , 1.894957 , 0.005992 , 0.002782 , -1.013389 , 2.914872 , 2.914855 , 2.914872 , 2.914866 , 2.914855 , 2.914855 , 2.914855 , 2.914866 
 0.852500 , 42.625000 , 0.992420 , 14.412978 , -0.000275 , -0.003245 , 2.926392 , 1.859058 , 1.882296 , 0.000204 , 0.002344 , -1.006616 , 2.926392 , 2.926376 , 2.926392 , 2.926369 , 2.926376 , 2.926376 , 2.926376 , 2.926369 
 0.857500 , 42.875000 , 0.992201 , 14.442188 , -0.003255 , -0.003004 , 2.932248 , 1.869918 , 1.882476 , -0.006082 , 0.001939 , -1.005623 , 2.932248 , 2.932232 , 2.932248 , 2.932210 , 2.932232 , 2.932232 , 2.932232 , 2.932210 
 0.862500 , 43.125000 , 0.993423 , 14.445840 , -0.007791 , -0.003317 , 2.919118 , 1.864291 , 1.880905 , 0.008518 , 0.001777 , -1.004242 , 2.919118 , 2.919102 , 2.919118 , 2.919113 , 2.919102 , 2.919102 , 2.919102 , 2.919113 
 0.867500 , 43.375000 , 0.992187 , 14.456783 , -0.008598 , -0.003614 , 2.916583 , 1.865966 , 1.883881 , 0.013221 , 0.001169 , -1.006473 , 2.916583 , 2.916567 , 2.916583 , 2.916562 , 2.916567 , 2.916567 , 2.916567 , 2.916562 
 0.872500 , 43.625000 , 0.995317 , 14.467831 , -0.013000 , -0.003567 , 2.941462 , 1.848430 , 1.878236 , 0.000101 , 0.000028 , -1.002543 , 2.941462 , 2.941447 , 2.941462 , 2.941442 , 2.941447 , 2.941447 , 2.941447 , 2.941442 
 0.877500 , 43.875000 , 0.995921 , 14.483183 , -0.013872 , -0.003733 , 2.921975 , 1.861603 , 1.878176 , -0.001248 , -0.001757 , -1.001133 , 2.921975 , 2.921960 , 2.921975 , 2.921921 , 2.921960 , 2.921960 , 2.921960 , 2.921921 
 0.882500 , 44.125000 , 0.996331 , 14.499149 , -0.010507 , -0.004399 , 2.900811 , 1.854689 , 1.879003 , 0.000723 , -0.001487 , -0.999828 , 2.900811 , 2.900796 , 2.900811 , 2.900741 , 2.900796 , 2.900796 , 2.900796 , 2.900741 
 0.887500 , 44.375000 , 0.996669 , 14.513597 , -0.010535 , -0.004373 , 2.918092 , 1.848352 , 1.878786 , 0.011808 , 0.000135 , -0.999213 , 2.918092 , 2.918077 , 2.918092 , 2.918091 , 2.918077 , 2.918077 , 2.918077 , 2.918091 
 0.892500 , 44.625000 , 0.991051 , 14.523836 , 0.003937 , -0.004416 , 2.921937 , 1.864332 , 1.889704 , 0.012451 , 0.000738 , -1.006368 , 2.921937 , 2.921922 , 2.921937 , 2.921869 , 2.921923 , 2.921923 , 2.921922 , 2.921869 
 0.897500 , 44.875000 , 0.990216 , 14.543941 , 0.013199 , -0.004421 , 2.901680 , 1.866881 , 1.891001 , 0.008903 , -0.000135 , -1.007745 , 2.901680 , 2.901665 , 2.901680 , 2.901670 , 2.901665 , 2.901665 , 2.901665 , 2.901670 
 0.902500 , 45.125000 , 0.985123 , 14.562366 , -0.001880 , -0.004942 , 2.918194 , 1.868155 , 1.901795 , -0.002088 , -0.001168 , -1.011278 , 2.918194 , 2.918180 , 2.918194 , 2.918039 , 2.918180 , 2.918180 , 2.918180 , 2.918039 
 0.907500 , 45.375000 , 0.987783 , 14.586166 , -0.006885 , -0.004725 , 2.916418 , 1.870757 , 1.898036 , 0.010801 , 0.000305 , -1.008185 , 2.916418 , 2.916404 , 2.916418 , 2.916376 , 2.916404 , 2.916404 , 2.916403 , 2.916376 
 0.912500 , 45.625000 , 0.982426 , 14.593044 , -0.004141 , -0.004960 , 2.920455 , 1.869894 , 1.908882 , 0.024034 , 0.000290 , -1.013163 , 2.920455 , 2.920441 , 2.920455 , 2.920454 , 2.920441 , 2.920441 , 2.920441 , 2.920454 
 0.917500 , 45.875000 , 0.988266 , 14.609203 , -0.006854 , -0.005285 , 2.927924 , 1.873518 , 1.897562 , 0.013346 , 0.000149 , -1.008282 , 2.927924 , 2.927910 , 2.927924 , 2.927857 , 2.927910 , 2.927910 , 2.927910 , 2.927857 
 0.922500 , 46.125000 , 0.991654 , 14.610397 , -0.004914 , -0.005385 , 2.920510 , 1.874948 , 1.890724 , 0.004097 , -0.000525 , -1.004586 , 2.920510 , 2.920496 , 2.920510 , 2.920439 , 2.920496 , 2.920496 , 2.920496 , 2.920439 
 0.927500 , 46.375000 , 0.990516 , 14.626543 , -0.004475 , -0.005183 , 2.931367 , 1.870149 , 1.893290 , -0.000953 , 0.000268 , -1.005926 , 2.931367 , 2.931353 , 2.931367 , 2.931344 , 2.931353 , 2.931353 , 2.931353 , 2.931344 
 0.932500 , 46.625000 , 0.986601 , 14.624640 , 0.000917 , -0.005053 , 2.938008 , 1.866247 , 1.901368 , -0.003628 , -0.001333 , -1.011448 , 2.938008 , 2.937995 , 2.938008 , 2.937996 , 2.937995 , 2.937995 , 2.937995 , 2.937996 
 0.937500 , 46.875000 , 0.993209 , 14.640024 , 0.002656 , -0.004459 , 2.915293 , 1.876246 , 1.889663 , 0.002365 , -0.001919 , -1.005253 , 2.915293 , 2.915279 , 2.915293 , 2.915274 , 2.915279 , 2.915279 , 2.915279 , 2.915274 
 0.942500 , 47.125000 , 0.998091 , 14.649890 , 0.002923 , -0.004507 , 2.904786 , 1.886102 , 1.880921 , -0.012625 , -0.001063 , -0.999893 , 2.904786 , 2.904773 , 2.904786 , 2.904783 , 2.904773 , 2.904773 , 2.904773 , 2.904783 
 0.947500 , 47.375000 , 0.995674 , 14.667993 , -0.002377 , -0.004815 , 2.921206 , 1.873483 , 1.885051 , -0.014038 , -0.001382 , -1.002629 , 2.921206 , 2.921192 , 2.921206 , 2.921174 , 2.921192 , 2.921192 , 2.921192 , 2.921174 
 0.952500 , 47.625000 , 1.003194 , 14.684705 , -0.006587 , -0.004560 , 2.943799 , 1.885723 , 1.871555 , -0.000432 , -0.001740 , -0.994947 , 2.943799 , 2.943786 , 2.943799 , 2.943773 , 2.943786 , 2.943786 , 2.943787 , 2.943773 
 0.957500 , 47.875000 , 0.997256 , 14.690245 , -0.008345 , -0.003882 , 2.940033 , 1.887254 , 1.883016 , 0.002572 , -0.001432 , -0.999610 , 2.940033 , 2.940020 , 2.940033 , 2.940030 , 2.940020 , 2.940020 , 2.940020 , 2.940030 
 0.962500 , 48.125000 , 0.999873 , 14.694487 , -0.011826 , -0.003524 , 2.927786 , 1.879126 , 1.879116 , 0.003348 , -0.002126 , -0.997590 , 2.927786 , 2.927773 , 2.927786 , 2.927738 , 2.927773 , 2.927773 , 2.927773 , 2.927738 
 0.967500 , 48.375000 , 0.996532 , 14.707127 , -0.003338 , -0.002791 , 2.933451 , 1.878769 , 1.885022 , 0.001695 , -0.001388 , -1.001102 , 2.933451 , 2.933438 , 2.933451 , 2.933296 , 2.933438 , 2.933438 , 2.933438 , 2.933296 
 0.972500 , 48.625000 , 0.997544 , 14.725330 , -0.000028 , -0.002140 , 2.929070 , 1.885707 , 1.881366 , -0.001079 , -0.002016 , -0.999917 , 2.929070 , 2.929058 , 2.929070 , 2.928934 , 2.929058 , 2.929058 , 2.929058 , 2.928934 
 0.977500 , 48.875000 , 0.993325 , 14.725254 , -0.002170 , -0.001884 , 2.947342 , 1.899567 , 1.889232 , 0.002768 , -0.001797 , -1.004322 , 2.947342 , 2.947330 , 2.947342 , 2.947319 , 2.947330 , 2.947330 , 2.947330 , 2.947319 
 0.982500 , 49.125000 , 0.997573 , 14.737039 , -0.003326 , -0.001406 , 2.931848 , 1.890216 , 1.882791 , -0.001896 , -0.001198 , -1.002289 , 2.931848 , 2.931836 , 2.931848 , 2.931834 , 2.931836 , 2.931836 , 2.931836 , 2.931834 
 0.987500 , 49.375000 , 0.991930 , 14.757948 , -0.011281 , -0.000561 , 2.932536 , 1.871678 , 1.892506 , -0.003755 , 0.000118 , -1.007943 , 2.932536 , 2.932524 , 2.932536 , 2.932516 , 2.932524 , 2.932524 , 2.932523 , 2.932516 
 0.992500 , 49.625000 , 0.994324 , 14.765132 , -0.009016 , 0.000328 , 2.931976 , 1.871537 , 1.888076 , -0.002476 , -0.000816 , -1.007123 , 2.931976 , 2.931964 , 2.931976 , 2.931910 , 2.931964 , 2.931964 , 2.931964 , 2.931910 
 0.997500 , 49.875000 , 0.991391 , 14.770303 , -0.002919 , 0.000016 , 2.926361 , 1.870823 , 1.894200 , -0.008206 , -0.000743 , -1.012362 , 2.926361 , 2.926350 , 2.926361 , 2.926310 , 2.926350 , 2.926350 , 2.926349 , 2.926310 


==> data/interp_stat/P0_vel_P0_Tl/ref_mesh_lagr_stat_20_cells.csv <==
# zc_ov_h , zc , C , U , V , W , uu , vv , ww , uv , wv , uw , stat_cor_uu , log_stat_cor_uu, lin_corrected_uu, lagr_corrected_uu,  lagr_log_stat_cor_uu_u_star_eul, lagr_log_stat_cor_uu_lag_ustar_U, lagr_log_stat_cor_uu_lag_ustar_uw,  lagr_lin_corrected_uu 
 0.025000 , 1.250000 , 1.006988 , 6.272513 , 0.001948 , -0.000358 , 2.648232 , 1.876790 , 1.864240 , 0.008874 , -0.000589 , -0.610386 , -0.517346 , -0.517346 , 2.648232 , 0.716990 , -0.515738 , -1.198503 , 0.716990 , 2.436962 
 0.075000 , 3.750000 , 1.005943 , 8.546370 , 0.011199 , -0.001384 , 3.223477 , 1.865742 , 1.860409 , 0.001073 , -0.004746 , -1.044315 , 3.223477 , 3.013825 , 3.223477 , 3.049616 , 3.013581 , 3.018563 , 3.004280 , 3.049616 
 0.125000 , 6.250000 , 1.009481 , 9.825221 , 0.000951 , -0.001400 , 3.055793 , 1.867262 , 1.862905 , -0.004809 , -0.001930 , -1.027146 , 3.055793 , 2.981214 , 3.055793 , 2.989753 , 2.981087 , 2.981744 , 2.979059 , 2.989753 
 0.175000 , 8.750000 , 1.014116 , 10.648348 , -0.006758 , -0.001093 , 3.019992 , 1.870807 , 1.859282 , -0.004378 , 0.002456 , -1.015149 , 3.019992 , 2.981939 , 3.019992 , 2.984570 , 2.981910 , 2.982033 , 2.981333 , 2.984570 
 0.225000 , 11.250000 , 1.005577 , 11.239496 , -0.001676 , -0.000053 , 3.002226 , 1.875330 , 1.877754 , 0.002174 , -0.000045 , -1.016945 , 3.002226 , 2.979176 , 3.002226 , 2.980856 , 2.979149 , 2.979235 , 2.978758 , 2.980856 
 0.275000 , 13.750000 , 1.001332 , 11.722400 , 0.003664 , -0.000179 , 2.990354 , 1.871389 , 1.882903 , 0.004221 , -0.005346 , -1.017854 , 2.990354 , 2.974903 , 2.990354 , 2.975672 , 2.974901 , 2.974939 , 2.974626 , 2.975672 
 0.325000 , 16.250000 , 1.000244 , 12.110964 , 0.008066 , -0.000736 , 2.968553 , 1.878190 , 1.879915 , -0.007913 , -0.005959 , -1.010952 , 2.968553 , 2.957478 , 2.968553 , 2.957946 , 2.957489 , 2.957530 , 2.957368 , 2.957946 
 0.375000 , 18.750000 , 0.997156 , 12.463544 , 0.006479 , -0.000427 , 2.976389 , 1.865091 , 1.884687 , -0.001228 , -0.004720 , -1.015167 , 2.976389 , 2.968062 , 2.976389 , 2.967832 , 2.968078 , 2.968089 , 2.967952 , 2.967832 
 0.425000 , 21.250000 , 0.994672 , 12.757509 , 0.012432 , -0.000312 , 2.959896 , 1.894963 , 1.883379 , 0.004229 , -0.002226 , -1.014094 , 2.959896 , 2.953408 , 2.959896 , 2.952462 , 2.953412 , 2.953424 , 2.953321 , 2.952462 
 0.475000 , 23.750000 , 0.995323 , 13.024185 , 0.011897 , -0.001799 , 2.964594 , 1.883181 , 1.880440 , -0.003701 , -0.002823 , -1.011381 , 2.964594 , 2.959397 , 2.964594 , 2.959836 , 2.959390 , 2.959398 , 2.959331 , 2.959836 
 0.525000 , 26.250000 , 0.994470 , 13.257587 , 0.009087 , -0.001374 , 2.980020 , 1.873539 , 1.884291 , 0.014679 , -0.003354 , -1.011308 , 2.980020 , 2.975763 , 2.980020 , 2.976198 , 2.975769 , 2.975777 , 2.975721 , 2.976198 
 0.575000 , 28.750000 , 1.003987 , 13.474684 , 0.008458 , -0.000340 , 2.978904 , 1.877092 , 1.868472 , 0.012725 , -0.002980 , -1.004069 , 2.978904 , 2.975353 , 2.978904 , 2.975097 , 2.975361 , 2.975367 , 2.975347 , 2.975097 
 0.625000 , 31.250000 , 1.001888 , 13.679799 , 0.011154 , -0.002253 , 2.958482 , 1.851805 , 1.869825 , 0.004210 , -0.002989 , -1.003672 , 2.958482 , 2.955475 , 2.958482 , 2.955908 , 2.955476 , 2.955478 , 2.955465 , 2.955908 
 0.675000 , 33.750000 , 0.995833 , 13.860320 , 0.012009 , -0.004271 , 2.932776 , 1.863640 , 1.878091 , 0.009972 , -0.000317 , -1.006028 , 2.932776 , 2.930198 , 2.932776 , 2.930567 , 2.930194 , 2.930197 , 2.930178 , 2.930567 
 0.725000 , 36.250000 , 0.998068 , 14.032110 , 0.002773 , -0.004357 , 2.948423 , 1.878614 , 1.872218 , 0.006411 , -0.002644 , -1.001070 , 2.948423 , 2.946187 , 2.948423 , 2.946206 , 2.946194 , 2.946195 , 2.946191 , 2.946206 
 0.775000 , 38.750000 , 0.999596 , 14.187103 , -0.004541 , -0.004785 , 2.946563 , 1.874202 , 1.870180 , -0.001210 , -0.002105 , -0.995975 , 2.946563 , 2.944606 , 2.946563 , 2.944730 , 2.944602 , 2.944604 , 2.944610 , 2.944730 
 0.825000 , 41.250000 , 0.995526 , 14.337833 , -0.001531 , -0.004011 , 2.942668 , 1.870064 , 1.876235 , -0.002056 , -0.000313 , -1.001088 , 2.942668 , 2.940941 , 2.942668 , 2.940944 , 2.940938 , 2.940940 , 2.940936 , 2.940944 
 0.875000 , 43.750000 , 0.993574 , 14.478931 , -0.005085 , -0.003809 , 2.921558 , 1.860406 , 1.882438 , 0.004969 , 0.000472 , -1.003991 , 2.921558 , 2.920022 , 2.921558 , 2.920037 , 2.920024 , 2.920025 , 2.920018 , 2.920037 
 0.925000 , 46.250000 , 0.989934 , 14.617140 , -0.002496 , -0.004931 , 2.922295 , 1.872982 , 1.894692 , 0.002144 , -0.000639 , -1.007043 , 2.922295 , 2.920921 , 2.922295 , 2.921407 , 2.920920 , 2.920919 , 2.920910 , 2.921407 
 0.975000 , 48.750000 , 0.996294 , 14.725671 , -0.005885 , -0.002045 , 2.935322 , 1.882065 , 1.884669 , -0.000728 , -0.001315 , -1.002657 , 2.935322 , 2.934084 , 2.935322 , 2.934431 , 2.934084 , 2.934087 , 2.934081 , 2.934431 


==> data/interp_stat/P0_vel_P0_Tl/spatial_averaged_stat_from_2000_cells_to_200_cells.csv <==
# z , z_ov_L , sp_av_mean_vel , sp_av_mean_vel ,  sp_av_mean_vel , sp_av_mean_vel  
0.0025 , 0.125 , 5.529922400000001 , 2.5786931 , 1.8609582 , -0.8476974
0.0075 , 0.375 , 5.781250100000001 , 2.3925399 , 1.8662468 , -0.6319549
0.0125 , 0.625 , 5.9464369 , 2.2567046 , 1.8567185 , -0.4947765000000001
0.0175 , 0.875 , 6.076167299999999 , 2.184898 , 1.862765 , -0.4201344
0.0225 , 1.125 , 6.1743166 , 2.1479461 , 1.8611983 , -0.3918653
0.0275 , 1.375 , 6.277257000000001 , 2.1782909 , 1.8805265 , -0.4078524
0.0325 , 1.625 , 6.394686699999999 , 2.2507282 , 1.8618959 , -0.4601431
0.0375 , 1.875 , 6.553306999999999 , 2.4083399 , 1.8686853 , -0.5789321999999999
0.0425 , 2.125 , 6.7799722 , 2.6770542 , 1.8590361 , -0.7715919
0.0475 , 2.375 , 7.206450000000001 , 3.1763864 , 1.864803999999999 , -1.0969882
0.0525 , 2.625 , 7.7960981 , 3.4173883 , 1.8566596 , -1.252972
0.0575 , 2.875 , 8.0522864 , 3.2300792 , 1.8652932 , -1.1474752
0.0625 , 3.125 , 8.234731400000001 , 3.087822500000001 , 1.8660935 , -1.0672688
0.0675 , 3.375 , 8.389305500000001 , 3.0051899 , 1.8607861 , -1.0067296
0.0725 , 3.625 , 8.5086245 , 2.9350772 , 1.8687677 , -0.9757629000000001
0.0775 , 3.875 , 8.622191099999998 , 2.8991215 , 1.8574133 , -0.9564121
0.0825 , 4.125 , 8.7583448 , 2.9136316 , 1.8562972 , -0.9586703999999999
0.08750000000000001 , 4.375 , 8.892036399999999 , 2.9513378 , 1.8653964 , -0.9842789000000002
0.0925 , 4.625 , 9.017157600000001 , 2.9857797 , 1.8565354 , -1.0175595
0.0975 , 4.875 , 9.185601399999999 , 3.0475558 , 1.8512567 , -1.0754617
0.1025 , 5.125 , 9.398161399999999 , 3.0848312 , 1.8604997 , -1.1002913
0.1075 , 5.375 , 9.5192917 , 3.0281256 , 1.8598311 , -1.0624892
0.1125 , 5.625 , 9.6176543 , 2.9945647 , 1.85986 , -1.0324367
0.1175 , 5.875 , 9.7072319 , 2.9777293 , 1.875566 , -1.0172545
0.1225 , 6.125 , 9.794199600000001 , 2.9536598 , 1.8745021 , -1.0033849
0.1275 , 6.375 , 9.862851399999998 , 2.940888 , 1.8750685 , -0.9987881
0.1325 , 6.625 , 9.947301100000001 , 2.9631479 , 1.8564863 , -0.9922538
0.1375 , 6.875 , 10.0373397 , 2.9549302 , 1.8552658 , -1.0012504
0.1425 , 7.125 , 10.1264807 , 2.9774903 , 1.8543011 , -1.0166871
0.1475 , 7.375 , 10.2338212 , 3.0194769 , 1.8584572 , -1.0470673
0.1525 , 7.625 , 10.339469 , 3.0096161 , 1.8443687 , -1.0444061
0.1575 , 7.875 , 10.4132529 , 3.0113956 , 1.8628981 , -1.036462
0.1625 , 8.125 , 10.4924873 , 2.9855548 , 1.8584543 , -1.0212521
0.1675 , 8.375 , 10.5642077 , 2.954553999999999 , 1.8539823 , -1.0059902
0.1725 , 8.625 , 10.629189 , 2.9829195 , 1.8637648 , -1.0046723
0.1775 , 8.875 , 10.6928102 , 2.970843700000001 , 1.853157 , -0.9944161000000001
0.1825 , 9.125 , 10.7375866 , 2.9695471 , 1.8580611 , -0.9984544000000002
0.1875 , 9.375 , 10.8075479 , 2.982319899999999 , 1.8702827 , -1.0080962
0.1925 , 9.625 , 10.8726332 , 2.98228 , 1.8601158 , -1.010517
0.1975 , 9.875 , 10.9369963 , 2.995559 , 1.8682032 , -1.0270103
0.2025 , 10.125 , 11.0106767 , 2.9898074 , 1.8610771 , -1.0246722
0.2075 , 10.375 , 11.0650576 , 2.9781251 , 1.8590654 , -1.0134623
0.2125 , 10.625 , 11.1123197 , 2.9920964 , 1.8656717 , -1.0110196
0.2175 , 10.875 , 11.1694517 , 2.977494800000001 , 1.8734497 , -1.0104292
0.2225 , 11.125 , 11.2203719 , 2.9797893 , 1.8871013 , -1.0136983
0.2275 , 11.375 , 11.2673775 , 2.9648261 , 1.8787847 , -1.0073147
0.2325 , 11.625 , 11.3070468 , 2.9737449 , 1.8884607 , -1.014687
0.2375 , 11.875 , 11.3613815 , 2.9661938 , 1.8809106 , -1.0146559
0.2425 , 12.125 , 11.4130861 , 2.9718024 , 1.8896986 , -1.0247764
0.2475 , 12.375 , 11.4784064 , 3.013864 , 1.8944955 , -1.035504
0.2525 , 12.625 , 11.537534 , 3.013652 , 1.8746033 , -1.0260397
0.2575 , 12.875 , 11.5746656 , 3.001033 , 1.8860141 , -1.0250025
0.2625 , 13.125 , 11.6176385 , 2.9989697 , 1.8833328 , -1.0191373
0.2675 , 13.375 , 11.6577273 , 2.9745928 , 1.8890959 , -1.0186759
0.2725 , 13.625 , 11.7046701 , 2.9547188 , 1.8774317 , -1.0088495
0.2775 , 13.875 , 11.7381023 , 2.9569993 , 1.8821235 , -1.0092524
0.2825 , 14.125 , 11.7835737 , 2.9469806 , 1.8887943 , -1.0145297
0.2875 , 14.375 , 11.8255128 , 2.9697018 , 1.8832407 , -1.0158438
0.2925 , 14.625 , 11.8711913 , 2.9644872 , 1.8751232 , -1.0141426
0.2975 , 14.875 , 11.9146876 , 2.9755109 , 1.8897816 , -1.0274095
0.3025 , 15.125 , 11.9484859 , 2.9887664 , 1.8924841 , -1.0298877
0.3075 , 15.375 , 11.9849583 , 2.972259 , 1.8803021 , -1.0169171
0.3125 , 15.625 , 12.0238501 , 2.9434673 , 1.8813981 , -1.0121659
0.3175 , 15.875 , 12.0668147 , 2.9566733 , 1.8870823 , -1.0096179
0.3225 , 16.125 , 12.0894165 , 2.9666468 , 1.8733701 , -0.9996788999999999
0.3275 , 16.375 , 12.1221875 , 2.9461906 , 1.8838807 , -1.0056398
0.3325 , 16.625 , 12.1603437 , 2.943344 , 1.8772896 , -1.003002
0.3375 , 16.875 , 12.2041271 , 2.9571569 , 1.8726404 , -1.0052059
0.3425 , 17.125 , 12.2313116 , 2.9420969 , 1.8750366 , -1.0113918
0.3475 , 17.375 , 12.2759171 , 2.9624786 , 1.8761444 , -1.0163353
0.3525 , 17.625 , 12.3140746 , 2.9863855 , 1.881191 , -1.0207609
0.3575 , 17.875 , 12.3484385 , 2.9743915 , 1.8877019 , -1.019363
0.3625 , 18.125 , 12.3847704 , 2.9624583 , 1.8903196 , -1.0182436
0.3675 , 18.375 , 12.4235244 , 2.966235 , 1.888088 , -1.0155511
0.3725 , 18.625 , 12.4528927 , 2.9531929 , 1.8773976 , -1.0056386
0.3775 , 18.875 , 12.4747925 , 2.9686698 , 1.8709663 , -1.0016828
0.3825 , 19.125 , 12.5140318 , 2.9742586 , 1.8886221 , -1.0121456
0.3875 , 19.375 , 12.5421425 , 2.9780151 , 1.885765 , -1.0146428
0.3925 , 19.625 , 12.5805492 , 2.951721 , 1.8805635 , -1.0158928
0.3975 , 19.875 , 12.6009349 , 2.9625299 , 1.8968324 , -1.0284163
0.4025 , 20.125 , 12.6305061 , 2.952855 , 1.8931155 , -1.026522
0.4075 , 20.375 , 12.6522693 , 2.9493245 , 1.8909624 , -1.0225435
0.4125 , 20.625 , 12.6836918 , 2.9627231 , 1.8919322 , -1.0191895
0.4175 , 20.875 , 12.7098396 , 2.9832576 , 1.894224 , -1.0176849
0.4225 , 21.125 , 12.7320016 , 2.9775275 , 1.8844847 , -1.0128055
0.4275 , 21.375 , 12.7639013 , 2.9430825 , 1.8745044 , -1.0053997
0.4325 , 21.625 , 12.8056994 , 2.9345921 , 1.8750031 , -1.004683
0.4375 , 21.875 , 12.8418504 , 2.9202356 , 1.8713126 , -1.0039795
0.4425 , 22.125 , 12.8617675 , 2.9432368 , 1.8748907 , -1.0099686
0.4475 , 22.375 , 12.8915272 , 2.9578039 , 1.8840086 , -1.0180996
0.4525 , 22.625 , 12.9208067 , 2.9934558 , 1.8838872 , -1.0197281
0.4575 , 22.875 , 12.9388275 , 3.000555599999999 , 1.86734 , -1.0081793
0.4625 , 23.125 , 12.9598128 , 2.9811717 , 1.873236 , -1.0091315
0.4675 , 23.375 , 12.9867318 , 2.9422371 , 1.8730864 , -1.0061841
0.4725 , 23.625 , 13.0171993 , 2.9565392 , 1.8859117 , -1.0131362
0.4775 , 23.875 , 13.046447 , 2.9320348 , 1.8935852 , -1.0166274
0.4825 , 24.125 , 13.0531538 , 2.9361476 , 1.8884524 , -1.0130017
0.4875 , 24.375 , 13.0733502 , 2.9438298 , 1.8839683 , -1.0091863
0.4925 , 24.625 , 13.1063869 , 2.9441005 , 1.8750575 , -1.0069096
0.4975 , 24.875 , 13.1397757 , 2.967156999999999 , 1.8804555 , -1.0121247
0.5025000000000001 , 25.125 , 13.1560616 , 2.961118700000001 , 1.8882249 , -1.0179754
0.5075000000000001 , 25.375 , 13.1835184 , 2.9531622 , 1.8787432 , -1.010932
0.5125 , 25.625 , 13.2098504 , 2.9803279 , 1.885468399999999 , -1.0138744
0.5175 , 25.875 , 13.2268644 , 2.9855837 , 1.8783465 , -1.0092679
0.5225 , 26.125 , 13.2538019 , 2.9598431 , 1.8851927 , -1.0108221
0.5275 , 26.375 , 13.258678 , 2.9777649 , 1.8791938 , -1.0058234
0.5325 , 26.625 , 13.2895144 , 2.9808986 , 1.8781007 , -1.0051142
0.5375 , 26.875 , 13.3104204 , 3.0142037 , 1.8936111 , -1.0135838
0.5425 , 27.125 , 13.333203 , 2.9877956 , 1.8857986 , -1.0109537
0.5475 , 27.375 , 13.3544625 , 2.9608342 , 1.8906117 , -1.0153794
0.5525 , 27.625 , 13.37897 , 2.9767484 , 1.8769722 , -1.0100361
0.5575 , 27.875 , 13.3980023 , 2.9901789 , 1.8681458 , -1.0049336
0.5625 , 28.125 , 13.4204101 , 2.9711678 , 1.8621105 , -1.0014273
0.5675 , 28.375 , 13.4396176 , 2.9705317 , 1.8616056 , -1.001042
0.5725 , 28.625 , 13.4627329 , 2.999135400000001 , 1.8664757 , -1.0019692
0.5775 , 28.875 , 13.4872845 , 2.9654202 , 1.868586 , -1.0029953
0.5825 , 29.125 , 13.5127488 , 2.977832499999999 , 1.8629714 , -0.9999798999999999
0.5875 , 29.375 , 13.5372556 , 2.9743915 , 1.8704126 , -1.0052556
0.5925 , 29.625 , 13.5448334 , 2.960810400000001 , 1.8704992 , -1.0047143
0.5975 , 29.875 , 13.5654425 , 2.9642361 , 1.87743 , -1.0084291
0.6025 , 30.125 , 13.6019857 , 2.9640616 , 1.8758331 , -1.0085711
0.6075 , 30.375 , 13.6159972 , 2.9799893 , 1.8577801 , -0.9972712999999999
0.6125 , 30.625 , 13.63544 , 2.9794832 , 1.8647101 , -1.0013263
0.6175 , 30.875 , 13.6594308 , 2.9662012 , 1.8623541 , -0.9993501000000002
0.6225000000000001 , 31.125 , 13.6732795 , 2.9550836 , 1.8753111 , -1.0049029
0.6275000000000001 , 31.375 , 13.6886516 , 2.9464689 , 1.8674204 , -1.0018234
0.6325000000000001 , 31.625 , 13.7027907 , 2.9427361 , 1.8748471 , -1.0069349
0.6375000000000001 , 31.875 , 13.7182904 , 2.9442654 , 1.8800618 , -1.0090814
0.6425 , 32.125 , 13.7346289 , 2.9371954 , 1.8719716 , -1.0045209
0.6475 , 32.375 , 13.7682717 , 2.9427797 , 1.8687226 , -1.0030193
0.6525 , 32.625 , 13.7958036 , 2.9420583 , 1.8785019 , -1.007524
0.6575 , 32.875 , 13.8012708 , 2.9384013 , 1.8756843 , -1.0041918
0.6625 , 33.125 , 13.8153427 , 2.9216476 , 1.8626044 , -0.9964753999999999
0.6675 , 33.375 , 13.8328834 , 2.9376039 , 1.885122 , -1.0095712
0.6725 , 33.625 , 13.844468 , 2.9085382 , 1.8751143 , -1.0057147
0.6775 , 33.875 , 13.8740137 , 2.9280073 , 1.890251 , -1.0122522
0.6825 , 34.125 , 13.8837519 , 2.9471007 , 1.8845928 , -1.0091509
0.6875 , 34.375 , 13.9050161 , 2.9395555 , 1.8772545 , -1.004524
0.6925 , 34.625 , 13.9178521 , 2.9147508 , 1.8804128 , -1.0069097
0.6975 , 34.875 , 13.9334211 , 2.9274666 , 1.8719226 , -1.0042046
0.7025 , 35.125 , 13.9541961 , 2.931345 , 1.8834091 , -1.0099217
0.7075 , 35.375 , 13.9616186 , 2.9618939 , 1.8862806 , -1.0099223
0.7125 , 35.625 , 13.9962395 , 2.9425489 , 1.8761186 , -1.0034675
0.7175 , 35.875 , 14.0129348 , 2.9400285 , 1.8677179 , -0.9984584
0.7225 , 36.125 , 14.0383093 , 2.9315778 , 1.8672585 , -0.9980547000000002
0.7275 , 36.375 , 14.0452445 , 2.9479368 , 1.8576271 , -0.9928291
0.7325 , 36.625 , 14.0580317 , 2.9452921 , 1.8709149 , -0.9989661
0.7375 , 36.875 , 14.0645245 , 2.9438543 , 1.8661607 , -0.9971717
0.7425 , 37.125 , 14.0815393 , 2.9570445 , 1.8712099 , -1.0001999
0.7475000000000001 , 37.375 , 14.1074193 , 2.959783799999999 , 1.8761933 , -1.0020447
0.7525000000000001 , 37.625 , 14.1281829 , 2.9343269 , 1.8674551 , -0.9963289999999999
0.7575000000000001 , 37.875 , 14.1288024 , 2.943882799999999 , 1.8605576 , -0.9925069000000002
0.7625000000000001 , 38.125 , 14.1527727 , 2.9369388 , 1.8662328 , -0.9956304999999999
0.7675000000000001 , 38.375 , 14.1611575 , 2.9193672 , 1.8707986 , -0.9974257
0.7725 , 38.625 , 14.1747814 , 2.9086037 , 1.8727567 , -0.9974127000000002
0.7775 , 38.875 , 14.1947057 , 2.9478025 , 1.882663 , -1.0011133
0.7825 , 39.125 , 14.2117147 , 2.9635089 , 1.8790659 , -0.9990046000000001
0.7875 , 39.375 , 14.2232051 , 2.9632589 , 1.8756271 , -0.9974529000000001
0.7925 , 39.625 , 14.2392893 , 2.9674348 , 1.8602475 , -0.9894671
0.7975 , 39.875 , 14.2561766 , 2.9618319 , 1.8669686 , -0.9938441000000001
0.8025 , 40.125 , 14.2689767 , 2.949306299999999 , 1.8503575 , -0.9853926
0.8075 , 40.375 , 14.2826785 , 2.9318148 , 1.8518457 , -0.9864878999999999
0.8125 , 40.625 , 14.3010736 , 2.9645975 , 1.8645047 , -0.9924132
0.8175 , 40.875 , 14.3251751 , 2.9752536 , 1.8712275 , -0.9962130000000002
0.8225 , 41.125 , 14.3378004 , 2.9421581 , 1.8697031 , -0.9979963999999999
0.8275 , 41.375 , 14.3484875 , 2.956221 , 1.8857751 , -1.006493
0.8325 , 41.625 , 14.3667166 , 2.9254563 , 1.8801239 , -1.0038993
0.8375 , 41.875 , 14.3662851 , 2.9205431 , 1.8931116 , -1.0121468
0.8425 , 42.125 , 14.3807346 , 2.9279966 , 1.9026252 , -1.0176014
0.8475 , 42.375 , 14.4041956 , 2.9147651 , 1.8949956 , -1.0134091
0.8525 , 42.625 , 14.4129663 , 2.9263852 , 1.8823422 , -1.0066454
0.8575 , 42.875 , 14.4421886 , 2.9321805 , 1.882503 , -1.0056337
0.8625 , 43.125 , 14.4458268 , 2.9191136 , 1.8809378 , -1.0042591
0.8675 , 43.375 , 14.456772 , 2.9165725 , 1.8839071 , -1.0064871
0.8725000000000001 , 43.625 , 14.4678412 , 2.9415048 , 1.8782753 , -1.0025648
0.8775000000000001 , 43.875 , 14.4831646 , 2.9219065 , 1.878197 , -1.001146
0.8825000000000001 , 44.125 , 14.4991441 , 2.9008097 , 1.8790195 , -0.9998377000000002
0.8875000000000001 , 44.375 , 14.5136067 , 2.918031699999999 , 1.8788189 , -0.9992303
0.8925000000000001 , 44.625 , 14.5238577 , 2.9218179 , 1.8897333 , -1.0063848
0.8975 , 44.875 , 14.5439495 , 2.9017406 , 1.8910629 , -1.0077796
0.9025 , 45.125 , 14.5623142 , 2.9180204 , 1.9018474 , -1.0113084
0.9075 , 45.375 , 14.5861755 , 2.9163779 , 1.8980772 , -1.0082088
0.9125 , 45.625 , 14.5930342 , 2.9204164 , 1.9089033 , -1.0131755
0.9175 , 45.875 , 14.6092119 , 2.9279062 , 1.8975825 , -1.0082923
0.9225 , 46.125 , 14.6103833 , 2.920443 , 1.8908036 , -1.0046308
0.9275 , 46.375 , 14.6265411 , 2.9313408 , 1.8933076 , -1.0059348
0.9325 , 46.625 , 14.624633 , 2.9379904 , 1.9014006 , -1.0114658
0.9375 , 46.875 , 14.6400123 , 2.9152926 , 1.8896822 , -1.0052653
0.9425 , 47.125 , 14.6498839 , 2.9047986 , 1.8809491 , -0.9999060999999999
0.9475 , 47.375 , 14.6679944 , 2.9211216 , 1.8850683 , -1.0026381
0.9525 , 47.625 , 14.6846878 , 2.9437589 , 1.8715837 , -0.9949595999999999
0.9575 , 47.875 , 14.6902254 , 2.9399843 , 1.8830753 , -0.9996409999999999
0.9625 , 48.125 , 14.6944376 , 2.9276829 , 1.8792407 , -0.9976574000000001
0.9675 , 48.375 , 14.7071312 , 2.9334281 , 1.8850378 , -1.0011115
0.9725 , 48.625 , 14.7253327 , 2.9290535 , 1.8813928 , -0.9999330000000001
0.9775 , 48.875 , 14.7252565 , 2.9473088 , 1.8892581 , -1.0043322
0.9825 , 49.125 , 14.7370389 , 2.9318027 , 1.8828123 , -1.0023021
0.9875 , 49.375 , 14.7579384 , 2.9325319 , 1.8925534 , -1.0079695
0.9925 , 49.625 , 14.7651626 , 2.9318602 , 1.8881306 , -1.0071523
0.9975000000000001 , 49.875 , 14.7702978 , 2.9263202 , 1.8942156 , -1.0123721


==> data/interp_stat/P1_vel_P0_Tl/filtered_error_first_cell.csv <==
# ref , filtered_uu , error_uu , filtered_cor_uu , filtered_cor_lin_uu , filtered_cor_log_uu , filtered_lagr_corrected_uu , filtered_lagr_corrected_lin_uu ,  filtered_lagr_corrected_log_uu 
 1 , 4.350375e+00 , 4.797829e-01 , 1.184797e+00 , 2.730309e+00 , 1.184797e+00 , 1.332334e+00 , 2.834497e+00 , 1.332334e+00 
 2 , 3.204695e+00 , 9.007916e-02 , 1.929844e+00 , 2.799679e+00 , 1.929844e+00 , 1.941177e+00 , 2.834285e+00 , 1.941177e+00 
 3 , 2.998677e+00 , 2.000194e-02 , 2.289894e+00 , 2.818670e+00 , 2.289894e+00 , 2.291291e+00 , 2.834321e+00 , 2.291291e+00 
 5 , 2.893712e+00 , -1.570195e-02 , 2.574986e+00 , 2.828909e+00 , 2.574986e+00 , 2.575426e+00 , 2.834323e+00 , 2.575426e+00 
 7 , 2.863693e+00 , -2.591304e-02 , 2.682063e+00 , 2.830630e+00 , 2.682063e+00 , 2.681841e+00 , 2.834163e+00 , 2.681841e+00 
 10 , 2.848807e+00 , -3.097626e-02 , 2.751615e+00 , 2.832607e+00 , 2.751615e+00 , 2.751542e+00 , 2.834266e+00 , 2.751542e+00 
 15 , 2.840749e+00 , -3.371718e-02 , 2.794500e+00 , 2.833549e+00 , 2.794500e+00 , 2.794319e+00 , 2.834163e+00 , 2.794319e+00 
 20 , 2.837975e+00 , -3.466094e-02 , 2.811119e+00 , 2.833925e+00 , 2.811119e+00 , 2.811082e+00 , 2.834213e+00 , 2.811082e+00 
 30 , 2.835886e+00 , -3.537149e-02 , 2.823614e+00 , 2.834086e+00 , 2.823614e+00 , 2.823517e+00 , 2.834032e+00 , 2.823517e+00 
 50 , 2.834931e+00 , -3.569629e-02 , 2.830438e+00 , 2.834283e+00 , 2.830438e+00 , 2.830424e+00 , 2.834058e+00 , 2.830424e+00 
 100 , 2.834492e+00 , -3.584578e-02 , 2.833359e+00 , 2.834330e+00 , 2.833359e+00 , 2.833356e+00 , 2.833837e+00 , 2.833356e+00 
 200 , 2.834366e+00 , -3.588835e-02 , 2.834083e+00 , 2.834326e+00 , 2.834083e+00 , 2.834082e+00 , 2.833203e+00 , 2.834082e+00 
 500 , 2.834304e+00 , -3.590950e-02 , 2.834259e+00 , 2.834298e+00 , 2.834259e+00 , 2.834259e+00 , 2.827238e+00 , 2.834259e+00 
 1000 , 2.834259e+00 , -3.592492e-02 , 2.834248e+00 , 2.834257e+00 , 2.834248e+00 , 2.834248e+00 , 2.759542e+00 , 2.834248e+00 


==> data/interp_stat/P1_vel_P0_Tl/filtered_uu_stat.csv <==
# zc_ov_h , zc , ref_uu ,filtered_uu_sub_1 , filtered_cor_uu_sub_1 ,filtered_uu_lin_sub_1 , filtered_cor_uu_log_sub_1 ,filtered_uu_lagr_sub_1 , filtered_uu_lagr_lin_sub_1 ,filtered_uu_lagr_log_sub_1 ,filtered_uu_sub_2 , filtered_cor_uu_sub_2 ,filtered_uu_lin_sub_2 , filtered_cor_uu_log_sub_2 ,filtered_uu_lagr_sub_2 , filtered_uu_lagr_lin_sub_2 ,filtered_uu_lagr_log_sub_2 ,filtered_uu_sub_3 , filtered_cor_uu_sub_3 ,filtered_uu_lin_sub_3 , filtered_cor_uu_log_sub_3 ,filtered_uu_lagr_sub_3 , filtered_uu_lagr_lin_sub_3 ,filtered_uu_lagr_log_sub_3 ,filtered_uu_sub_5 , filtered_cor_uu_sub_5 ,filtered_uu_lin_sub_5 , filtered_cor_uu_log_sub_5 ,filtered_uu_lagr_sub_5 , filtered_uu_lagr_lin_sub_5 ,filtered_uu_lagr_log_sub_5 ,filtered_uu_sub_7 , filtered_cor_uu_sub_7 ,filtered_uu_lin_sub_7 , filtered_cor_uu_log_sub_7 ,filtered_uu_lagr_sub_7 , filtered_uu_lagr_lin_sub_7 ,filtered_uu_lagr_log_sub_7 ,filtered_uu_sub_10 , filtered_cor_uu_sub_10 ,filtered_uu_lin_sub_10 , filtered_cor_uu_log_sub_10 ,filtered_uu_lagr_sub_10 , filtered_uu_lagr_lin_sub_10 ,filtered_uu_lagr_log_sub_10 ,filtered_uu_sub_15 , filtered_cor_uu_sub_15 ,filtered_uu_lin_sub_15 , filtered_cor_uu_log_sub_15 ,filtered_uu_lagr_sub_15 , filtered_uu_lagr_lin_sub_15 ,filtered_uu_lagr_log_sub_15 ,filtered_uu_sub_20 , filtered_cor_uu_sub_20 ,filtered_uu_lin_sub_20 , filtered_cor_uu_log_sub_20 ,filtered_uu_lagr_sub_20 , filtered_uu_lagr_lin_sub_20 ,filtered_uu_lagr_log_sub_20 ,filtered_uu_sub_30 , filtered_cor_uu_sub_30 ,filtered_uu_lin_sub_30 , filtered_cor_uu_log_sub_30 ,filtered_uu_lagr_sub_30 , filtered_uu_lagr_lin_sub_30 ,filtered_uu_lagr_log_sub_30 ,filtered_uu_sub_50 , filtered_cor_uu_sub_50 ,filtered_uu_lin_sub_50 , filtered_cor_uu_log_sub_50 ,filtered_uu_lagr_sub_50 , filtered_uu_lagr_lin_sub_50 ,filtered_uu_lagr_log_sub_50 ,filtered_uu_sub_100 , filtered_cor_uu_sub_100 ,filtered_uu_lin_sub_100 , filtered_cor_uu_log_sub_100 ,filtered_uu_lagr_sub_100 , filtered_uu_lagr_lin_sub_100 ,filtered_uu_lagr_log_sub_100 ,filtered_uu_sub_200 , filtered_cor_uu_sub_200 ,filtered_uu_lin_sub_200 , filtered_cor_uu_log_sub_200 ,filtered_uu_lagr_sub_200 , filtered_uu_lagr_lin_sub_200 ,filtered_uu_lagr_log_sub_200 ,filtered_uu_sub_500 , filtered_cor_uu_sub_500 ,filtered_uu_lin_sub_500 , filtered_cor_uu_log_sub_500 ,filtered_uu_lagr_sub_500 , filtered_uu_lagr_lin_sub_500 ,filtered_uu_lagr_log_sub_500 ,filtered_uu_sub_1000 , filtered_cor_uu_sub_1000 ,filtered_uu_lin_sub_1000 , filtered_cor_uu_log_sub_1000 ,filtered_uu_lagr_sub_1000 , filtered_uu_lagr_lin_sub_1000 ,filtered_uu_lagr_log_sub_1000 ,
 0.025000 , 1.250000 , 4.350378 , 4.350375 , 1.184797 , 2.730309 , 1.184797 , 1.332334 , 2.834497 , 1.332334 , 3.204695 , 1.929844 , 2.799679 , 1.929844 , 1.941177 , 2.834285 , 1.941177 , 2.998677 , 2.289894 , 2.818670 , 2.289894 , 2.291291 , 2.834321 , 2.291291 , 2.893712 , 2.574986 , 2.828909 , 2.574986 , 2.575426 , 2.834323 , 2.575426 , 2.863693 , 2.682063 , 2.830630 , 2.682063 , 2.681841 , 2.834163 , 2.681841 , 2.848807 , 2.751615 , 2.832607 , 2.751615 , 2.751542 , 2.834266 , 2.751542 , 2.840749 , 2.794500 , 2.833549 , 2.794500 , 2.794319 , 2.834163 , 2.794319 , 2.837975 , 2.811119 , 2.833925 , 2.811119 , 2.811082 , 2.834213 , 2.811082 , 2.835886 , 2.823614 , 2.834086 , 2.823614 , 2.823517 , 2.834032 , 2.823517 , 2.834931 , 2.830438 , 2.834283 , 2.830438 , 2.830424 , 2.834058 , 2.830424 , 2.834492 , 2.833359 , 2.834330 , 2.833359 , 2.833356 , 2.833837 , 2.833356 , 2.834366 , 2.834083 , 2.834326 , 2.834083 , 2.834082 , 2.833203 , 2.834082 , 2.834304 , 2.834259 , 2.834298 , 2.834259 , 2.834259 , 2.827238 , 2.834259 , 2.834259 , 2.834248 , 2.834257 , 2.834248 , 2.834248 , 2.759542 , 2.834248 , 
 0.075000 , 3.750000 , 2.879191 , 2.879186 , 2.679991 , 2.679991 , 2.669534 , 2.719390 , 2.719390 , 2.695660 , 2.757779 , 2.707980 , 2.707980 , 2.703058 , 2.719343 , 2.719343 , 2.710464 , 2.736762 , 2.714629 , 2.714629 , 2.712215 , 2.719405 , 2.719405 , 2.715594 , 2.725721 , 2.717753 , 2.717753 , 2.716840 , 2.719316 , 2.719316 , 2.718061 , 2.722410 , 2.718345 , 2.718345 , 2.717873 , 2.719348 , 2.719348 , 2.718497 , 2.720843 , 2.718851 , 2.718851 , 2.718618 , 2.719274 , 2.719274 , 2.718925 , 2.720079 , 2.719194 , 2.719194 , 2.719090 , 2.719324 , 2.719324 , 2.719227 , 2.719713 , 2.719215 , 2.719215 , 2.719156 , 2.719249 , 2.719249 , 2.719234 , 2.719551 , 2.719329 , 2.719329 , 2.719303 , 2.719299 , 2.719299 , 2.719337 , 2.719341 , 2.719261 , 2.719261 , 2.719251 , 2.719219 , 2.719219 , 2.719264 , 2.719290 , 2.719270 , 2.719270 , 2.719268 , 2.719158 , 2.719158 , 2.719271 , 2.719270 , 2.719265 , 2.719265 , 2.719265 , 2.718981 , 2.718981 , 2.719266 , 2.719248 , 2.719247 , 2.719247 , 2.719247 , 2.714990 , 2.714990 , 2.719247 , 2.719211 , 2.719211 , 2.719211 , 2.719211 , 2.672089 , 2.672089 , 2.719211 , 
 0.125000 , 6.250000 , 2.903201 , 2.903206 , 2.829982 , 2.829982 , 2.828627 , 2.838278 , 2.838278 , 2.832635 , 2.854526 , 2.836220 , 2.836220 , 2.835587 , 2.838267 , 2.838267 , 2.836610 , 2.845507 , 2.837371 , 2.837371 , 2.837064 , 2.838262 , 2.838262 , 2.837516 , 2.840661 , 2.837732 , 2.837732 , 2.837617 , 2.838225 , 2.838225 , 2.837782 , 2.839703 , 2.838208 , 2.838208 , 2.838149 , 2.838228 , 2.838228 , 2.838233 , 2.838899 , 2.838167 , 2.838167 , 2.838138 , 2.838203 , 2.838203 , 2.838179 , 2.838531 , 2.838205 , 2.838205 , 2.838192 , 2.838217 , 2.838217 , 2.838210 , 2.838410 , 2.838227 , 2.838227 , 2.838220 , 2.838188 , 2.838188 , 2.838230 , 2.838289 , 2.838208 , 2.838208 , 2.838204 , 2.838158 , 2.838158 , 2.838209 , 2.838238 , 2.838209 , 2.838209 , 2.838208 , 2.838136 , 2.838136 , 2.838210 , 2.838208 , 2.838200 , 2.838200 , 2.838200 , 2.838069 , 2.838069 , 2.838201 , 2.838197 , 2.838195 , 2.838195 , 2.838195 , 2.837904 , 2.837904 , 2.838195 , 2.838175 , 2.838175 , 2.838175 , 2.838175 , 2.833934 , 2.833934 , 2.838175 , 2.838143 , 2.838143 , 2.838143 , 2.838143 , 2.779896 , 2.779896 , 2.838143 , 
 0.175000 , 8.750000 , 2.893241 , 2.893246 , 2.855548 , 2.855548 , 2.855193 , 2.857763 , 2.857763 , 2.856638 , 2.866438 , 2.857013 , 2.857013 , 2.856848 , 2.857768 , 2.857768 , 2.857212 , 2.861470 , 2.857282 , 2.857282 , 2.857202 , 2.857739 , 2.857739 , 2.857357 , 2.859201 , 2.857693 , 2.857693 , 2.857663 , 2.857720 , 2.857720 , 2.857721 , 2.858440 , 2.857671 , 2.857671 , 2.857655 , 2.857717 , 2.857717 , 2.857685 , 2.858026 , 2.857649 , 2.857649 , 2.857641 , 2.857693 , 2.857693 , 2.857655 , 2.857893 , 2.857725 , 2.857725 , 2.857722 , 2.857704 , 2.857704 , 2.857728 , 2.857806 , 2.857711 , 2.857711 , 2.857709 , 2.857674 , 2.857674 , 2.857713 , 2.857771 , 2.857730 , 2.857730 , 2.857729 , 2.857681 , 2.857681 , 2.857730 , 2.857722 , 2.857707 , 2.857707 , 2.857707 , 2.857641 , 2.857641 , 2.857707 , 2.857702 , 2.857698 , 2.857698 , 2.857698 , 2.857590 , 2.857590 , 2.857698 , 2.857687 , 2.857686 , 2.857686 , 2.857686 , 2.857371 , 2.857371 , 2.857686 , 2.857664 , 2.857664 , 2.857664 , 2.857664 , 2.853186 , 2.853186 , 2.857664 , 2.857629 , 2.857629 , 2.857629 , 2.857629 , 2.800935 , 2.800935 , 2.857629 , 
 0.225000 , 11.250000 , 2.900887 , 2.900897 , 2.877977 , 2.877977 , 2.877846 , 2.878204 , 2.878204 , 2.878494 , 2.884108 , 2.878378 , 2.878378 , 2.878317 , 2.878161 , 2.878161 , 2.878473 , 2.880670 , 2.878123 , 2.878123 , 2.878094 , 2.878173 , 2.878173 , 2.878157 , 2.879083 , 2.878166 , 2.878166 , 2.878155 , 2.878177 , 2.878177 , 2.878180 , 2.878693 , 2.878225 , 2.878225 , 2.878219 , 2.878213 , 2.878213 , 2.878231 , 2.878428 , 2.878198 , 2.878198 , 2.878196 , 2.878176 , 2.878176 , 2.878201 , 2.878333 , 2.878231 , 2.878231 , 2.878230 , 2.878216 , 2.878216 , 2.878232 , 2.878231 , 2.878173 , 2.878173 , 2.878173 , 2.878150 , 2.878150 , 2.878174 , 2.878218 , 2.878192 , 2.878192 , 2.878192 , 2.878152 , 2.878152 , 2.878193 , 2.878180 , 2.878171 , 2.878171 , 2.878171 , 2.878112 , 2.878112 , 2.878171 , 2.878164 , 2.878162 , 2.878162 , 2.878162 , 2.878050 , 2.878050 , 2.878162 , 2.878150 , 2.878149 , 2.878149 , 2.878149 , 2.877820 , 2.877820 , 2.878149 , 2.878124 , 2.878124 , 2.878124 , 2.878124 , 2.873606 , 2.873606 , 2.878124 , 2.878091 , 2.878091 , 2.878091 , 2.878091 , 2.824230 , 2.824230 , 2.878091 , 
 0.275000 , 13.750000 , 2.903799 , 2.903787 , 2.888395 , 2.888395 , 2.888336 , 2.890589 , 2.890589 , 2.888676 , 2.893937 , 2.890089 , 2.890089 , 2.890062 , 2.890629 , 2.890629 , 2.890135 , 2.892002 , 2.890292 , 2.890292 , 2.890279 , 2.890586 , 2.890586 , 2.890315 , 2.891067 , 2.890451 , 2.890451 , 2.890446 , 2.890575 , 2.890575 , 2.890459 , 2.890880 , 2.890566 , 2.890566 , 2.890564 , 2.890574 , 2.890574 , 2.890569 , 2.890736 , 2.890582 , 2.890582 , 2.890581 , 2.890582 , 2.890582 , 2.890584 , 2.890614 , 2.890546 , 2.890546 , 2.890545 , 2.890521 , 2.890521 , 2.890547 , 2.890646 , 2.890607 , 2.890607 , 2.890607 , 2.890566 , 2.890566 , 2.890608 , 2.890610 , 2.890593 , 2.890593 , 2.890593 , 2.890537 , 2.890537 , 2.890593 , 2.890621 , 2.890615 , 2.890615 , 2.890615 , 2.890541 , 2.890541 , 2.890615 , 2.890607 , 2.890605 , 2.890605 , 2.890605 , 2.890494 , 2.890494 , 2.890605 , 2.890588 , 2.890587 , 2.890587 , 2.890587 , 2.890318 , 2.890318 , 2.890587 , 2.890564 , 2.890564 , 2.890564 , 2.890564 , 2.887186 , 2.887186 , 2.890564 , 2.890520 , 2.890520 , 2.890520 , 2.890520 , 2.838741 , 2.838741 , 2.890520 , 
 0.325000 , 16.250000 , 2.906783 , 2.906787 , 2.895742 , 2.895742 , 2.895712 , 2.893363 , 2.893363 , 2.895756 , 2.896807 , 2.894046 , 2.894046 , 2.894032 , 2.893384 , 2.893384 , 2.894051 , 2.894832 , 2.893605 , 2.893605 , 2.893598 , 2.893418 , 2.893418 , 2.893607 , 2.893992 , 2.893550 , 2.893550 , 2.893548 , 2.893392 , 2.893392 , 2.893551 , 2.893739 , 2.893513 , 2.893513 , 2.893512 , 2.893379 , 2.893379 , 2.893514 , 2.893528 , 2.893417 , 2.893417 , 2.893417 , 2.893375 , 2.893375 , 2.893418 , 2.893489 , 2.893440 , 2.893440 , 2.893440 , 2.893379 , 2.893379 , 2.893440 , 2.893425 , 2.893398 , 2.893398 , 2.893398 , 2.893337 , 2.893337 , 2.893398 , 2.893430 , 2.893418 , 2.893418 , 2.893418 , 2.893350 , 2.893350 , 2.893418 , 2.893393 , 2.893388 , 2.893388 , 2.893388 , 2.893300 , 2.893300 , 2.893388 , 2.893377 , 2.893376 , 2.893376 , 2.893376 , 2.893253 , 2.893253 , 2.893376 , 2.893362 , 2.893361 , 2.893361 , 2.893361 , 2.893075 , 2.893075 , 2.893361 , 2.893339 , 2.893339 , 2.893339 , 2.893339 , 2.888391 , 2.888391 , 2.893339 , 2.893299 , 2.893299 , 2.893299 , 2.893299 , 2.830922 , 2.830922 , 2.893299 , 
 0.375000 , 18.750000 , 2.920043 , 2.920035 , 2.911726 , 2.911726 , 2.911709 , 2.911427 , 2.911427 , 2.911763 , 2.913504 , 2.911426 , 2.911426 , 2.911418 , 2.911413 , 2.911413 , 2.911429 , 2.912384 , 2.911461 , 2.911461 , 2.911457 , 2.911413 , 2.911413 , 2.911464 , 2.911762 , 2.911430 , 2.911430 , 2.911428 , 2.911406 , 2.911406 , 2.911430 , 2.911643 , 2.911474 , 2.911474 , 2.911473 , 2.911384 , 2.911384 , 2.911474 , 2.911517 , 2.911434 , 2.911434 , 2.911434 , 2.911381 , 2.911381 , 2.911435 , 2.911446 , 2.911409 , 2.911409 , 2.911409 , 2.911358 , 2.911358 , 2.911409 , 2.911435 , 2.911415 , 2.911415 , 2.911415 , 2.911368 , 2.911368 , 2.911415 , 2.911374 , 2.911365 , 2.911365 , 2.911365 , 2.911308 , 2.911308 , 2.911365 , 2.911405 , 2.911401 , 2.911401 , 2.911401 , 2.911330 , 2.911330 , 2.911401 , 2.911396 , 2.911395 , 2.911395 , 2.911395 , 2.911306 , 2.911306 , 2.911395 , 2.911389 , 2.911388 , 2.911388 , 2.911388 , 2.911122 , 2.911122 , 2.911388 , 2.911362 , 2.911362 , 2.911362 , 2.911362 , 2.906377 , 2.906377 , 2.911362 , 2.911326 , 2.911326 , 2.911326 , 2.911326 , 2.852845 , 2.852845 , 2.911326 , 
 0.425000 , 21.250000 , 2.931767 , 2.931755 , 2.925278 , 2.925278 , 2.925267 , 2.925447 , 2.925447 , 2.925294 , 2.927069 , 2.925449 , 2.925449 , 2.925445 , 2.925456 , 2.925456 , 2.925456 , 2.926241 , 2.925521 , 2.925521 , 2.925519 , 2.925446 , 2.925446 , 2.925521 , 2.925698 , 2.925439 , 2.925439 , 2.925438 , 2.925425 , 2.925425 , 2.925439 , 2.925584 , 2.925452 , 2.925452 , 2.925451 , 2.925443 , 2.925443 , 2.925452 , 2.925500 , 2.925435 , 2.925435 , 2.925435 , 2.925410 , 2.925410 , 2.925435 , 2.925487 , 2.925458 , 2.925458 , 2.925458 , 2.925417 , 2.925417 , 2.925458 , 2.925460 , 2.925444 , 2.925444 , 2.925444 , 2.925407 , 2.925407 , 2.925444 , 2.925416 , 2.925409 , 2.925409 , 2.925409 , 2.925364 , 2.925364 , 2.925409 , 2.925441 , 2.925439 , 2.925439 , 2.925439 , 2.925383 , 2.925383 , 2.925439 , 2.925426 , 2.925425 , 2.925425 , 2.925425 , 2.925337 , 2.925337 , 2.925425 , 2.925417 , 2.925417 , 2.925417 , 2.925417 , 2.925139 , 2.925139 , 2.925417 , 2.925390 , 2.925390 , 2.925390 , 2.925390 , 2.921143 , 2.921143 , 2.925390 , 2.925351 , 2.925351 , 2.925351 , 2.925351 , 2.875437 , 2.875437 , 2.925351 , 
 0.475000 , 23.750000 , 2.932194 , 2.932196 , 2.927006 , 2.927006 , 2.926999 , 2.927210 , 2.927210 , 2.926977 , 2.928285 , 2.926987 , 2.926987 , 2.926984 , 2.927230 , 2.927230 , 2.926980 , 2.927805 , 2.927228 , 2.927228 , 2.927227 , 2.927223 , 2.927223 , 2.927226 , 2.927449 , 2.927241 , 2.927241 , 2.927240 , 2.927243 , 2.927243 , 2.927240 , 2.927317 , 2.927212 , 2.927212 , 2.927211 , 2.927197 , 2.927197 , 2.927211 , 2.927300 , 2.927248 , 2.927248 , 2.927248 , 2.927220 , 2.927220 , 2.927248 , 2.927255 , 2.927232 , 2.927232 , 2.927232 , 2.927196 , 2.927196 , 2.927232 , 2.927262 , 2.927249 , 2.927249 , 2.927249 , 2.927214 , 2.927214 , 2.927249 , 2.927211 , 2.927205 , 2.927205 , 2.927205 , 2.927162 , 2.927162 , 2.927205 , 2.927236 , 2.927234 , 2.927234 , 2.927234 , 2.927175 , 2.927175 , 2.927234 , 2.927228 , 2.927227 , 2.927227 , 2.927227 , 2.927124 , 2.927124 , 2.927227 , 2.927213 , 2.927213 , 2.927213 , 2.927213 , 2.926889 , 2.926889 , 2.927213 , 2.927185 , 2.927185 , 2.927185 , 2.927185 , 2.922990 , 2.922990 , 2.927185 , 2.927150 , 2.927150 , 2.927150 , 2.927150 , 2.873162 , 2.873162 , 2.927150 , 
 0.525000 , 26.250000 , 2.911339 , 2.911333 , 2.907081 , 2.907081 , 2.907076 , 2.907187 , 2.907187 , 2.907078 , 2.908343 , 2.907280 , 2.907280 , 2.907278 , 2.907181 , 2.907181 , 2.907280 , 2.907600 , 2.907127 , 2.907127 , 2.907126 , 2.907152 , 2.907152 , 2.907128 , 2.907340 , 2.907170 , 2.907170 , 2.907169 , 2.907156 , 2.907156 , 2.907170 , 2.907286 , 2.907199 , 2.907199 , 2.907199 , 2.907157 , 2.907157 , 2.907200 , 2.907226 , 2.907183 , 2.907183 , 2.907183 , 2.907153 , 2.907153 , 2.907183 , 2.907171 , 2.907153 , 2.907153 , 2.907153 , 2.907127 , 2.907127 , 2.907153 , 2.907197 , 2.907186 , 2.907186 , 2.907186 , 2.907143 , 2.907143 , 2.907186 , 2.907158 , 2.907154 , 2.907154 , 2.907154 , 2.907095 , 2.907095 , 2.907154 , 2.907167 , 2.907166 , 2.907166 , 2.907166 , 2.907094 , 2.907094 , 2.907166 , 2.907154 , 2.907154 , 2.907154 , 2.907154 , 2.907041 , 2.907041 , 2.907154 , 2.907139 , 2.907138 , 2.907138 , 2.907138 , 2.906899 , 2.906899 , 2.907138 , 2.907118 , 2.907118 , 2.907118 , 2.907118 , 2.902445 , 2.902445 , 2.907118 , 2.907077 , 2.907077 , 2.907077 , 2.907077 , 2.855989 , 2.855989 , 2.907077 , 
 0.575000 , 28.750000 , 2.913962 , 2.913954 , 2.910406 , 2.910406 , 2.910403 , 2.911111 , 2.911111 , 2.910438 , 2.911833 , 2.910946 , 2.910946 , 2.910944 , 2.911076 , 2.911076 , 2.910953 , 2.911337 , 2.910942 , 2.910942 , 2.910942 , 2.911067 , 2.911067 , 2.910945 , 2.911187 , 2.911045 , 2.911045 , 2.911045 , 2.911058 , 2.911058 , 2.911046 , 2.911103 , 2.911030 , 2.911030 , 2.911030 , 2.911034 , 2.911034 , 2.911031 , 2.911081 , 2.911045 , 2.911045 , 2.911045 , 2.911038 , 2.911038 , 2.911046 , 2.911087 , 2.911071 , 2.911071 , 2.911071 , 2.911043 , 2.911043 , 2.911072 , 2.911058 , 2.911050 , 2.911050 , 2.911050 , 2.911013 , 2.911013 , 2.911050 , 2.911032 , 2.911028 , 2.911028 , 2.911028 , 2.910994 , 2.910994 , 2.911028 , 2.911029 , 2.911028 , 2.911028 , 2.911028 , 2.910977 , 2.910977 , 2.911028 , 2.911013 , 2.911013 , 2.911013 , 2.911013 , 2.910934 , 2.910934 , 2.911013 , 2.911001 , 2.911001 , 2.911001 , 2.911001 , 2.910736 , 2.910736 , 2.911001 , 2.910973 , 2.910973 , 2.910973 , 2.910973 , 2.906743 , 2.906743 , 2.910973 , 2.910934 , 2.910934 , 2.910934 , 2.910934 , 2.853706 , 2.853706 , 2.910934 , 
 0.625000 , 31.250000 , 2.920790 , 2.920791 , 2.917787 , 2.917787 , 2.917785 , 2.917818 , 2.917818 , 2.917819 , 2.918626 , 2.917875 , 2.917875 , 2.917874 , 2.917816 , 2.917816 , 2.917880 , 2.918155 , 2.917821 , 2.917821 , 2.917820 , 2.917810 , 2.917810 , 2.917824 , 2.918012 , 2.917892 , 2.917892 , 2.917892 , 2.917810 , 2.917810 , 2.917893 , 2.917888 , 2.917827 , 2.917827 , 2.917827 , 2.917826 , 2.917826 , 2.917827 , 2.917873 , 2.917843 , 2.917843 , 2.917843 , 2.917804 , 2.917804 , 2.917843 , 2.917827 , 2.917814 , 2.917814 , 2.917814 , 2.917783 , 2.917783 , 2.917814 , 2.917819 , 2.917812 , 2.917812 , 2.917812 , 2.917770 , 2.917770 , 2.917812 , 2.917828 , 2.917825 , 2.917825 , 2.917825 , 2.917777 , 2.917777 , 2.917825 , 2.917794 , 2.917793 , 2.917793 , 2.917793 , 2.917723 , 2.917723 , 2.917793 , 2.917782 , 2.917782 , 2.917782 , 2.917782 , 2.917676 , 2.917676 , 2.917782 , 2.917771 , 2.917771 , 2.917771 , 2.917771 , 2.917516 , 2.917516 , 2.917771 , 2.917743 , 2.917743 , 2.917743 , 2.917743 , 2.914027 , 2.914027 , 2.917743 , 2.917706 , 2.917706 , 2.917706 , 2.917706 , 2.870333 , 2.870333 , 2.917706 , 
 0.675000 , 33.750000 , 2.930323 , 2.930320 , 2.927743 , 2.927743 , 2.927742 , 2.926870 , 2.926870 , 2.927741 , 2.927792 , 2.927148 , 2.927148 , 2.927147 , 2.926832 , 2.926832 , 2.927147 , 2.927239 , 2.926952 , 2.926952 , 2.926952 , 2.926825 , 2.926825 , 2.926952 , 2.926943 , 2.926840 , 2.926840 , 2.926840 , 2.926806 , 2.926806 , 2.926840 , 2.926888 , 2.926836 , 2.926836 , 2.926836 , 2.926786 , 2.926786 , 2.926836 , 2.926844 , 2.926818 , 2.926818 , 2.926818 , 2.926782 , 2.926782 , 2.926818 , 2.926840 , 2.926829 , 2.926829 , 2.926829 , 2.926792 , 2.926792 , 2.926829 , 2.926818 , 2.926811 , 2.926811 , 2.926811 , 2.926773 , 2.926773 , 2.926811 , 2.926813 , 2.926810 , 2.926810 , 2.926810 , 2.926764 , 2.926764 , 2.926810 , 2.926793 , 2.926792 , 2.926792 , 2.926792 , 2.926738 , 2.926738 , 2.926792 , 2.926785 , 2.926785 , 2.926785 , 2.926785 , 2.926703 , 2.926703 , 2.926785 , 2.926776 , 2.926776 , 2.926776 , 2.926776 , 2.926549 , 2.926549 , 2.926776 , 2.926754 , 2.926754 , 2.926754 , 2.926754 , 2.922001 , 2.922001 , 2.926754 , 2.926721 , 2.926721 , 2.926721 , 2.926721 , 2.867036 , 2.867036 , 2.926721 , 
 0.725000 , 36.250000 , 2.934013 , 2.934019 , 2.931784 , 2.931784 , 2.931783 , 2.932411 , 2.932411 , 2.931802 , 2.932973 , 2.932414 , 2.932414 , 2.932414 , 2.932372 , 2.932372 , 2.932418 , 2.932540 , 2.932292 , 2.932292 , 2.932292 , 2.932362 , 2.932362 , 2.932293 , 2.932423 , 2.932334 , 2.932334 , 2.932334 , 2.932320 , 2.932320 , 2.932335 , 2.932391 , 2.932345 , 2.932345 , 2.932345 , 2.932318 , 2.932318 , 2.932345 , 2.932362 , 2.932339 , 2.932339 , 2.932339 , 2.932304 , 2.932304 , 2.932339 , 2.932341 , 2.932331 , 2.932331 , 2.932331 , 2.932298 , 2.932298 , 2.932332 , 2.932334 , 2.932328 , 2.932328 , 2.932328 , 2.932281 , 2.932281 , 2.932328 , 2.932340 , 2.932337 , 2.932337 , 2.932337 , 2.932286 , 2.932286 , 2.932337 , 2.932310 , 2.932309 , 2.932309 , 2.932309 , 2.932246 , 2.932246 , 2.932309 , 2.932301 , 2.932300 , 2.932300 , 2.932300 , 2.932208 , 2.932208 , 2.932300 , 2.932292 , 2.932292 , 2.932292 , 2.932292 , 2.932105 , 2.932105 , 2.932292 , 2.932270 , 2.932270 , 2.932270 , 2.932270 , 2.928421 , 2.928421 , 2.932270 , 2.932233 , 2.932233 , 2.932233 , 2.932233 , 2.877628 , 2.877628 , 2.932233 , 
 0.775000 , 38.750000 , 2.947573 , 2.947571 , 2.945615 , 2.945615 , 2.945614 , 2.945600 , 2.945600 , 2.945636 , 2.946127 , 2.945638 , 2.945638 , 2.945637 , 2.945602 , 2.945602 , 2.945641 , 2.945836 , 2.945618 , 2.945618 , 2.945618 , 2.945584 , 2.945584 , 2.945620 , 2.945650 , 2.945572 , 2.945572 , 2.945572 , 2.945559 , 2.945559 , 2.945572 , 2.945595 , 2.945555 , 2.945555 , 2.945555 , 2.945533 , 2.945533 , 2.945555 , 2.945584 , 2.945564 , 2.945564 , 2.945564 , 2.945539 , 2.945539 , 2.945564 , 2.945557 , 2.945548 , 2.945548 , 2.945548 , 2.945501 , 2.945501 , 2.945548 , 2.945570 , 2.945565 , 2.945565 , 2.945565 , 2.945533 , 2.945533 , 2.945565 , 2.945574 , 2.945572 , 2.945572 , 2.945572 , 2.945524 , 2.945524 , 2.945572 , 2.945563 , 2.945563 , 2.945563 , 2.945563 , 2.945500 , 2.945500 , 2.945563 , 2.945550 , 2.945549 , 2.945549 , 2.945549 , 2.945440 , 2.945440 , 2.945549 , 2.945541 , 2.945541 , 2.945541 , 2.945541 , 2.945248 , 2.945248 , 2.945541 , 2.945519 , 2.945519 , 2.945519 , 2.945519 , 2.941832 , 2.941832 , 2.945519 , 2.945479 , 2.945479 , 2.945479 , 2.945479 , 2.889447 , 2.889447 , 2.945479 , 
 0.825000 , 41.250000 , 2.934143 , 2.934165 , 2.932438 , 2.932438 , 2.932437 , 2.931779 , 2.931779 , 2.932455 , 2.932386 , 2.931954 , 2.931954 , 2.931954 , 2.931761 , 2.931761 , 2.931958 , 2.932085 , 2.931893 , 2.931893 , 2.931893 , 2.931739 , 2.931739 , 2.931895 , 2.931846 , 2.931777 , 2.931777 , 2.931777 , 2.931719 , 2.931719 , 2.931777 , 2.931825 , 2.931789 , 2.931789 , 2.931789 , 2.931725 , 2.931725 , 2.931790 , 2.931752 , 2.931735 , 2.931735 , 2.931735 , 2.931699 , 2.931699 , 2.931735 , 2.931738 , 2.931730 , 2.931730 , 2.931730 , 2.931689 , 2.931689 , 2.931730 , 2.931714 , 2.931710 , 2.931710 , 2.931710 , 2.931677 , 2.931677 , 2.931710 , 2.931762 , 2.931760 , 2.931760 , 2.931760 , 2.931722 , 2.931722 , 2.931760 , 2.931690 , 2.931690 , 2.931690 , 2.931690 , 2.931636 , 2.931636 , 2.931690 , 2.931676 , 2.931675 , 2.931675 , 2.931675 , 2.931597 , 2.931597 , 2.931675 , 2.931660 , 2.931660 , 2.931660 , 2.931660 , 2.931449 , 2.931449 , 2.931660 , 2.931635 , 2.931635 , 2.931635 , 2.931635 , 2.927153 , 2.927153 , 2.931635 , 2.931592 , 2.931592 , 2.931592 , 2.931592 , 2.882574 , 2.882574 , 2.931592 , 
 0.875000 , 43.750000 , 2.938042 , 2.938043 , 2.936507 , 2.936507 , 2.936507 , 2.936418 , 2.936418 , 2.936516 , 2.936695 , 2.936312 , 2.936312 , 2.936311 , 2.936418 , 2.936418 , 2.936313 , 2.936616 , 2.936446 , 2.936446 , 2.936445 , 2.936387 , 2.936387 , 2.936447 , 2.936490 , 2.936428 , 2.936428 , 2.936428 , 2.936398 , 2.936398 , 2.936429 , 2.936429 , 2.936398 , 2.936398 , 2.936398 , 2.936356 , 2.936356 , 2.936398 , 2.936413 , 2.936398 , 2.936398 , 2.936398 , 2.936378 , 2.936378 , 2.936398 , 2.936337 , 2.936331 , 2.936331 , 2.936331 , 2.936305 , 2.936305 , 2.936331 , 2.936384 , 2.936380 , 2.936380 , 2.936380 , 2.936347 , 2.936347 , 2.936380 , 2.936357 , 2.936355 , 2.936355 , 2.936355 , 2.936316 , 2.936316 , 2.936355 , 2.936366 , 2.936365 , 2.936365 , 2.936365 , 2.936305 , 2.936305 , 2.936365 , 2.936349 , 2.936349 , 2.936349 , 2.936349 , 2.936264 , 2.936264 , 2.936349 , 2.936337 , 2.936337 , 2.936337 , 2.936337 , 2.936076 , 2.936076 , 2.936337 , 2.936315 , 2.936315 , 2.936315 , 2.936315 , 2.931875 , 2.931875 , 2.936315 , 2.936277 , 2.936277 , 2.936277 , 2.936277 , 2.878249 , 2.878249 , 2.936277 , 
 0.925000 , 46.250000 , 2.928088 , 2.928078 , 2.926703 , 2.926703 , 2.926703 , 2.926740 , 2.926740 , 2.926707 , 2.927074 , 2.926731 , 2.926731 , 2.926731 , 2.926698 , 2.926698 , 2.926732 , 2.926862 , 2.926709 , 2.926709 , 2.926709 , 2.926698 , 2.926698 , 2.926709 , 2.926738 , 2.926683 , 2.926683 , 2.926683 , 2.926686 , 2.926686 , 2.926683 , 2.926745 , 2.926717 , 2.926717 , 2.926717 , 2.926693 , 2.926693 , 2.926717 , 2.926708 , 2.926695 , 2.926695 , 2.926695 , 2.926665 , 2.926665 , 2.926695 , 2.926689 , 2.926683 , 2.926683 , 2.926683 , 2.926662 , 2.926662 , 2.926683 , 2.926687 , 2.926684 , 2.926684 , 2.926684 , 2.926660 , 2.926660 , 2.926684 , 2.926672 , 2.926670 , 2.926670 , 2.926670 , 2.926641 , 2.926641 , 2.926670 , 2.926661 , 2.926661 , 2.926661 , 2.926661 , 2.926620 , 2.926620 , 2.926661 , 2.926659 , 2.926659 , 2.926659 , 2.926659 , 2.926574 , 2.926574 , 2.926659 , 2.926649 , 2.926649 , 2.926649 , 2.926649 , 2.926417 , 2.926417 , 2.926649 , 2.926625 , 2.926625 , 2.926625 , 2.926625 , 2.923290 , 2.923290 , 2.926625 , 2.926592 , 2.926592 , 2.926592 , 2.926592 , 2.876617 , 2.876617 , 2.926592 , 
 0.975000 , 48.750000 , 2.937539 , 2.937532 , 2.936294 , 2.936294 , 2.936294 , 2.936380 , 2.936380 , 2.936296 , 2.936621 , 2.936312 , 2.936312 , 2.936312 , 2.936375 , 2.936375 , 2.936313 , 2.936494 , 2.936357 , 2.936357 , 2.936357 , 2.936388 , 2.936388 , 2.936357 , 2.936434 , 2.936384 , 2.936384 , 2.936384 , 2.936366 , 2.936366 , 2.936384 , 2.936403 , 2.936378 , 2.936378 , 2.936378 , 2.936353 , 2.936353 , 2.936378 , 2.936386 , 2.936373 , 2.936373 , 2.936373 , 2.936346 , 2.936346 , 2.936373 , 2.936383 , 2.936377 , 2.936377 , 2.936377 , 2.936341 , 2.936341 , 2.936377 , 2.936377 , 2.936373 , 2.936373 , 2.936373 , 2.936333 , 2.936333 , 2.936373 , 2.936368 , 2.936367 , 2.936367 , 2.936367 , 2.936326 , 2.936326 , 2.936367 , 2.936348 , 2.936347 , 2.936347 , 2.936347 , 2.936286 , 2.936286 , 2.936347 , 2.936340 , 2.936340 , 2.936340 , 2.936340 , 2.936254 , 2.936254 , 2.936340 , 2.936328 , 2.936328 , 2.936328 , 2.936328 , 2.936112 , 2.936112 , 2.936328 , 2.936307 , 2.936307 , 2.936307 , 2.936307 , 2.932242 , 2.932242 , 2.936307 , 2.936271 , 2.936271 , 2.936271 , 2.936271 , 2.882937 , 2.882937 , 2.936271 , 


==> data/interp_stat/P1_vel_P0_Tl/fine_mesh_lagr_stat_200_cells.csv <==
# zc_ov_h , zc , C , U , V , W , uu , vv , ww , uv , wv , uw , stat_cor_uu , log_stat_cor_uu, lin_corrected_uu, lagr_corrected_uu,  lagr_log_stat_cor_uu_u_star_eul, lagr_log_stat_cor_uu_lag_ustar_U, lagr_log_stat_cor_uu_lag_ustar_uw,  lagr_lin_corrected_uu 
 0.002500 , 0.125000 , 0.997971 , 4.195407 , -0.005868 , 0.000294 , 2.933652 , 1.870609 , 1.878772 , 0.008076 , 0.002231 , -1.006395 , 2.246988 , 2.246988 , 2.917452 , 2.242935 , 2.247324 , -0.813289 , 2.242935 , 2.918650 
 0.007500 , 0.375000 , 0.994204 , 4.636935 , -0.007167 , 0.000201 , 2.943473 , 1.862875 , 1.883736 , 0.008799 , 0.001792 , -1.004716 , 2.808201 , 2.808201 , 2.927273 , 2.807918 , 2.808555 , 2.729372 , 2.807918 , 2.927277 
 0.012500 , 0.625000 , 0.993809 , 5.072571 , 0.000858 , 0.000360 , 2.923239 , 1.871686 , 1.885814 , -0.002784 , 0.006454 , -1.001759 , 2.866273 , 2.866273 , 2.907038 , 2.866224 , 2.866324 , 2.857081 , 2.866224 , 2.907841 
 0.017500 , 0.875000 , 0.999201 , 5.509547 , 0.002269 , 0.000533 , 2.912839 , 1.862244 , 1.871844 , 0.007630 , 0.002275 , -0.989815 , 2.881539 , 2.881539 , 2.896638 , 2.881834 , 2.881515 , 2.880410 , 2.881834 , 2.897345 
 0.022500 , 1.125000 , 0.994153 , 5.942818 , -0.005366 , -0.000079 , 2.882929 , 1.865044 , 1.880378 , 0.010296 , -0.005361 , -0.984478 , 2.863158 , 2.863158 , 2.866729 , 2.863452 , 2.863145 , 2.863270 , 2.863452 , 2.868041 
 0.027500 , 1.375000 , 0.992718 , 6.381463 , -0.006751 , -0.000446 , 2.874112 , 1.877263 , 1.879257 , 0.020615 , -0.000464 , -0.971741 , 2.860495 , 2.860495 , 2.857911 , 2.860878 , 2.860494 , 2.860591 , 2.860878 , 2.858591 
 0.032500 , 1.625000 , 0.996358 , 6.800407 , 0.001515 , -0.000269 , 2.824630 , 1.870797 , 1.875337 , 0.007797 , 0.000482 , -0.951831 , 2.814683 , 2.814683 , 2.808429 , 2.815143 , 2.814663 , 2.814599 , 2.815143 , 2.809483 
 0.037500 , 1.875000 , 1.010048 , 7.227195 , 0.007089 , -0.000284 , 2.781823 , 1.868056 , 1.855664 , 0.005174 , 0.004794 , -0.916722 , 2.774240 , 2.774240 , 2.765623 , 2.774892 , 2.774262 , 2.773992 , 2.774892 , 2.767483 
 0.042500 , 2.125000 , 1.011443 , 7.629500 , 0.006832 , -0.000202 , 2.741340 , 1.890337 , 1.856161 , -0.007361 , 0.002693 , -0.879719 , 2.735368 , 2.735368 , 2.725140 , 2.736084 , 2.735366 , 2.734964 , 2.736084 , 2.727440 
 0.047500 , 2.375000 , 1.011802 , 8.001441 , 0.006240 , 0.000063 , 2.670036 , 1.878462 , 1.853595 , 0.006283 , -0.001163 , -0.822457 , 2.665210 , 2.665210 , 2.653835 , 2.666064 , 2.665207 , 2.664738 , 2.666064 , 2.660514 
 0.052500 , 2.625000 , 0.998394 , 8.184114 , 0.009203 , -0.000117 , 2.625919 , 1.872129 , 1.872992 , 0.014370 , -0.003390 , -0.805088 , 2.623927 , 2.621939 , 2.623927 , 2.624920 , 2.621933 , 2.621607 , 2.622710 , 2.624920 
 0.057500 , 2.875000 , 1.011635 , 8.288358 , 0.015247 , -0.000174 , 2.645205 , 1.880375 , 1.848470 , 0.008326 , -0.001898 , -0.821630 , 2.643213 , 2.641867 , 2.643213 , 2.644173 , 2.641870 , 2.641693 , 2.642465 , 2.644173 
 0.062500 , 3.125000 , 1.005471 , 8.415589 , 0.020356 , -0.000044 , 2.674783 , 1.879826 , 1.859157 , -0.000612 , 0.002893 , -0.846882 , 2.672791 , 2.671942 , 2.672791 , 2.673288 , 2.671945 , 2.671844 , 2.672380 , 2.673288 
 0.067500 , 3.375000 , 1.004894 , 8.557583 , 0.012561 , 0.000347 , 2.708645 , 1.886238 , 1.857134 , -0.000554 , 0.005578 , -0.865695 , 2.706653 , 2.706199 , 2.706653 , 2.706951 , 2.706197 , 2.706133 , 2.706526 , 2.706951 
 0.072500 , 3.625000 , 1.005437 , 8.686010 , -0.000565 , 0.000960 , 2.742316 , 1.880382 , 1.857295 , -0.015339 , 0.005093 , -0.878461 , 2.740325 , 2.740187 , 2.740325 , 2.740933 , 2.740186 , 2.740150 , 2.740445 , 2.740933 
 0.077500 , 3.875000 , 1.002185 , 8.839977 , 0.009046 , 0.000522 , 2.738582 , 1.880567 , 1.865350 , -0.009456 , 0.005831 , -0.891731 , 2.736590 , 2.736713 , 2.736590 , 2.736759 , 2.736712 , 2.736681 , 2.736914 , 2.736759 
 0.082500 , 4.125000 , 0.999484 , 8.976111 , 0.012442 , 0.000125 , 2.747879 , 1.890474 , 1.870749 , -0.007129 , 0.007672 , -0.904905 , 2.745887 , 2.746224 , 2.745887 , 2.746511 , 2.746224 , 2.746201 , 2.746381 , 2.746511 
 0.087500 , 4.375000 , 1.003614 , 9.123207 , 0.007255 , 0.000222 , 2.770844 , 1.864135 , 1.864916 , -0.001884 , 0.008923 , -0.909905 , 2.768852 , 2.769369 , 2.768852 , 2.768884 , 2.769366 , 2.769342 , 2.769499 , 2.768884 
 0.092500 , 4.625000 , 0.996426 , 9.269126 , 0.016995 , 0.000282 , 2.774465 , 1.865278 , 1.876676 , -0.018556 , 0.009555 , -0.921048 , 2.772473 , 2.773142 , 2.772473 , 2.772113 , 2.773138 , 2.773111 , 2.773242 , 2.772113 
 0.097500 , 4.875000 , 0.992835 , 9.413577 , 0.009480 , -0.000080 , 2.779794 , 1.867553 , 1.883448 , -0.014947 , 0.008216 , -0.925127 , 2.777802 , 2.778600 , 2.777802 , 2.778208 , 2.778599 , 2.778571 , 2.778689 , 2.778208 
 0.102500 , 5.125000 , 0.993980 , 9.533731 , 0.008154 , 0.000022 , 2.806015 , 1.856742 , 1.882719 , -0.012262 , 0.005118 , -0.930134 , 2.805283 , 2.804933 , 2.805283 , 2.804984 , 2.804933 , 2.804907 , 2.805009 , 2.804984 
 0.107500 , 5.375000 , 0.992971 , 9.622994 , 0.013182 , -0.000319 , 2.825064 , 1.869119 , 1.887622 , -0.009035 , 0.002110 , -0.937203 , 2.824331 , 2.824078 , 2.824331 , 2.824427 , 2.824079 , 2.824059 , 2.824141 , 2.824427 
 0.112500 , 5.625000 , 0.998714 , 9.707344 , 0.015244 , -0.000493 , 2.828189 , 1.861654 , 1.877763 , -0.005654 , -0.001371 , -0.938207 , 2.827456 , 2.827288 , 2.827456 , 2.827622 , 2.827287 , 2.827273 , 2.827342 , 2.827622 
 0.117500 , 5.875000 , 0.999898 , 9.787697 , 0.004980 , -0.000532 , 2.832952 , 1.882668 , 1.875688 , 0.003810 , -0.003237 , -0.944172 , 2.832219 , 2.832124 , 2.832219 , 2.832400 , 2.832124 , 2.832115 , 2.832170 , 2.832400 
 0.122500 , 6.125000 , 0.999611 , 9.890671 , 0.009373 , 0.000021 , 2.841147 , 1.880148 , 1.873685 , 0.006300 , -0.001612 , -0.949434 , 2.840414 , 2.840384 , 2.840414 , 2.840415 , 2.840385 , 2.840376 , 2.840423 , 2.840415 
 0.127500 , 6.375000 , 1.001057 , 9.971226 , 0.002731 , -0.000030 , 2.845785 , 1.867291 , 1.873028 , -0.001807 , -0.001500 , -0.950791 , 2.845053 , 2.845080 , 2.845053 , 2.845224 , 2.845083 , 2.845078 , 2.845118 , 2.845224 
 0.132500 , 6.625000 , 1.000232 , 10.063336 , 0.008566 , -0.000391 , 2.859833 , 1.875159 , 1.876883 , 0.000834 , -0.002706 , -0.949738 , 2.859101 , 2.859180 , 2.859101 , 2.858946 , 2.859179 , 2.859174 , 2.859212 , 2.858946 
 0.137500 , 6.875000 , 0.995777 , 10.148620 , 0.018989 , -0.000449 , 2.854232 , 1.873346 , 1.886018 , 0.007638 , -0.001303 , -0.957687 , 2.853500 , 2.853625 , 2.853500 , 2.853562 , 2.853624 , 2.853619 , 2.853650 , 2.853562 
 0.142500 , 7.125000 , 0.996301 , 10.241729 , 0.003470 , -0.000067 , 2.848206 , 1.865260 , 1.888796 , 0.010553 , -0.002197 , -0.961507 , 2.847474 , 2.847641 , 2.847474 , 2.847552 , 2.847641 , 2.847635 , 2.847663 , 2.847552 
 0.147500 , 7.375000 , 1.000833 , 10.325617 , 0.002512 , 0.000087 , 2.847570 , 1.864352 , 1.880594 , 0.014593 , -0.000312 , -0.958899 , 2.846838 , 2.847042 , 2.846838 , 2.846899 , 2.847043 , 2.847037 , 2.847065 , 2.846899 
 0.152500 , 7.625000 , 0.998863 , 10.419393 , -0.001488 , 0.000194 , 2.865910 , 1.853069 , 1.883827 , 0.010379 , -0.000045 , -0.964098 , 2.865533 , 2.865415 , 2.865533 , 2.865289 , 2.865415 , 2.865408 , 2.865433 , 2.865289 
 0.157500 , 7.875000 , 0.996342 , 10.490353 , 0.002564 , -0.000303 , 2.858833 , 1.858469 , 1.889452 , 0.015053 , 0.000439 , -0.967307 , 2.858456 , 2.858369 , 2.858456 , 2.858639 , 2.858367 , 2.858362 , 2.858383 , 2.858639 
 0.162500 , 8.125000 , 1.002246 , 10.538182 , 0.006016 , -0.000389 , 2.881315 , 1.862517 , 1.876539 , 0.001644 , 0.000465 , -0.960755 , 2.880938 , 2.880878 , 2.880938 , 2.881147 , 2.880879 , 2.880875 , 2.880896 , 2.881147 
 0.167500 , 8.375000 , 1.003147 , 10.603901 , 0.003364 , 0.000032 , 2.865695 , 1.880182 , 1.874481 , 0.011962 , -0.000423 , -0.959489 , 2.865318 , 2.865284 , 2.865318 , 2.865378 , 2.865284 , 2.865281 , 2.865301 , 2.865378 
 0.172500 , 8.625000 , 1.004233 , 10.684150 , -0.007516 , 0.000238 , 2.849835 , 1.875880 , 1.872073 , -0.001088 , -0.000243 , -0.959633 , 2.849458 , 2.849448 , 2.849458 , 2.849330 , 2.849448 , 2.849444 , 2.849463 , 2.849330 
 0.177500 , 8.875000 , 1.000131 , 10.747957 , -0.006558 , 0.000669 , 2.847583 , 1.868515 , 1.880075 , 0.006250 , -0.000375 , -0.965662 , 2.847206 , 2.847217 , 2.847206 , 2.847397 , 2.847217 , 2.847214 , 2.847229 , 2.847397 
 0.182500 , 9.125000 , 1.004496 , 10.803329 , 0.005074 , 0.000995 , 2.828418 , 1.857349 , 1.871898 , -0.003921 , 0.001651 , -0.962621 , 2.828041 , 2.828071 , 2.828041 , 2.828027 , 2.828071 , 2.828069 , 2.828084 , 2.828027 
 0.187500 , 9.375000 , 1.004251 , 10.877969 , -0.004138 , 0.000803 , 2.858329 , 1.861650 , 1.872878 , 0.001653 , 0.001417 , -0.962431 , 2.857952 , 2.858000 , 2.857952 , 2.857978 , 2.858000 , 2.857997 , 2.858012 , 2.857978 
 0.192500 , 9.625000 , 1.007612 , 10.938603 , -0.012508 , 0.001051 , 2.850860 , 1.879596 , 1.867987 , 0.021388 , 0.000688 , -0.958889 , 2.850483 , 2.850547 , 2.850483 , 2.850446 , 2.850547 , 2.850545 , 2.850560 , 2.850446 
 0.197500 , 9.875000 , 1.006793 , 11.005833 , -0.006261 , 0.001152 , 2.873477 , 1.881003 , 1.874675 , 0.011559 , -0.001575 , -0.963377 , 2.873101 , 2.873181 , 2.873101 , 2.873297 , 2.873181 , 2.873178 , 2.873192 , 2.873297 
 0.202500 , 10.125000 , 1.000477 , 11.058328 , 0.006460 , 0.000975 , 2.868906 , 1.884233 , 1.885979 , 0.007161 , -0.000397 , -0.970778 , 2.868677 , 2.868624 , 2.868677 , 2.868672 , 2.868624 , 2.868622 , 2.868632 , 2.868672 
 0.207500 , 10.375000 , 0.994470 , 11.113721 , 0.006927 , 0.000778 , 2.874805 , 1.883996 , 1.898400 , -0.007064 , 0.001324 , -0.976995 , 2.874576 , 2.874536 , 2.874576 , 2.874594 , 2.874536 , 2.874534 , 2.874542 , 2.874594 
 0.212500 , 10.625000 , 1.003167 , 11.162315 , 0.000557 , 0.000482 , 2.845696 , 1.878625 , 1.882732 , -0.005443 , 0.000728 , -0.969077 , 2.845467 , 2.845440 , 2.845467 , 2.845465 , 2.845440 , 2.845438 , 2.845447 , 2.845465 
 0.217500 , 10.875000 , 1.006578 , 11.206759 , -0.003483 , 0.000283 , 2.861030 , 1.892488 , 1.874072 , 0.015279 , -0.001532 , -0.969695 , 2.860801 , 2.860785 , 2.860801 , 2.860813 , 2.860785 , 2.860784 , 2.860792 , 2.860813 
 0.222500 , 11.125000 , 1.003627 , 11.260418 , 0.004728 , 0.000446 , 2.868710 , 1.873857 , 1.880288 , -0.002652 , -0.002579 , -0.975636 , 2.868481 , 2.868476 , 2.868481 , 2.868494 , 2.868476 , 2.868475 , 2.868481 , 2.868494 
 0.227500 , 11.375000 , 1.003369 , 11.305530 , -0.000802 , 0.000619 , 2.882939 , 1.871816 , 1.877761 , -0.009280 , -0.002499 , -0.973724 , 2.882710 , 2.882715 , 2.882710 , 2.882695 , 2.882715 , 2.882714 , 2.882721 , 2.882695 
 0.232500 , 11.625000 , 1.005747 , 11.360783 , 0.002915 , 0.000269 , 2.875543 , 1.878144 , 1.870962 , 0.006869 , -0.002051 , -0.970904 , 2.875314 , 2.875329 , 2.875314 , 2.875053 , 2.875328 , 2.875327 , 2.875334 , 2.875053 
 0.237500 , 11.875000 , 1.007652 , 11.421126 , -0.001002 , 0.000118 , 2.886122 , 1.850423 , 1.866968 , -0.005808 , -0.002135 , -0.971066 , 2.885892 , 2.885916 , 2.885892 , 2.885868 , 2.885916 , 2.885915 , 2.885922 , 2.885868 
 0.242500 , 12.125000 , 1.000973 , 11.480686 , -0.000874 , -0.000128 , 2.889661 , 1.850439 , 1.877552 , -0.010155 , -0.003125 , -0.980274 , 2.889432 , 2.889464 , 2.889432 , 2.889504 , 2.889463 , 2.889462 , 2.889467 , 2.889504 
 0.247500 , 12.375000 , 0.997910 , 11.530459 , 0.002105 , 0.000058 , 2.930862 , 1.886451 , 1.882859 , -0.004376 , -0.003128 , -0.983920 , 2.930633 , 2.930673 , 2.930633 , 2.930600 , 2.930673 , 2.930671 , 2.930676 , 2.930600 
 0.252500 , 12.625000 , 0.988807 , 11.577522 , -0.006501 , 0.000110 , 2.909729 , 1.883408 , 1.901174 , 0.020208 , -0.003367 , -0.992259 , 2.909575 , 2.909546 , 2.909575 , 2.909540 , 2.909546 , 2.909545 , 2.909548 , 2.909540 
 0.257500 , 12.875000 , 1.001533 , 11.611797 , -0.006122 , -0.000108 , 2.894524 , 1.891280 , 1.877703 , 0.013169 , -0.003055 , -0.979572 , 2.894370 , 2.894349 , 2.894370 , 2.894289 , 2.894349 , 2.894349 , 2.894353 , 2.894289 
 0.262500 , 13.125000 , 0.997766 , 11.654712 , -0.009047 , -0.000207 , 2.898840 , 1.860619 , 1.885928 , 0.004163 , -0.000900 , -0.981852 , 2.898686 , 2.898671 , 2.898686 , 2.898789 , 2.898671 , 2.898671 , 2.898674 , 2.898789 
 0.267500 , 13.375000 , 1.001739 , 11.691089 , -0.003910 , 0.000009 , 2.895391 , 1.873118 , 1.877863 , 0.002836 , -0.001003 , -0.978584 , 2.895238 , 2.895229 , 2.895238 , 2.895293 , 2.895229 , 2.895229 , 2.895233 , 2.895293 
 0.272500 , 13.625000 , 1.003909 , 11.734154 , 0.004175 , -0.000124 , 2.920959 , 1.866967 , 1.873812 , 0.020053 , -0.001248 , -0.978882 , 2.920805 , 2.920802 , 2.920805 , 2.920844 , 2.920802 , 2.920801 , 2.920805 , 2.920844 
 0.277500 , 13.875000 , 1.013384 , 11.770841 , 0.002208 , -0.000042 , 2.893585 , 1.879629 , 1.855781 , 0.008038 , -0.000420 , -0.970518 , 2.893431 , 2.893434 , 2.893431 , 2.893510 , 2.893434 , 2.893433 , 2.893438 , 2.893510 
 0.282500 , 14.125000 , 1.001166 , 11.812215 , 0.008864 , 0.000201 , 2.875326 , 1.866394 , 1.880026 , 0.004250 , -0.000280 , -0.983065 , 2.875172 , 2.875180 , 2.875172 , 2.875160 , 2.875180 , 2.875180 , 2.875182 , 2.875160 
 0.287500 , 14.375000 , 1.005484 , 11.855868 , 0.004339 , 0.000491 , 2.855206 , 1.882057 , 1.869391 , 0.006124 , -0.001461 , -0.980822 , 2.855052 , 2.855065 , 2.855052 , 2.854917 , 2.855065 , 2.855065 , 2.855068 , 2.854917 
 0.292500 , 14.625000 , 1.004517 , 11.894021 , -0.005320 , 0.000168 , 2.894038 , 1.872816 , 1.869612 , 0.008698 , -0.003733 , -0.981098 , 2.893884 , 2.893902 , 2.893884 , 2.893927 , 2.893901 , 2.893901 , 2.893904 , 2.893927 
 0.297500 , 14.875000 , 1.008184 , 11.932800 , -0.004328 , -0.000220 , 2.869763 , 1.873817 , 1.861076 , 0.007198 , -0.005318 , -0.977132 , 2.869609 , 2.869631 , 2.869609 , 2.869546 , 2.869631 , 2.869631 , 2.869634 , 2.869546 
 0.302500 , 15.125000 , 1.008777 , 11.966198 , 0.008571 , -0.000466 , 2.861396 , 1.878207 , 1.858916 , 0.004828 , -0.005559 , -0.976431 , 2.861285 , 2.861269 , 2.861285 , 2.861283 , 2.861269 , 2.861269 , 2.861272 , 2.861283 
 0.307500 , 15.375000 , 0.999875 , 11.998286 , 0.006639 , -0.000644 , 2.877321 , 1.868191 , 1.875698 , 0.007136 , -0.003973 , -0.984949 , 2.877210 , 2.877198 , 2.877210 , 2.877237 , 2.877198 , 2.877198 , 2.877200 , 2.877237 
 0.312500 , 15.625000 , 0.996756 , 12.042319 , 0.004818 , -0.000995 , 2.888980 , 1.870683 , 1.881633 , 0.018400 , -0.004053 , -0.988943 , 2.888869 , 2.888860 , 2.888869 , 2.888655 , 2.888860 , 2.888860 , 2.888861 , 2.888655 
 0.317500 , 15.875000 , 0.993965 , 12.085039 , 0.005901 , -0.001763 , 2.908298 , 1.887056 , 1.885204 , 0.011472 , -0.005185 , -0.990852 , 2.908188 , 2.908182 , 2.908188 , 2.908112 , 2.908183 , 2.908182 , 2.908184 , 2.908112 
 0.322500 , 16.125000 , 0.990203 , 12.123484 , 0.013556 , -0.001811 , 2.898993 , 1.884492 , 1.892903 , 0.011834 , -0.005772 , -0.995213 , 2.898883 , 2.898881 , 2.898883 , 2.898925 , 2.898881 , 2.898881 , 2.898882 , 2.898925 
 0.327500 , 16.375000 , 0.992065 , 12.166459 , 0.003890 , -0.002284 , 2.909208 , 1.887821 , 1.889550 , 0.004490 , -0.005893 , -0.994870 , 2.909098 , 2.909099 , 2.909098 , 2.909171 , 2.909099 , 2.909099 , 2.909100 , 2.909171 
 0.332500 , 16.625000 , 0.986553 , 12.194416 , -0.004679 , -0.002699 , 2.900712 , 1.875877 , 1.900237 , 0.020372 , -0.005538 , -1.001124 , 2.900602 , 2.900607 , 2.900602 , 2.900442 , 2.900607 , 2.900607 , 2.900607 , 2.900442 
 0.337500 , 16.875000 , 0.988259 , 12.242804 , -0.007768 , -0.002300 , 2.892372 , 1.880877 , 1.896022 , -0.003233 , -0.004569 , -0.999747 , 2.892262 , 2.892270 , 2.892262 , 2.892189 , 2.892270 , 2.892269 , 2.892270 , 2.892189 
 0.342500 , 17.125000 , 0.991862 , 12.280350 , -0.004774 , -0.002477 , 2.893112 , 1.897934 , 1.887683 , -0.007093 , -0.003822 , -0.995351 , 2.893002 , 2.893013 , 2.893002 , 2.892983 , 2.893013 , 2.893012 , 2.893013 , 2.892983 
 0.347500 , 17.375000 , 0.996469 , 12.329102 , 0.000935 , -0.002498 , 2.904886 , 1.887745 , 1.878609 , -0.011460 , -0.002693 , -0.990759 , 2.904775 , 2.904789 , 2.904775 , 2.904753 , 2.904789 , 2.904789 , 2.904790 , 2.904753 
 0.352500 , 17.625000 , 0.996313 , 12.349963 , 0.001926 , -0.002465 , 2.900553 , 1.880494 , 1.878376 , 0.009428 , -0.002769 , -0.989587 , 2.900470 , 2.900459 , 2.900470 , 2.900474 , 2.900459 , 2.900459 , 2.900460 , 2.900474 
 0.357500 , 17.875000 , 0.993472 , 12.369728 , 0.001765 , -0.003070 , 2.900144 , 1.900270 , 1.882971 , 0.007740 , -0.004419 , -0.990750 , 2.900061 , 2.900053 , 2.900061 , 2.900089 , 2.900053 , 2.900053 , 2.900054 , 2.900089 
 0.362500 , 18.125000 , 0.988938 , 12.412809 , 0.006804 , -0.003455 , 2.904198 , 1.882134 , 1.891236 , 0.008668 , -0.004637 , -0.996783 , 2.904115 , 2.904109 , 2.904115 , 2.904075 , 2.904109 , 2.904108 , 2.904109 , 2.904075 
 0.367500 , 18.375000 , 0.998305 , 12.441855 , 0.008829 , -0.003209 , 2.923409 , 1.884898 , 1.873773 , 0.008238 , -0.005000 , -0.990035 , 2.923326 , 2.923322 , 2.923326 , 2.923258 , 2.923322 , 2.923322 , 2.923323 , 2.923258 
 0.372500 , 18.625000 , 0.997402 , 12.471187 , 0.000908 , -0.002924 , 2.902056 , 1.908714 , 1.875816 , 0.018027 , -0.005440 , -0.991753 , 2.901973 , 2.901972 , 2.901973 , 2.902034 , 2.901972 , 2.901972 , 2.901973 , 2.902034 
 0.377500 , 18.875000 , 0.997973 , 12.508691 , 0.001415 , -0.002707 , 2.916272 , 1.897078 , 1.874919 , 0.011915 , -0.007251 , -0.990568 , 2.916189 , 2.916190 , 2.916189 , 2.916115 , 2.916190 , 2.916190 , 2.916191 , 2.916115 
 0.382500 , 19.125000 , 0.991038 , 12.537801 , 0.011974 , -0.002451 , 2.926946 , 1.883170 , 1.886959 , 0.014254 , -0.007910 , -0.998873 , 2.926863 , 2.926866 , 2.926863 , 2.926897 , 2.926866 , 2.926866 , 2.926866 , 2.926897 
 0.387500 , 19.375000 , 0.995864 , 12.571476 , 0.002740 , -0.002490 , 2.910827 , 1.885027 , 1.878842 , 0.014141 , -0.005896 , -0.996020 , 2.910744 , 2.910749 , 2.910744 , 2.910488 , 2.910749 , 2.910749 , 2.910750 , 2.910488 
 0.392500 , 19.625000 , 0.997271 , 12.601191 , 0.009112 , -0.002050 , 2.926970 , 1.888998 , 1.876916 , 0.013990 , -0.003191 , -0.994389 , 2.926887 , 2.926894 , 2.926887 , 2.926812 , 2.926894 , 2.926894 , 2.926894 , 2.926812 
 0.397500 , 19.875000 , 1.000720 , 12.634121 , 0.013462 , -0.001864 , 2.903800 , 1.876814 , 1.871338 , 0.005731 , -0.004163 , -0.989800 , 2.903717 , 2.903726 , 2.903717 , 2.903570 , 2.903726 , 2.903726 , 2.903727 , 2.903570 
 0.402500 , 20.125000 , 1.000480 , 12.666036 , 0.008987 , -0.002109 , 2.896026 , 1.892828 , 1.870195 , 0.000074 , -0.003548 , -0.991170 , 2.895961 , 2.895953 , 2.895961 , 2.895968 , 2.895953 , 2.895953 , 2.895954 , 2.895968 
 0.407500 , 20.375000 , 0.996785 , 12.683554 , 0.017477 , -0.001775 , 2.930339 , 1.893682 , 1.877618 , -0.002101 , -0.004268 , -0.994136 , 2.930274 , 2.930268 , 2.930274 , 2.930085 , 2.930268 , 2.930268 , 2.930268 , 2.930085 
 0.412500 , 20.625000 , 1.002289 , 12.715916 , -0.000521 , -0.002100 , 2.917798 , 1.880373 , 1.865634 , 0.016619 , -0.003495 , -0.988902 , 2.917734 , 2.917730 , 2.917734 , 2.917766 , 2.917730 , 2.917730 , 2.917730 , 2.917766 
 0.417500 , 20.875000 , 0.997974 , 12.741609 , 0.001983 , -0.002021 , 2.911991 , 1.895037 , 1.872972 , 0.016500 , -0.003813 , -0.992988 , 2.911927 , 2.911924 , 2.911927 , 2.911971 , 2.911924 , 2.911924 , 2.911925 , 2.911971 
 0.422500 , 21.125000 , 0.993020 , 12.759854 , 0.003730 , -0.002015 , 2.911427 , 1.888427 , 1.881778 , 0.008999 , -0.003158 , -0.996907 , 2.911362 , 2.911361 , 2.911362 , 2.911248 , 2.911361 , 2.911361 , 2.911362 , 2.911248 
 0.427500 , 21.375000 , 0.989841 , 12.795460 , 0.002015 , -0.001965 , 2.933758 , 1.890437 , 1.888326 , -0.007040 , -0.002222 , -1.000840 , 2.933693 , 2.933694 , 2.933693 , 2.933700 , 2.933694 , 2.933694 , 2.933694 , 2.933700 
 0.432500 , 21.625000 , 0.996428 , 12.813157 , -0.008490 , -0.001508 , 2.933791 , 1.891548 , 1.874145 , 0.012763 , -0.002051 , -0.995058 , 2.933726 , 2.933728 , 2.933726 , 2.933757 , 2.933728 , 2.933728 , 2.933728 , 2.933757 
 0.437500 , 21.875000 , 0.994077 , 12.845968 , 0.001287 , -0.001919 , 2.944733 , 1.885988 , 1.877274 , 0.009234 , -0.001000 , -0.996336 , 2.944668 , 2.944672 , 2.944668 , 2.944568 , 2.944672 , 2.944672 , 2.944672 , 2.944568 
 0.442500 , 22.125000 , 0.995122 , 12.884261 , 0.001652 , -0.001588 , 2.930108 , 1.908353 , 1.874743 , 0.013133 , -0.000519 , -0.995468 , 2.930044 , 2.930049 , 2.930044 , 2.930064 , 2.930049 , 2.930049 , 2.930049 , 2.930064 
 0.447500 , 22.375000 , 0.992196 , 12.914398 , 0.004526 , -0.001744 , 2.945024 , 1.912952 , 1.880563 , 0.014346 , -0.001694 , -0.999125 , 2.944959 , 2.944965 , 2.944959 , 2.944971 , 2.944965 , 2.944965 , 2.944965 , 2.944971 
 0.452500 , 22.625000 , 0.992069 , 12.941682 , -0.001013 , -0.002134 , 2.934439 , 1.910849 , 1.881308 , 0.011025 , -0.000736 , -0.999872 , 2.934387 , 2.934381 , 2.934387 , 2.934277 , 2.934381 , 2.934381 , 2.934381 , 2.934277 
 0.457500 , 22.875000 , 0.981893 , 12.957508 , -0.002768 , -0.002255 , 2.949081 , 1.900377 , 1.901055 , 0.016529 , -0.001437 , -1.009934 , 2.949029 , 2.949025 , 2.949029 , 2.949023 , 2.949025 , 2.949025 , 2.949024 , 2.949023 
 0.462500 , 23.125000 , 0.983264 , 12.982692 , -0.005558 , -0.002033 , 2.939765 , 1.911460 , 1.898338 , -0.003496 , -0.002040 , -1.008653 , 2.939713 , 2.939710 , 2.939713 , 2.939735 , 2.939710 , 2.939710 , 2.939709 , 2.939735 
 0.467500 , 23.375000 , 0.988053 , 13.005491 , 0.007079 , -0.002737 , 2.925914 , 1.900359 , 1.888761 , 0.006744 , -0.001748 , -1.003939 , 2.925862 , 2.925860 , 2.925862 , 2.925884 , 2.925860 , 2.925860 , 2.925860 , 2.925884 
 0.472500 , 23.625000 , 0.989497 , 13.036115 , 0.014855 , -0.003041 , 2.934173 , 1.902342 , 1.886847 , 0.001877 , -0.002222 , -1.002528 , 2.934121 , 2.934121 , 2.934121 , 2.933906 , 2.934121 , 2.934121 , 2.934121 , 2.933906 
 0.477500 , 23.875000 , 0.990044 , 13.070591 , 0.013963 , -0.003195 , 2.923836 , 1.916170 , 1.887273 , 0.022420 , -0.002723 , -1.002053 , 2.923784 , 2.923784 , 2.923784 , 2.923810 , 2.923784 , 2.923784 , 2.923784 , 2.923810 
 0.482500 , 24.125000 , 0.989362 , 13.089672 , 0.006217 , -0.003410 , 2.914243 , 1.916112 , 1.888747 , 0.014474 , -0.003342 , -1.003103 , 2.914191 , 2.914193 , 2.914191 , 2.914172 , 2.914193 , 2.914192 , 2.914192 , 2.914172 
 0.487500 , 24.375000 , 0.990906 , 13.105857 , 0.006162 , -0.003573 , 2.943405 , 1.907370 , 1.885940 , -0.004665 , -0.004224 , -1.003323 , 2.943354 , 2.943356 , 2.943354 , 2.943346 , 2.943356 , 2.943356 , 2.943356 , 2.943346 
 0.492500 , 24.625000 , 1.001547 , 13.127274 , 0.004138 , -0.003341 , 2.917024 , 1.901063 , 1.865196 , -0.010037 , -0.003757 , -0.991536 , 2.916972 , 2.916976 , 2.916972 , 2.916936 , 2.916976 , 2.916976 , 2.916977 , 2.916936 
 0.497500 , 24.875000 , 1.001575 , 13.157761 , 0.001849 , -0.003269 , 2.891121 , 1.908505 , 1.865954 , -0.004061 , -0.002474 , -0.991424 , 2.891069 , 2.891073 , 2.891069 , 2.891108 , 2.891073 , 2.891073 , 2.891074 , 2.891108 
 0.502500 , 25.125000 , 1.007115 , 13.181624 , 0.004804 , -0.003700 , 2.899778 , 1.890466 , 1.856697 , -0.013118 , -0.002093 , -0.987100 , 2.899736 , 2.899732 , 2.899736 , 2.899681 , 2.899732 , 2.899732 , 2.899733 , 2.899681 
 0.507500 , 25.375000 , 1.002456 , 13.199261 , 0.006178 , -0.003171 , 2.925115 , 1.895290 , 1.864394 , 0.000260 , -0.004140 , -0.991493 , 2.925073 , 2.925070 , 2.925073 , 2.925105 , 2.925070 , 2.925070 , 2.925070 , 2.925105 
 0.512500 , 25.625000 , 0.996597 , 13.224567 , 0.005784 , -0.003627 , 2.929989 , 1.895184 , 1.874065 , -0.001816 , -0.004729 , -0.997838 , 2.929947 , 2.929944 , 2.929947 , 2.929831 , 2.929945 , 2.929944 , 2.929945 , 2.929831 
 0.517500 , 25.875000 , 0.997646 , 13.254766 , 0.003587 , -0.002953 , 2.891500 , 1.892255 , 1.870024 , -0.008185 , -0.004220 , -0.997022 , 2.891457 , 2.891456 , 2.891457 , 2.891453 , 2.891456 , 2.891456 , 2.891456 , 2.891453 
 0.522500 , 26.125000 , 0.999461 , 13.274775 , 0.011863 , -0.002774 , 2.886804 , 1.882316 , 1.868040 , -0.021960 , -0.004439 , -0.996063 , 2.886761 , 2.886761 , 2.886761 , 2.886688 , 2.886761 , 2.886761 , 2.886761 , 2.886688 
 0.527500 , 26.375000 , 0.996673 , 13.292018 , 0.004515 , -0.002779 , 2.895189 , 1.875839 , 1.873210 , -0.036664 , -0.004879 , -0.999753 , 2.895146 , 2.895147 , 2.895146 , 2.895135 , 2.895147 , 2.895147 , 2.895147 , 2.895135 
 0.532500 , 26.625000 , 0.995441 , 13.311525 , 0.001569 , -0.002588 , 2.901662 , 1.879118 , 1.875981 , -0.035287 , -0.004355 , -1.001456 , 2.901619 , 2.901620 , 2.901619 , 2.901569 , 2.901620 , 2.901620 , 2.901620 , 2.901569 
 0.537500 , 26.875000 , 0.995586 , 13.334737 , 0.000794 , -0.002926 , 2.915648 , 1.870633 , 1.878087 , -0.025389 , -0.002389 , -1.002600 , 2.915606 , 2.915608 , 2.915606 , 2.915597 , 2.915608 , 2.915607 , 2.915607 , 2.915597 
 0.542500 , 27.125000 , 1.003321 , 13.360870 , -0.002456 , -0.002960 , 2.917390 , 1.876059 , 1.863893 , -0.020659 , -0.001421 , -0.994345 , 2.917348 , 2.917351 , 2.917348 , 2.917384 , 2.917351 , 2.917351 , 2.917351 , 2.917384 
 0.547500 , 27.375000 , 1.007123 , 13.381524 , 0.003881 , -0.002215 , 2.909183 , 1.875158 , 1.856960 , -0.020938 , -0.001339 , -0.991679 , 2.909141 , 2.909144 , 2.909141 , 2.909089 , 2.909144 , 2.909144 , 2.909145 , 2.909089 
 0.552500 , 27.625000 , 1.004036 , 13.403541 , 0.013792 , -0.002392 , 2.912135 , 1.863624 , 1.862718 , -0.004303 , -0.000992 , -0.995354 , 2.912099 , 2.912096 , 2.912099 , 2.912133 , 2.912096 , 2.912096 , 2.912096 , 2.912133 
 0.557500 , 27.875000 , 1.011831 , 13.427675 , 0.004313 , -0.002270 , 2.922159 , 1.880563 , 1.846507 , -0.006987 , -0.001000 , -0.986904 , 2.922123 , 2.922121 , 2.922123 , 2.922131 , 2.922121 , 2.922121 , 2.922122 , 2.922131 
 0.562500 , 28.125000 , 1.018083 , 13.443367 , -0.009838 , -0.002893 , 2.910866 , 1.875314 , 1.834450 , -0.024342 , 0.000199 , -0.981568 , 2.910831 , 2.910829 , 2.910831 , 2.910862 , 2.910829 , 2.910829 , 2.910830 , 2.910862 
 0.567500 , 28.375000 , 1.016764 , 13.456852 , -0.002521 , -0.002508 , 2.928915 , 1.886121 , 1.836750 , -0.014028 , 0.000225 , -0.983063 , 2.928879 , 2.928878 , 2.928879 , 2.928842 , 2.928878 , 2.928878 , 2.928879 , 2.928842 
 0.572500 , 28.625000 , 1.006030 , 13.475316 , -0.003846 , -0.002025 , 2.912856 , 1.910713 , 1.855257 , -0.002947 , -0.000553 , -0.992493 , 2.912821 , 2.912820 , 2.912821 , 2.912854 , 2.912820 , 2.912820 , 2.912821 , 2.912854 
 0.577500 , 28.875000 , 1.006587 , 13.487163 , 0.004036 , -0.002461 , 2.912922 , 1.892024 , 1.854309 , -0.011148 , -0.000687 , -0.992212 , 2.912886 , 2.912887 , 2.912886 , 2.912880 , 2.912887 , 2.912887 , 2.912887 , 2.912880 
 0.582500 , 29.125000 , 0.999474 , 13.511483 , 0.013064 , -0.002576 , 2.923132 , 1.876815 , 1.867710 , -0.006084 , -0.000565 , -0.999040 , 2.923096 , 2.923097 , 2.923096 , 2.923063 , 2.923097 , 2.923097 , 2.923097 , 2.923063 
 0.587500 , 29.375000 , 1.001993 , 13.541856 , 0.022373 , -0.002615 , 2.908305 , 1.869542 , 1.863475 , 0.004307 , -0.001869 , -0.995986 , 2.908269 , 2.908271 , 2.908269 , 2.908276 , 2.908271 , 2.908271 , 2.908271 , 2.908276 
 0.592500 , 29.625000 , 1.000966 , 13.555213 , 0.018264 , -0.002598 , 2.881075 , 1.865721 , 1.864169 , -0.014659 , -0.001295 , -0.995498 , 2.881040 , 2.881042 , 2.881040 , 2.881011 , 2.881042 , 2.881042 , 2.881042 , 2.881011 
 0.597500 , 29.875000 , 1.005860 , 13.569056 , 0.010728 , -0.003032 , 2.898444 , 1.867715 , 1.855965 , -0.014315 , -0.001629 , -0.991019 , 2.898408 , 2.898411 , 2.898408 , 2.898326 , 2.898411 , 2.898411 , 2.898411 , 2.898326 
 0.602500 , 30.125000 , 0.998498 , 13.584293 , 0.003921 , -0.003174 , 2.925913 , 1.878387 , 1.870339 , -0.016148 , -0.001380 , -0.997279 , 2.925883 , 2.925880 , 2.925883 , 2.925849 , 2.925880 , 2.925880 , 2.925880 , 2.925849 
 0.607500 , 30.375000 , 1.000031 , 13.610830 , 0.001460 , -0.003095 , 2.912251 , 1.883437 , 1.867624 , 0.010052 , -0.000303 , -0.996781 , 2.912221 , 2.912220 , 2.912221 , 2.912064 , 2.912220 , 2.912220 , 2.912220 , 2.912064 
 0.612500 , 30.625000 , 1.006962 , 13.624246 , 0.007415 , -0.002623 , 2.892171 , 1.893383 , 1.855884 , 0.018692 , 0.000931 , -0.989864 , 2.892141 , 2.892140 , 2.892141 , 2.892156 , 2.892140 , 2.892140 , 2.892140 , 2.892156 
 0.617500 , 30.875000 , 1.005755 , 13.643919 , 0.009979 , -0.003054 , 2.904216 , 1.891201 , 1.858759 , 0.026638 , 0.001554 , -0.991037 , 2.904186 , 2.904186 , 2.904186 , 2.904122 , 2.904186 , 2.904186 , 2.904186 , 2.904122 
 0.622500 , 31.125000 , 1.012087 , 13.663457 , 0.007180 , -0.002808 , 2.925259 , 1.889820 , 1.846984 , 0.025059 , 0.001606 , -0.983766 , 2.925229 , 2.925229 , 2.925229 , 2.925201 , 2.925229 , 2.925229 , 2.925229 , 2.925201 
 0.627500 , 31.375000 , 1.009315 , 13.681508 , 0.013702 , -0.003534 , 2.906249 , 1.892375 , 1.850752 , 0.025279 , 0.003688 , -0.984855 , 2.906219 , 2.906219 , 2.906219 , 2.906201 , 2.906219 , 2.906219 , 2.906219 , 2.906201 
 0.632500 , 31.625000 , 1.000791 , 13.694935 , 0.011204 , -0.004041 , 2.932555 , 1.885472 , 1.867930 , 0.009326 , 0.002678 , -0.995611 , 2.932525 , 2.932525 , 2.932525 , 2.932508 , 2.932525 , 2.932525 , 2.932525 , 2.932508 
 0.637500 , 31.875000 , 1.003408 , 13.721064 , 0.003607 , -0.004121 , 2.918597 , 1.875622 , 1.862479 , 0.018190 , 0.001684 , -0.992647 , 2.918567 , 2.918568 , 2.918567 , 2.918529 , 2.918568 , 2.918568 , 2.918568 , 2.918529 
 0.642500 , 32.125000 , 1.006583 , 13.733481 , 0.007910 , -0.003938 , 2.918873 , 1.859887 , 1.857200 , 0.006245 , 0.002320 , -0.988626 , 2.918843 , 2.918844 , 2.918843 , 2.918811 , 2.918844 , 2.918844 , 2.918845 , 2.918811 
 0.647500 , 32.375000 , 1.001896 , 13.761996 , 0.004470 , -0.003519 , 2.942644 , 1.851659 , 1.863589 , 0.009619 , 0.001679 , -0.993804 , 2.942614 , 2.942616 , 2.942614 , 2.942597 , 2.942616 , 2.942616 , 2.942616 , 2.942597 
 0.652500 , 32.625000 , 0.994249 , 13.776605 , 0.002533 , -0.003023 , 2.949276 , 1.868912 , 1.877481 , 0.021138 , 0.001091 , -1.000600 , 2.949250 , 2.949248 , 2.949250 , 2.949207 , 2.949248 , 2.949248 , 2.949248 , 2.949207 
 0.657500 , 32.875000 , 0.997611 , 13.796182 , 0.009411 , -0.002960 , 2.953994 , 1.881496 , 1.869189 , 0.019414 , 0.001828 , -0.997584 , 2.953968 , 2.953967 , 2.953968 , 2.953929 , 2.953967 , 2.953967 , 2.953967 , 2.953929 
 0.662500 , 33.125000 , 0.994252 , 13.808037 , 0.007479 , -0.002593 , 2.932995 , 1.877607 , 1.874310 , 0.029406 , 0.001920 , -1.000371 , 2.932969 , 2.932968 , 2.932969 , 2.932914 , 2.932968 , 2.932968 , 2.932968 , 2.932914 
 0.667500 , 33.375000 , 0.996199 , 13.830325 , -0.008885 , -0.002998 , 2.928697 , 1.858843 , 1.870193 , 0.021841 , 0.000719 , -0.997851 , 2.928671 , 2.928671 , 2.928671 , 2.928673 , 2.928671 , 2.928671 , 2.928671 , 2.928673 
 0.672500 , 33.625000 , 0.995677 , 13.857104 , -0.022118 , -0.002990 , 2.940466 , 1.868852 , 1.871261 , 0.003211 , 0.000926 , -0.999091 , 2.940440 , 2.940440 , 2.940440 , 2.940450 , 2.940440 , 2.940440 , 2.940440 , 2.940450 
 0.677500 , 33.875000 , 0.993185 , 13.871187 , -0.020028 , -0.002482 , 2.938653 , 1.858098 , 1.876226 , -0.001733 , 0.001702 , -1.000658 , 2.938627 , 2.938627 , 2.938627 , 2.938651 , 2.938627 , 2.938627 , 2.938627 , 2.938651 
 0.682500 , 34.125000 , 0.990224 , 13.888079 , -0.021180 , -0.002695 , 2.905580 , 1.862183 , 1.882240 , -0.013586 , 0.002849 , -1.003901 , 2.905555 , 2.905555 , 2.905555 , 2.905464 , 2.905555 , 2.905555 , 2.905555 , 2.905464 
 0.687500 , 34.375000 , 0.992032 , 13.907498 , -0.008886 , -0.002755 , 2.898114 , 1.852324 , 1.878062 , 0.001288 , 0.003431 , -1.003035 , 2.898088 , 2.898089 , 2.898088 , 2.897954 , 2.898089 , 2.898089 , 2.898089 , 2.897954 
 0.692500 , 34.625000 , 0.996185 , 13.940049 , -0.003620 , -0.002062 , 2.914305 , 1.871297 , 1.872142 , -0.001870 , 0.003023 , -0.997831 , 2.914279 , 2.914280 , 2.914279 , 2.914287 , 2.914280 , 2.914280 , 2.914280 , 2.914287 
 0.697500 , 34.875000 , 0.990144 , 13.961993 , 0.003756 , -0.001734 , 2.906358 , 1.864458 , 1.883983 , 0.003459 , 0.003545 , -1.003531 , 2.906332 , 2.906334 , 2.906332 , 2.906289 , 2.906334 , 2.906334 , 2.906334 , 2.906289 
 0.702500 , 35.125000 , 0.995001 , 13.969728 , 0.012698 , -0.001667 , 2.902804 , 1.859113 , 1.875481 , 0.009850 , 0.003942 , -1.000290 , 2.902782 , 2.902780 , 2.902782 , 2.902799 , 2.902780 , 2.902780 , 2.902780 , 2.902799 
 0.707500 , 35.375000 , 0.994811 , 13.986483 , 0.008180 , -0.002104 , 2.921177 , 1.864047 , 1.876383 , -0.005948 , 0.004959 , -1.002022 , 2.921154 , 2.921153 , 2.921154 , 2.921165 , 2.921153 , 2.921153 , 2.921153 , 2.921165 
 0.712500 , 35.625000 , 1.001871 , 13.999665 , 0.016590 , -0.002165 , 2.947498 , 1.855941 , 1.862857 , 0.019097 , 0.006434 , -0.994176 , 2.947476 , 2.947475 , 2.947476 , 2.947416 , 2.947475 , 2.947475 , 2.947475 , 2.947416 
 0.717500 , 35.875000 , 1.005296 , 14.014416 , 0.013548 , -0.001813 , 2.954368 , 1.870574 , 1.855679 , -0.001412 , 0.005086 , -0.989409 , 2.954346 , 2.954345 , 2.954346 , 2.954273 , 2.954345 , 2.954345 , 2.954346 , 2.954273 
 0.722500 , 36.125000 , 0.997748 , 14.025928 , 0.006231 , -0.001684 , 2.932309 , 1.868969 , 1.869045 , -0.008798 , 0.004999 , -0.996334 , 2.932286 , 2.932286 , 2.932286 , 2.932240 , 2.932286 , 2.932286 , 2.932286 , 2.932240 
 0.727500 , 36.375000 , 1.006839 , 14.028205 , 0.015018 , -0.001691 , 2.922722 , 1.851620 , 1.850925 , -0.000182 , 0.004265 , -0.987088 , 2.922700 , 2.922700 , 2.922700 , 2.922669 , 2.922700 , 2.922700 , 2.922700 , 2.922669 
 0.732500 , 36.625000 , 1.005442 , 14.038960 , 0.017709 , -0.001686 , 2.944886 , 1.876928 , 1.853732 , 0.012664 , 0.003610 , -0.988293 , 2.944864 , 2.944865 , 2.944864 , 2.944745 , 2.944865 , 2.944865 , 2.944865 , 2.944745 
 0.737500 , 36.875000 , 1.002299 , 14.064056 , 0.011497 , -0.002094 , 2.924319 , 1.878082 , 1.859458 , 0.010623 , 0.003688 , -0.990531 , 2.924297 , 2.924298 , 2.924297 , 2.924318 , 2.924298 , 2.924298 , 2.924298 , 2.924318 
 0.742500 , 37.125000 , 1.002427 , 14.088135 , 0.004479 , -0.002226 , 2.941416 , 1.875607 , 1.858290 , -0.000381 , 0.003685 , -0.989716 , 2.941394 , 2.941395 , 2.941394 , 2.941300 , 2.941395 , 2.941395 , 2.941395 , 2.941300 
 0.747500 , 37.375000 , 1.006427 , 14.100194 , 0.014952 , -0.001694 , 2.932115 , 1.884410 , 1.850123 , 0.002031 , 0.003562 , -0.986008 , 2.932093 , 2.932094 , 2.932093 , 2.932115 , 2.932094 , 2.932094 , 2.932095 , 2.932115 
 0.752500 , 37.625000 , 0.998876 , 14.105194 , 0.011656 , -0.001256 , 2.966892 , 1.900091 , 1.863237 , 0.003907 , 0.004047 , -0.993335 , 2.966872 , 2.966871 , 2.966872 , 2.966885 , 2.966871 , 2.966871 , 2.966871 , 2.966885 
 0.757500 , 37.875000 , 0.995669 , 14.122402 , 0.012410 , -0.001070 , 2.948731 , 1.896527 , 1.870062 , -0.012560 , 0.003931 , -0.996875 , 2.948711 , 2.948710 , 2.948711 , 2.948725 , 2.948710 , 2.948710 , 2.948710 , 2.948725 
 0.762500 , 38.125000 , 0.994958 , 14.145188 , 0.004683 , -0.000783 , 2.964000 , 1.874785 , 1.872124 , -0.002945 , 0.002600 , -0.996419 , 2.963981 , 2.963980 , 2.963981 , 2.963929 , 2.963980 , 2.963980 , 2.963980 , 2.963929 
 0.767500 , 38.375000 , 0.997208 , 14.160765 , 0.007654 , -0.000968 , 2.951441 , 1.869760 , 1.868647 , -0.011229 , 0.002652 , -0.994512 , 2.951422 , 2.951421 , 2.951422 , 2.951436 , 2.951421 , 2.951421 , 2.951421 , 2.951436 
 0.772500 , 38.625000 , 1.004755 , 14.167144 , 0.003974 , -0.000902 , 2.937630 , 1.872849 , 1.855032 , -0.012650 , 0.003017 , -0.987304 , 2.937611 , 2.937611 , 2.937611 , 2.937623 , 2.937611 , 2.937611 , 2.937611 , 2.937623 
 0.777500 , 38.875000 , 1.005703 , 14.184420 , 0.000473 , -0.000578 , 2.943161 , 1.893663 , 1.852954 , -0.004925 , 0.002570 , -0.986068 , 2.943142 , 2.943142 , 2.943142 , 2.943038 , 2.943142 , 2.943142 , 2.943142 , 2.943038 
 0.782500 , 39.125000 , 1.008077 , 14.198404 , 0.002226 , 0.000050 , 2.948627 , 1.890907 , 1.849358 , 0.005303 , 0.001832 , -0.983237 , 2.948607 , 2.948608 , 2.948607 , 2.948616 , 2.948608 , 2.948608 , 2.948608 , 2.948616 
 0.787500 , 39.375000 , 1.002831 , 14.219210 , -0.000518 , 0.000069 , 2.947651 , 1.878255 , 1.860926 , -0.003077 , 0.002106 , -0.988069 , 2.947631 , 2.947632 , 2.947631 , 2.947556 , 2.947632 , 2.947632 , 2.947632 , 2.947556 
 0.792500 , 39.625000 , 1.000199 , 14.239250 , -0.010124 , 0.000271 , 2.924037 , 1.888825 , 1.865330 , -0.008125 , 0.001572 , -0.990993 , 2.924018 , 2.924019 , 2.924018 , 2.923952 , 2.924019 , 2.924019 , 2.924019 , 2.923952 
 0.797500 , 39.875000 , 0.987930 , 14.241602 , 0.003935 , 0.000027 , 2.923668 , 1.900846 , 1.888922 , -0.004389 , 0.001913 , -1.003363 , 2.923649 , 2.923650 , 2.923649 , 2.923634 , 2.923650 , 2.923650 , 2.923650 , 2.923634 
 0.802500 , 40.125000 , 1.001274 , 14.259631 , 0.005469 , 0.000058 , 2.932251 , 1.885645 , 1.864231 , -0.001384 , 0.002347 , -0.988338 , 2.932234 , 2.932233 , 2.932234 , 2.932100 , 2.932233 , 2.932233 , 2.932233 , 2.932100 
 0.807500 , 40.375000 , 0.995139 , 14.271011 , 0.001876 , -0.000169 , 2.923416 , 1.881863 , 1.875988 , -0.006478 , 0.003028 , -0.995669 , 2.923399 , 2.923398 , 2.923399 , 2.923411 , 2.923398 , 2.923398 , 2.923398 , 2.923411 
 0.812500 , 40.625000 , 1.000978 , 14.291580 , 0.006720 , -0.000029 , 2.940215 , 1.876662 , 1.864421 , -0.021384 , 0.002863 , -0.990386 , 2.940198 , 2.940198 , 2.940198 , 2.940039 , 2.940197 , 2.940198 , 2.940198 , 2.940039 
 0.817500 , 40.875000 , 1.005911 , 14.311582 , 0.009984 , 0.000216 , 2.922862 , 1.885945 , 1.856926 , -0.012171 , 0.004387 , -0.986376 , 2.922845 , 2.922845 , 2.922845 , 2.922837 , 2.922845 , 2.922845 , 2.922845 , 2.922837 
 0.822500 , 41.125000 , 1.003050 , 14.336850 , 0.004503 , 0.000075 , 2.929393 , 1.894059 , 1.861249 , -0.002831 , 0.004097 , -0.987859 , 2.929376 , 2.929376 , 2.929376 , 2.929330 , 2.929376 , 2.929376 , 2.929376 , 2.929330 
 0.827500 , 41.375000 , 1.001853 , 14.357174 , -0.007971 , -0.000176 , 2.934154 , 1.890293 , 1.863776 , -0.017641 , 0.003369 , -0.990126 , 2.934136 , 2.934136 , 2.934136 , 2.934151 , 2.934136 , 2.934136 , 2.934136 , 2.934151 
 0.832500 , 41.625000 , 1.000757 , 14.361685 , -0.013664 , -0.000699 , 2.928305 , 1.898552 , 1.865267 , -0.008055 , 0.003249 , -0.992307 , 2.928288 , 2.928288 , 2.928288 , 2.928287 , 2.928288 , 2.928288 , 2.928288 , 2.928287 
 0.837500 , 41.875000 , 1.003670 , 14.368926 , 0.000908 , -0.000357 , 2.924441 , 1.895564 , 1.859151 , -0.010856 , 0.002728 , -0.990087 , 2.924424 , 2.924425 , 2.924424 , 2.924424 , 2.924425 , 2.924425 , 2.924425 , 2.924424 
 0.842500 , 42.125000 , 1.006931 , 14.386976 , 0.004212 , -0.000137 , 2.941021 , 1.901688 , 1.851620 , 0.009996 , 0.001885 , -0.986656 , 2.941003 , 2.941004 , 2.941003 , 2.940999 , 2.941004 , 2.941004 , 2.941004 , 2.940999 
 0.847500 , 42.375000 , 1.005773 , 14.417461 , 0.005639 , -0.000210 , 2.941461 , 1.917350 , 1.853651 , 0.001395 , 0.004001 , -0.988882 , 2.941444 , 2.941445 , 2.941444 , 2.941416 , 2.941445 , 2.941445 , 2.941445 , 2.941416 
 0.852500 , 42.625000 , 0.999427 , 14.434968 , 0.005999 , 0.000037 , 2.960771 , 1.914809 , 1.864565 , 0.001900 , 0.003223 , -0.994402 , 2.960756 , 2.960755 , 2.960756 , 2.960748 , 2.960755 , 2.960755 , 2.960755 , 2.960748 
 0.857500 , 42.875000 , 1.000774 , 14.444601 , -0.003993 , 0.000121 , 2.955392 , 1.882449 , 1.862378 , -0.001853 , 0.003258 , -0.993928 , 2.955377 , 2.955376 , 2.955377 , 2.955303 , 2.955376 , 2.955376 , 2.955376 , 2.955303 
 0.862500 , 43.125000 , 1.001197 , 14.453472 , -0.001753 , -0.000658 , 2.964932 , 1.867564 , 1.862745 , -0.008277 , 0.004050 , -0.994535 , 2.964917 , 2.964916 , 2.964917 , 2.964879 , 2.964916 , 2.964916 , 2.964916 , 2.964879 
 0.867500 , 43.375000 , 1.000859 , 14.471236 , 0.006790 , -0.000337 , 2.933956 , 1.864304 , 1.863242 , -0.012005 , 0.003625 , -0.994861 , 2.933940 , 2.933940 , 2.933940 , 2.933922 , 2.933940 , 2.933940 , 2.933940 , 2.933922 
 0.872500 , 43.625000 , 1.001449 , 14.475775 , -0.002224 , -0.000189 , 2.931143 , 1.878014 , 1.863627 , -0.004363 , 0.002642 , -0.994070 , 2.931128 , 2.931128 , 2.931128 , 2.931141 , 2.931128 , 2.931128 , 2.931128 , 2.931141 
 0.877500 , 43.875000 , 1.006767 , 14.501403 , -0.003141 , 0.000208 , 2.933799 , 1.871038 , 1.854688 , -0.004951 , 0.002050 , -0.990049 , 2.933784 , 2.933784 , 2.933784 , 2.933754 , 2.933784 , 2.933784 , 2.933784 , 2.933754 
 0.882500 , 44.125000 , 1.001767 , 14.527224 , -0.000013 , 0.000074 , 2.929007 , 1.876387 , 1.863067 , -0.017762 , 0.001609 , -0.994577 , 2.928991 , 2.928992 , 2.928991 , 2.929006 , 2.928992 , 2.928992 , 2.928992 , 2.929006 
 0.887500 , 44.375000 , 0.999297 , 14.527213 , 0.000136 , 0.000073 , 2.919026 , 1.879525 , 1.868313 , -0.007251 , 0.001853 , -0.997019 , 2.919011 , 2.919011 , 2.919011 , 2.919025 , 2.919011 , 2.919011 , 2.919011 , 2.919025 
 0.892500 , 44.625000 , 1.004630 , 14.536553 , 0.006376 , 0.000096 , 2.918464 , 1.895045 , 1.858365 , -0.003824 , 0.001071 , -0.991610 , 2.918449 , 2.918450 , 2.918449 , 2.918393 , 2.918449 , 2.918449 , 2.918450 , 2.918393 
 0.897500 , 44.875000 , 1.005668 , 14.557244 , 0.003491 , -0.000215 , 2.917639 , 1.871750 , 1.856394 , -0.000183 , 0.002069 , -0.990920 , 2.917624 , 2.917624 , 2.917624 , 2.917609 , 2.917624 , 2.917624 , 2.917625 , 2.917609 
 0.902500 , 45.125000 , 1.007098 , 14.571879 , 0.012107 , -0.000503 , 2.920846 , 1.880910 , 1.853819 , -0.012500 , 0.002467 , -0.988979 , 2.920832 , 2.920832 , 2.920832 , 2.920805 , 2.920832 , 2.920832 , 2.920832 , 2.920805 
 0.907500 , 45.375000 , 0.999275 , 14.577908 , 0.009237 , -0.000558 , 2.926148 , 1.880737 , 1.868660 , -0.009449 , 0.003535 , -0.996292 , 2.926134 , 2.926134 , 2.926134 , 2.926145 , 2.926134 , 2.926134 , 2.926134 , 2.926145 
 0.912500 , 45.625000 , 0.998485 , 14.590509 , 0.014016 , -0.000493 , 2.918735 , 1.866818 , 1.871048 , 0.008679 , 0.003010 , -0.997771 , 2.918722 , 2.918721 , 2.918722 , 2.918662 , 2.918721 , 2.918721 , 2.918721 , 2.918662 
 0.917500 , 45.875000 , 1.000590 , 14.593566 , 0.010030 , -0.000308 , 2.907450 , 1.877521 , 1.868745 , 0.017118 , 0.002003 , -0.996486 , 2.907436 , 2.907436 , 2.907436 , 2.907447 , 2.907436 , 2.907436 , 2.907436 , 2.907447 
 0.922500 , 46.125000 , 0.999244 , 14.603549 , 0.003911 , -0.000633 , 2.907566 , 1.877998 , 1.871778 , 0.004310 , 0.001870 , -0.998693 , 2.907552 , 2.907552 , 2.907552 , 2.907477 , 2.907552 , 2.907552 , 2.907552 , 2.907477 
 0.927500 , 46.375000 , 1.001080 , 14.611006 , -0.010281 , -0.000993 , 2.938677 , 1.882229 , 1.867530 , -0.013193 , 0.002327 , -0.995341 , 2.938663 , 2.938663 , 2.938663 , 2.938670 , 2.938663 , 2.938663 , 2.938663 , 2.938670 
 0.932500 , 46.625000 , 1.004308 , 14.641586 , -0.002827 , -0.001240 , 2.946900 , 1.884642 , 1.862381 , 0.006392 , 0.001189 , -0.994419 , 2.946886 , 2.946886 , 2.946886 , 2.946775 , 2.946886 , 2.946886 , 2.946886 , 2.946775 
 0.937500 , 46.875000 , 1.002603 , 14.651048 , 0.005517 , -0.000819 , 2.914863 , 1.917322 , 1.864628 , 0.002991 , -0.000299 , -0.996445 , 2.914849 , 2.914850 , 2.914849 , 2.914860 , 2.914849 , 2.914849 , 2.914850 , 2.914860 
 0.942500 , 47.125000 , 0.998412 , 14.665467 , -0.008830 , -0.000196 , 2.945434 , 1.908559 , 1.872167 , -0.004272 , -0.001010 , -0.999246 , 2.945420 , 2.945420 , 2.945420 , 2.945366 , 2.945421 , 2.945420 , 2.945421 , 2.945366 
 0.947500 , 47.375000 , 1.000914 , 14.684546 , -0.003622 , -0.000248 , 2.940466 , 1.898854 , 1.868532 , -0.016519 , -0.001678 , -0.995894 , 2.940452 , 2.940453 , 2.940452 , 2.940442 , 2.940453 , 2.940453 , 2.940453 , 2.940442 
 0.952500 , 47.625000 , 1.006051 , 14.690999 , -0.002023 , -0.000211 , 2.937475 , 1.886238 , 1.858774 , 0.000794 , -0.002668 , -0.990829 , 2.937463 , 2.937462 , 2.937463 , 2.937430 , 2.937462 , 2.937462 , 2.937462 , 2.937430 
 0.957500 , 47.875000 , 1.000604 , 14.693856 , -0.006128 , 0.000236 , 2.935785 , 1.883112 , 1.869871 , 0.014986 , -0.002986 , -0.995681 , 2.935772 , 2.935772 , 2.935772 , 2.935702 , 2.935772 , 2.935772 , 2.935772 , 2.935702 
 0.962500 , 48.125000 , 1.004395 , 14.705286 , -0.012088 , 0.000743 , 2.937815 , 1.873536 , 1.861448 , 0.007390 , -0.002608 , -0.991611 , 2.937803 , 2.937802 , 2.937803 , 2.937706 , 2.937802 , 2.937802 , 2.937803 , 2.937706 
 0.967500 , 48.375000 , 1.001689 , 14.720193 , -0.012386 , 0.000698 , 2.936337 , 1.864213 , 1.867964 , -0.006706 , -0.002171 , -0.994909 , 2.936324 , 2.936324 , 2.936324 , 2.936292 , 2.936324 , 2.936324 , 2.936324 , 2.936292 
 0.972500 , 48.625000 , 0.995268 , 14.737298 , -0.006682 , 0.000158 , 2.943693 , 1.875677 , 1.879650 , -0.029473 , -0.001486 , -1.002449 , 2.943681 , 2.943680 , 2.943681 , 2.943678 , 2.943680 , 2.943680 , 2.943680 , 2.943678 
 0.977500 , 48.875000 , 1.000016 , 14.754473 , -0.002217 , -0.000092 , 2.966370 , 1.877306 , 1.870407 , -0.022150 , -0.001485 , -0.998784 , 2.966358 , 2.966358 , 2.966358 , 2.966355 , 2.966358 , 2.966358 , 2.966358 , 2.966355 
 0.982500 , 49.125000 , 0.998419 , 14.754885 , -0.009493 , -0.000077 , 2.926845 , 1.869946 , 1.873413 , -0.007987 , -0.001337 , -1.000536 , 2.926833 , 2.926833 , 2.926833 , 2.926832 , 2.926833 , 2.926833 , 2.926833 , 2.926832 
 0.987500 , 49.375000 , 1.001248 , 14.770630 , -0.008255 , -0.000138 , 2.915015 , 1.863591 , 1.868909 , -0.002659 , -0.001345 , -0.998460 , 2.915002 , 2.915003 , 2.915002 , 2.914999 , 2.915003 , 2.915003 , 2.915003 , 2.914999 
 0.992500 , 49.625000 , 1.004459 , 14.777378 , -0.011508 , -0.000080 , 2.948329 , 1.872228 , 1.863256 , -0.003644 , -0.001041 , -0.995414 , 2.948317 , 2.948317 , 2.948317 , 2.948282 , 2.948317 , 2.948317 , 2.948317 , 2.948282 
 0.997500 , 49.875000 , 1.007646 , 14.791671 , -0.011839 , -0.000266 , 2.916191 , 1.862573 , 1.857480 , -0.003002 , -0.000433 , -0.992681 , 2.916179 , 2.916180 , 2.916179 , 2.916189 , 2.916180 , 2.916180 , 2.916180 , 2.916189 


==> data/interp_stat/P1_vel_P0_Tl/ref_mesh_lagr_stat_20_cells.csv <==
# zc_ov_h , zc , C , U , V , W , uu , vv , ww , uv , wv , uw , stat_cor_uu , log_stat_cor_uu, lin_corrected_uu, lagr_corrected_uu,  lagr_log_stat_cor_uu_u_star_eul, lagr_log_stat_cor_uu_lag_ustar_U, lagr_log_stat_cor_uu_lag_ustar_uw,  lagr_lin_corrected_uu 
 0.025000 , 1.250000 , 1.000171 , 6.146397 , -0.000000 , 0.000017 , 4.350375 , 1.871800 , 1.871972 , 0.011427 , 0.001377 , -0.952819 , 1.184797 , 1.184797 , 2.730309 , 1.332334 , 1.182888 , 0.659349 , 1.332334 , 2.834497 
 0.075000 , 3.750000 , 1.002037 , 8.774040 , 0.011204 , 0.000204 , 2.879186 , 1.876746 , 1.865568 , -0.004842 , 0.004836 , -0.876913 , 2.679991 , 2.669534 , 2.679991 , 2.719390 , 2.669900 , 2.663727 , 2.695660 , 2.719390 
 0.125000 , 6.250000 , 0.997937 , 9.929614 , 0.008713 , -0.000215 , 2.903206 , 1.869610 , 1.880267 , 0.001087 , -0.000706 , -0.947775 , 2.829982 , 2.828627 , 2.829982 , 2.838278 , 2.828746 , 2.827818 , 2.832635 , 2.838278 
 0.175000 , 8.750000 , 1.002812 , 10.711482 , -0.002154 , 0.000445 , 2.893246 , 1.867880 , 1.876370 , 0.006837 , 0.000198 , -0.962330 , 2.855548 , 2.855193 , 2.855548 , 2.857763 , 2.855206 , 2.854883 , 2.856638 , 2.857763 
 0.225000 , 11.250000 , 1.002397 , 11.290107 , 0.001745 , 0.000390 , 2.900897 , 1.875043 , 1.879729 , -0.001758 , -0.001541 , -0.974238 , 2.877977 , 2.877846 , 2.877977 , 2.878204 , 2.877902 , 2.877785 , 2.878494 , 2.878204 
 0.275000 , 13.750000 , 1.002649 , 11.753976 , -0.001550 , 0.000028 , 2.903787 , 1.875042 , 1.875163 , 0.009713 , -0.002077 , -0.980343 , 2.888395 , 2.888336 , 2.888395 , 2.890589 , 2.888373 , 2.888330 , 2.888676 , 2.890589 
 0.325000 , 16.250000 , 0.994478 , 12.142393 , 0.002729 , -0.001790 , 2.906787 , 1.881913 , 1.884577 , 0.005171 , -0.004702 , -0.991864 , 2.895742 , 2.895712 , 2.895742 , 2.893363 , 2.895666 , 2.895648 , 2.895756 , 2.893363 
 0.375000 , 18.750000 , 0.995730 , 12.490010 , 0.005894 , -0.002668 , 2.920035 , 1.888782 , 1.879095 , 0.011446 , -0.005066 , -0.992816 , 2.911726 , 2.911709 , 2.911726 , 2.911427 , 2.911703 , 2.911679 , 2.911763 , 2.911427 
 0.425000 , 21.250000 , 0.995821 , 12.781839 , 0.003266 , -0.001875 , 2.931755 , 1.893990 , 1.876304 , 0.008033 , -0.002579 , -0.995072 , 2.925278 , 2.925267 , 2.925278 , 2.925447 , 2.925262 , 2.925249 , 2.925294 , 2.925447 
 0.475000 , 23.750000 , 0.990821 , 13.047793 , 0.004500 , -0.002901 , 2.932196 , 1.907499 , 1.884873 , 0.005220 , -0.002475 , -1.001635 , 2.927006 , 2.926999 , 2.927006 , 2.927210 , 2.926986 , 2.926974 , 2.926977 , 2.927210 
 0.525000 , 26.250000 , 1.000142 , 13.281558 , 0.004052 , -0.002969 , 2.911333 , 1.883248 , 1.868105 , -0.018477 , -0.003397 , -0.995895 , 2.907081 , 2.907076 , 2.907081 , 2.907187 , 2.907061 , 2.907054 , 2.907078 , 2.907187 
 0.575000 , 28.750000 , 1.007162 , 13.486976 , 0.006987 , -0.002537 , 2.913954 , 1.878932 , 1.854065 , -0.009197 , -0.000814 , -0.991288 , 2.910406 , 2.910403 , 2.910406 , 2.911111 , 2.910407 , 2.910407 , 2.910438 , 2.911111 
 0.625000 , 31.250000 , 1.004533 , 13.672011 , 0.007092 , -0.003390 , 2.920791 , 1.880156 , 1.860124 , 0.013365 , 0.001449 , -0.991427 , 2.917787 , 2.917785 , 2.917787 , 2.917818 , 2.917793 , 2.917799 , 2.917819 , 2.917818 
 0.675000 , 33.750000 , 0.993976 , 13.863629 , -0.006147 , -0.002630 , 2.930320 , 1.866548 , 1.875498 , 0.008094 , 0.002103 , -1.000420 , 2.927743 , 2.927742 , 2.927743 , 2.926870 , 2.927742 , 2.927743 , 2.927741 , 2.926870 
 0.725000 , 36.250000 , 1.001816 , 14.031684 , 0.012100 , -0.001882 , 2.934019 , 1.868560 , 1.861159 , 0.003739 , 0.004422 , -0.992366 , 2.931784 , 2.931783 , 2.931784 , 2.932411 , 2.931785 , 2.931787 , 2.931802 , 2.932411 
 0.775000 , 38.750000 , 0.999621 , 14.178363 , 0.003626 , -0.000513 , 2.947571 , 1.886675 , 1.864598 , -0.005284 , 0.002621 , -0.991962 , 2.945615 , 2.945614 , 2.945615 , 2.945600 , 2.945621 , 2.945625 , 2.945636 , 2.945600 
 0.825000 , 41.250000 , 1.002534 , 14.336390 , 0.001775 , -0.000142 , 2.934165 , 1.892829 , 1.861607 , -0.007020 , 0.003197 , -0.989666 , 2.932438 , 2.932437 , 2.932438 , 2.931779 , 2.932437 , 2.932439 , 2.932455 , 2.931779 
 0.875000 , 43.750000 , 1.002183 , 14.493025 , 0.001167 , -0.000079 , 2.938043 , 1.880094 , 1.861729 , -0.005826 , 0.002544 , -0.993590 , 2.936507 , 2.936507 , 2.936507 , 2.936418 , 2.936507 , 2.936505 , 2.936516 , 2.936418 
 0.925000 , 46.250000 , 1.001201 , 14.619096 , 0.002929 , -0.000599 , 2.928078 , 1.887631 , 1.866915 , -0.001862 , 0.001342 , -0.995949 , 2.926703 , 2.926703 , 2.926703 , 2.926740 , 2.926702 , 2.926701 , 2.926707 , 2.926740 
 0.975000 , 48.750000 , 1.001980 , 14.739676 , -0.008265 , 0.000097 , 2.937532 , 1.872853 , 1.867094 , -0.005264 , -0.001756 , -0.996130 , 2.936294 , 2.936294 , 2.936294 , 2.936380 , 2.936291 , 2.936291 , 2.936296 , 2.936380 


==> data/interp_stat/P1_vel_P0_Tl/spatial_averaged_stat_from_2000_cells_to_200_cells.csv <==
# z , z_ov_L , sp_av_mean_vel , sp_av_mean_vel ,  sp_av_mean_vel , sp_av_mean_vel  
0.0025 , 0.125 , 4.195305500000001 , 2.9189292 , 1.8787868 , -1.0064285
0.0075 , 0.375 , 4.6372748 , 2.9277649 , 1.8837779 , -1.004712
0.0125 , 0.625 , 5.0725316 , 2.9081207 , 1.885831500000001 , -1.00174
0.0175 , 0.875 , 5.5099976 , 2.897544 , 1.8718804 , -0.9898311000000002
0.0225 , 1.125 , 5.942499 , 2.8682592 , 1.8804203 , -0.9845238999999999
0.0275 , 1.375 , 6.3819846 , 2.8587224 , 1.8792944 , -0.9717309000000001
0.0325 , 1.625 , 6.800066599999999 , 2.8098073 , 1.8753867 , -0.9518901
0.0375 , 1.875 , 7.2268888 , 2.7677182 , 1.8557225 , -0.9167570999999999
0.0425 , 2.125 , 7.6294177 , 2.7275457 , 1.8561731 , -0.8797253999999999
0.0475 , 2.375 , 8.001700799999998 , 2.6605048 , 1.8536202 , -0.8224069000000001
0.0525 , 2.625 , 8.184094200000001 , 2.6248971 , 1.8730026 , -0.8050827
0.0575 , 2.875 , 8.288436299999999 , 2.6441805 , 1.8485067 , -0.8216694
0.0625 , 3.125 , 8.415679800000001 , 2.6732715 , 1.8591949 , -0.846921
0.0675 , 3.375 , 8.557623099999999 , 2.7070404 , 1.8571464 , -0.8657071000000001
0.0725 , 3.625 , 8.6860029 , 2.7409696 , 1.8573138 , -0.8784642999999999
0.0775 , 3.875 , 8.8399158 , 2.7367485 , 1.8653855 , -0.8917350999999998
0.0825 , 4.125 , 8.976112800000001 , 2.7465134 , 1.8707635 , -0.9049095999999999
0.08750000000000001 , 4.375 , 9.123014399999999 , 2.7689016 , 1.8649691 , -0.909923
0.0925 , 4.625 , 9.269311200000001 , 2.772158 , 1.8767555 , -0.9210841000000001
0.0975 , 4.875 , 9.413575 , 2.7782199 , 1.8834614 , -0.9251400999999999
0.1025 , 5.125 , 9.533573499999999 , 2.8049607 , 1.8827751 , -0.9301453000000001
0.1075 , 5.375 , 9.622985100000001 , 2.8244022 , 1.8876284 , -0.9372036999999999
0.1125 , 5.625 , 9.7073123 , 2.8276124 , 1.877776 , -0.9382085
0.1175 , 5.875 , 9.787663599999998 , 2.8324124 , 1.8757049 , -0.9441791
0.1225 , 6.125 , 9.890788300000001 , 2.8403374 , 1.8737319 , -0.9494626
0.1275 , 6.375 , 9.971216199999999 , 2.8454046 , 1.8730998 , -0.9508221000000001
0.1325 , 6.625 , 10.0633538 , 2.8589355 , 1.8769241 , -0.9497619
0.1375 , 6.875 , 10.1486056 , 2.853557100000001 , 1.886029 , -0.9576948999999999
0.1425 , 7.125 , 10.241777 , 2.8475464 , 1.8888258 , -0.9615249
0.1475 , 7.375 , 10.325576 , 2.846909399999999 , 1.8806298 , -0.9589117
0.1525 , 7.625 , 10.4194896 , 2.8653785 , 1.8838864 , -0.9641312000000001
0.1575 , 7.875 , 10.4903134 , 2.8586027 , 1.8895038 , -0.9673280000000002
0.1625 , 8.125 , 10.5381707 , 2.881134499999999 , 1.8765484 , -0.9607604000000001
0.1675 , 8.375 , 10.6039486 , 2.8653863 , 1.8744981 , -0.9594997000000001
0.1725 , 8.625 , 10.6841597 , 2.8493728 , 1.8720931 , -0.9596485000000001
0.1775 , 8.875 , 10.7479478 , 2.84743 , 1.8801133 , -0.9656851000000002
0.1825 , 9.125 , 10.8033088 , 2.8280368 , 1.8719113 , -0.9626289
0.1875 , 9.375 , 10.8779788 , 2.8579472 , 1.8728938 , -0.9624406999999998
0.1925 , 9.625 , 10.938562 , 2.8504631 , 1.8679951 , -0.9588916
0.1975 , 9.875 , 11.0059092 , 2.8732675 , 1.8747647 , -0.9634259999999999
0.2025 , 10.125 , 11.0583284 , 2.868646099999999 , 1.8859869 , -0.9707807000000001
0.2075 , 10.375 , 11.1137402 , 2.8745373 , 1.898412 , -0.9769970000000001
0.2125 , 10.625 , 11.1622222 , 2.8455223 , 1.8828344 , -0.9691237000000001
0.2175 , 10.875 , 11.2068243 , 2.8608372 , 1.8741228 , -0.9697278
0.2225 , 11.125 , 11.2604193 , 2.8684842 , 1.8802997 , -0.9756454999999999
0.2275 , 11.375 , 11.3055331 , 2.8826658 , 1.8777733 , -0.9737336000000001
0.2325 , 11.625 , 11.3608363 , 2.8749965 , 1.8710079 , -0.9709249999999999
0.2375 , 11.875 , 11.4211135 , 2.885848 , 1.866975100000001 , -0.9710677000000002
0.2425 , 12.125 , 11.4807487 , 2.8894959 , 1.8776181 , -0.980317
0.2475 , 12.375 , 11.530446 , 2.9306099 , 1.8829016 , -0.983948
0.2525 , 12.625 , 11.5774943 , 2.9095799 , 1.901205 , -0.9922758
0.2575 , 12.875 , 11.6118107 , 2.8945143 , 1.8777804 , -0.979614
0.2625 , 13.125 , 11.6547008 , 2.8988597 , 1.8859558 , -0.9818705
0.2675 , 13.375 , 11.6910954 , 2.895295 , 1.8778962 , -0.9786035
0.2725 , 13.625 , 11.7341137 , 2.9207952 , 1.8738629 , -0.9789039
0.2775 , 13.875 , 11.7708588 , 2.8934546 , 1.8558048 , -0.9705342
0.2825 , 14.125 , 11.8122142 , 2.8751571 , 1.8800511 , -0.9830766000000001
0.2875 , 14.375 , 11.8558927 , 2.8549091 , 1.8694188 , -0.9808361
0.2925 , 14.625 , 11.8940658 , 2.8939341 , 1.8696747 , -0.9811292999999999
0.2975 , 14.875 , 11.9328079 , 2.8695708 , 1.8610836 , -0.9771346000000001
0.3025 , 15.125 , 11.9661925 , 2.861297599999999 , 1.858946 , -0.9764462
0.3075 , 15.375 , 11.9982869 , 2.8772458 , 1.8757102 , -0.9849560000000001
0.3125 , 15.625 , 12.0423054 , 2.888691 , 1.8816516 , -0.9889483999999999
0.3175 , 15.875 , 12.0850085 , 2.9080787 , 1.8852253 , -0.9908657000000002
0.3225 , 16.125 , 12.1234985 , 2.8989554 , 1.8929565 , -0.9952440999999999
0.3275 , 16.375 , 12.1664475 , 2.9091426 , 1.889585 , -0.9948873
0.3325 , 16.625 , 12.1944122 , 2.9004514 , 1.900246 , -1.0011288
0.3375 , 16.875 , 12.2428115 , 2.892199199999999 , 1.8960361 , -0.9997551
0.3425 , 17.125 , 12.2803451 , 2.8929713 , 1.8877022 , -0.9953621
0.3475 , 17.375 , 12.3290601 , 2.9047371 , 1.8786742 , -0.9907896999999999
0.3525 , 17.625 , 12.3499511 , 2.9005174 , 1.878391 , -0.9895954
0.3575 , 17.875 , 12.3697279 , 2.900022900000001 , 1.8830086 , -0.9907684
0.3625 , 18.125 , 12.4128132 , 2.9040803 , 1.8912584 , -0.9967948999999999
0.3675 , 18.375 , 12.4418139 , 2.923272 , 1.8738272 , -0.9900615
0.3725 , 18.625 , 12.4711868 , 2.902033 , 1.8758337 , -0.9917614
0.3775 , 18.875 , 12.5086684 , 2.9161061 , 1.8749374 , -0.9905768
0.3825 , 19.125 , 12.5378096 , 2.9268803 , 1.8869944 , -0.9988941
0.3875 , 19.375 , 12.5714057 , 2.9105808 , 1.8788953 , -0.9960544
0.3925 , 19.625 , 12.6012015 , 2.9268531 , 1.8769452 , -0.9944089
0.3975 , 19.875 , 12.6340763 , 2.9036136 , 1.8713694 , -0.9898205000000001
0.4025 , 20.125 , 12.6660367 , 2.895978 , 1.8702137 , -0.9911823
0.4075 , 20.375 , 12.6835179 , 2.9300768 , 1.8776464 , -0.9941492000000001
0.4125 , 20.625 , 12.7159251 , 2.9177602 , 1.8656504 , -0.9889095999999998
0.4175 , 20.875 , 12.7416064 , 2.9119861 , 1.8729909 , -0.9929968
0.4225 , 21.125 , 12.7599091 , 2.911288 , 1.8818374 , -0.9969393
0.4275 , 21.375 , 12.7954016 , 2.9337637 , 1.8884501 , -1.0009045
0.4325 , 21.625 , 12.8131394 , 2.9337583 , 1.8741896 , -0.9950819000000001
0.4375 , 21.875 , 12.8459652 , 2.9446344 , 1.8772845 , -0.9963406999999999
0.4425 , 22.125 , 12.884274 , 2.9300462 , 1.8747844 , -0.9954856
0.4475 , 22.375 , 12.9144109 , 2.9449691 , 1.8805791 , -0.9991324
0.4525 , 22.625 , 12.941674 , 2.9343284 , 1.8813594 , -0.9998974
0.4575 , 22.875 , 12.9575144 , 2.9490328 , 1.901086 , -1.0099518
0.4625 , 23.125 , 12.9826838 , 2.9397221 , 1.8983557 , -1.0086622
0.4675 , 23.375 , 13.0054804 , 2.9258946 , 1.888816 , -1.0039618
0.4725 , 23.625 , 13.0361153 , 2.933903 , 1.8868636 , -1.0025376
0.4775 , 23.875 , 13.0705935 , 2.9238134 , 1.88728 , -1.0020561
0.4825 , 24.125 , 13.0896457 , 2.9142005 , 1.8887962 , -1.0031271
0.4875 , 24.375 , 13.1058428 , 2.943360299999999 , 1.8860496 , -1.0033792
0.4925 , 24.625 , 13.1272736 , 2.9169443 , 1.8652034 , -0.9915405999999999
0.4975 , 24.875 , 13.1577669 , 2.8910794 , 1.8659732 , -0.9914334
0.5025000000000001 , 25.125 , 13.1816609 , 2.8996394 , 1.8567327 , -0.9871189999999999
0.5075000000000001 , 25.375 , 13.1992695 , 2.9250931 , 1.8644194 , -0.9915082
0.5125 , 25.625 , 13.2245723 , 2.9298332 , 1.8740914 , -0.9978491000000002
0.5175 , 25.875 , 13.2547482 , 2.8914675 , 1.8700481 , -0.9970366000000001
0.5225 , 26.125 , 13.2747766 , 2.8867686 , 1.868065 , -0.9960753
0.5275 , 26.375 , 13.2920215 , 2.8951001 , 1.8732194 , -0.9997582000000002
0.5325 , 26.625 , 13.3115508 , 2.9015837 , 1.876008 , -1.0014716
0.5375 , 26.875 , 13.3347225 , 2.9155929 , 1.8781018 , -1.0026076
0.5425 , 27.125 , 13.3608572 , 2.9173648 , 1.8639199 , -0.9943611000000001
0.5475 , 27.375 , 13.3814852 , 2.9090991 , 1.8570369 , -0.9917184999999999
0.5525 , 27.625 , 13.4035366 , 2.9121164 , 1.8627357 , -0.9953631999999999
0.5575 , 27.875 , 13.4276712 , 2.9221302 , 1.8465366 , -0.9869203000000001
0.5625 , 28.125 , 13.4433617 , 2.9108486 , 1.8344874 , -0.9815885999999999
0.5675 , 28.375 , 13.4568365 , 2.928763 , 1.8367953 , -0.9830903000000001
0.5725 , 28.625 , 13.4753302 , 2.9127974 , 1.8553574 , -0.9925458
0.5775 , 28.875 , 13.4871781 , 2.9128592 , 1.8543298 , -0.9922212
0.5825 , 29.125 , 13.511494 , 2.9230603 , 1.867739 , -0.9990563000000001
0.5875 , 29.375 , 13.5418554 , 2.9082459 , 1.8634868 , -0.9959897999999999
0.5925 , 29.625 , 13.5552152 , 2.8809623 , 1.8641927 , -0.9955083
0.5975 , 29.875 , 13.5690701 , 2.8983453 , 1.8559969 , -0.9910345000000002
0.6025 , 30.125 , 13.5842971 , 2.9258993 , 1.8704032 , -0.9973136
0.6075 , 30.375 , 13.6108055 , 2.9120479 , 1.8676528 , -0.9967963000000001
0.6125 , 30.625 , 13.6242467 , 2.892171 , 1.8559088 , -0.9898768
0.6175 , 30.875 , 13.6438802 , 2.9041159 , 1.8588323 , -0.991076
0.6225000000000001 , 31.125 , 13.6634599 , 2.9251775 , 1.847012 , -0.9837809
0.6275000000000001 , 31.375 , 13.6814849 , 2.9061588 , 1.8508263 , -0.9848953
0.6325000000000001 , 31.625 , 13.6949522 , 2.9324587 , 1.8679566 , -0.9956242
0.6375000000000001 , 31.875 , 13.721057 , 2.9184993 , 1.8625141 , -0.9926643000000001
0.6425 , 32.125 , 13.733459 , 2.9187943 , 1.8572464 , -0.9886511
0.6475 , 32.375 , 13.7620464 , 2.9424966 , 1.8637023 , -0.9938646
0.6525 , 32.625 , 13.7766254 , 2.9492033 , 1.8775367 , -1.0006291
0.6575 , 32.875 , 13.7961553 , 2.9539536 , 1.8692699 , -0.9976252999999999
0.6625 , 33.125 , 13.8080354 , 2.9328939 , 1.8743542 , -1.0003934
0.6675 , 33.375 , 13.8303211 , 2.928619 , 1.8702143 , -0.9978634
0.6725 , 33.625 , 13.8571014 , 2.9404349 , 1.8712771 , -0.9991027000000001
0.6775 , 33.875 , 13.871183 , 2.938577 , 1.8762892 , -1.0006888
0.6825 , 34.125 , 13.8880328 , 2.905532 , 1.8822836 , -1.0039243
0.6875 , 34.375 , 13.9075037 , 2.8979878 , 1.878079 , -1.0030455
0.6925 , 34.625 , 13.9400493 , 2.9143334 , 1.8721969 , -0.9978568000000001
0.6975 , 34.875 , 13.9619757 , 2.9063144 , 1.8840083 , -1.0035446
0.7025 , 35.125 , 13.9697237 , 2.9027935 , 1.8755002 , -1.0002982
0.7075 , 35.375 , 13.9864773 , 2.9211412 , 1.8764212 , -1.0020416
0.7125 , 35.625 , 13.9996456 , 2.9474396 , 1.862897 , -0.9942002000000001
0.7175 , 35.875 , 14.0144257 , 2.954237100000001 , 1.8557311 , -0.9894306
0.7225 , 36.125 , 14.0259178 , 2.9323053 , 1.8690682 , -0.9963463000000001
0.7275 , 36.375 , 14.0282049 , 2.9227033 , 1.8509563 , -0.9871025
0.7325 , 36.625 , 14.0389524 , 2.9447524 , 1.8537512 , -0.9883042
0.7375 , 36.875 , 14.0640668 , 2.9242782 , 1.8594931 , -0.9905503
0.7425 , 37.125 , 14.088124 , 2.9412722 , 1.8583015 , -0.9897203999999998
0.7475000000000001 , 37.375 , 14.1001953 , 2.932084 , 1.8501377 , -0.9860151
0.7525000000000001 , 37.625 , 14.1052021 , 2.9668984 , 1.863266 , -0.9933529999999999
0.7575000000000001 , 37.875 , 14.1223983 , 2.9487454 , 1.8700752 , -0.9968816
0.7625000000000001 , 38.125 , 14.145203 , 2.9639033 , 1.8721397 , -0.9964281999999999
0.7675000000000001 , 38.375 , 14.1607679 , 2.951446100000001 , 1.8686672 , -0.994523
0.7725 , 38.625 , 14.1671286 , 2.9376483 , 1.8551323 , -0.9873567
0.7775 , 38.875 , 14.1844235 , 2.9429986 , 1.852971 , -0.9860789999999998
0.7825 , 39.125 , 14.1983925 , 2.9486028 , 1.8493968 , -0.9832611
0.7875 , 39.375 , 14.2192156 , 2.9475547 , 1.8610025 , -0.9881050000000002
0.7925 , 39.625 , 14.239252 , 2.9240253 , 1.8653729 , -0.9910149999999998
0.7975 , 39.875 , 14.2416065 , 2.9236736 , 1.8889492 , -1.003378
0.8025 , 40.125 , 14.2595881 , 2.9320488 , 1.8642817 , -0.9883635999999999
0.8075 , 40.375 , 14.2710125 , 2.9234115 , 1.8759917 , -0.9956708999999998
0.8125 , 40.625 , 14.291547 , 2.9400819 , 1.8644448 , -0.9903974000000002
0.8175 , 40.875 , 14.3115934 , 2.9228421 , 1.8569715 , -0.9863987000000002
0.8225 , 41.125 , 14.3368432 , 2.9293231 , 1.8612604 , -0.9878659999999998
0.8275 , 41.375 , 14.3571753 , 2.9341236 , 1.8637895 , -0.9901312000000001
0.8325 , 41.625 , 14.3616801 , 2.9282466 , 1.8652903 , -0.9923183
0.8375 , 41.875 , 14.3689337 , 2.9244231 , 1.8591826 , -0.9901044000000001
0.8425 , 42.125 , 14.3869538 , 2.940863 , 1.8516662 , -0.9866792999999998
0.8475 , 42.375 , 14.4174842 , 2.9413923 , 1.8536885 , -0.9889056000000001
0.8525 , 42.625 , 14.4349629 , 2.9607157 , 1.8645822 , -0.9944121999999999
0.8575 , 42.875 , 14.4446026 , 2.9553214 , 1.8623938 , -0.9939354
0.8625 , 43.125 , 14.4534703 , 2.9648783 , 1.8627943 , -0.9945598999999999
0.8675 , 43.375 , 14.4712479 , 2.9338109 , 1.8633179 , -0.9948971999999999
0.8725000000000001 , 43.625 , 14.4757616 , 2.9310403 , 1.8636986 , -0.9941097000000001
0.8775000000000001 , 43.875 , 14.5014189 , 2.933761399999999 , 1.8547553 , -0.9900821000000001
0.8825000000000001 , 44.125 , 14.5272287 , 2.9289346 , 1.8631101 , -0.9945992
0.8875000000000001 , 44.375 , 14.5272062 , 2.9189709 , 1.8683431 , -0.9970357
0.8925000000000001 , 44.625 , 14.5365684 , 2.9183894 , 1.8584011 , -0.9916269
0.8975 , 44.875 , 14.5572233 , 2.9176688 , 1.856471 , -0.9909606
0.9025 , 45.125 , 14.5718555 , 2.9208233 , 1.853863 , -0.9890036999999999
0.9075 , 45.375 , 14.5779163 , 2.9261299 , 1.8686772 , -0.9963017000000001
0.9125 , 45.625 , 14.590516 , 2.9186174 , 1.8710615 , -0.9977784999999999
0.9175 , 45.875 , 14.5935881 , 2.9073985 , 1.8687887 , -0.9965089
0.9225 , 46.125 , 14.6035918 , 2.9075381 , 1.8718326 , -0.9987222000000001
0.9275 , 46.375 , 14.6109951 , 2.9386116 , 1.8675717 , -0.9953633999999999
0.9325 , 46.625 , 14.6415579 , 2.9467738 , 1.8624027 , -0.9944301
0.9375 , 46.875 , 14.6510444 , 2.9148394 , 1.864648 , -0.9964544
0.9425 , 47.125 , 14.6654829 , 2.945397 , 1.8722029 , -0.9992646000000001
0.9475 , 47.375 , 14.6845444 , 2.9404593 , 1.8685637 , -0.9959123000000002
0.9525 , 47.625 , 14.690987 , 2.9374426 , 1.8588321 , -0.9908621000000002
0.9575 , 47.875 , 14.6938583 , 2.9357001 , 1.8698769 , -0.9956839000000001
0.9625 , 48.125 , 14.7052668 , 2.9377362 , 1.8614712 , -0.9916252
0.9675 , 48.375 , 14.7202124 , 2.936297600000001 , 1.8679822 , -0.9949227999999998
0.9725 , 48.625 , 14.7373051 , 2.9436525 , 1.8796709 , -1.00246
0.9775 , 48.875 , 14.754459 , 2.9663707 , 1.8704597 , -0.9988134999999998
0.9825 , 49.125 , 14.7548973 , 2.9268116 , 1.8734453 , -1.0005535
0.9875 , 49.375 , 14.7706253 , 2.9150185 , 1.8689595 , -0.9984871
0.9925 , 49.625 , 14.7773775 , 2.9482498 , 1.8632768 , -0.9954256000000001
0.9975000000000001 , 49.875 , 14.7916828 , 2.9161191 , 1.8575046 , -0.9926950999999999


==> data/interp_stat/P1_vel_P1_Tl/filtered_error_first_cell.csv <==
# ref , filtered_uu , error_uu , filtered_cor_uu , filtered_cor_lin_uu , filtered_cor_log_uu , filtered_lagr_corrected_uu , filtered_lagr_corrected_lin_uu ,  filtered_lagr_corrected_log_uu 
 1 , 4.066133e+00 , 3.830979e-01 , 9.005551e-01 , 2.446067e+00 , 9.005551e-01 , 1.508533e+00 , 2.615324e+00 , 1.508533e+00 
 2 , 2.990829e+00 , 1.733248e-02 , 1.715978e+00 , 2.585813e+00 , 1.715978e+00 , 2.138581e+00 , 2.596954e+00 , 2.138581e+00 
 3 , 2.779314e+00 , -5.461442e-02 , 2.070531e+00 , 2.599307e+00 , 2.070531e+00 , 2.354606e+00 , 2.595146e+00 , 2.354606e+00 
 5 , 2.665763e+00 , -9.323902e-02 , 2.347037e+00 , 2.600960e+00 , 2.347037e+00 , 2.490478e+00 , 2.593028e+00 , 2.490478e+00 
 7 , 2.632402e+00 , -1.045866e-01 , 2.450773e+00 , 2.599340e+00 , 2.450773e+00 , 2.534238e+00 , 2.592617e+00 , 2.534238e+00 
 10 , 2.612880e+00 , -1.112273e-01 , 2.515688e+00 , 2.596679e+00 , 2.515688e+00 , 2.560029e+00 , 2.591925e+00 , 2.560029e+00 
 15 , 2.601907e+00 , -1.149594e-01 , 2.555658e+00 , 2.594707e+00 , 2.555658e+00 , 2.576001e+00 , 2.591654e+00 , 2.576001e+00 
 20 , 2.597368e+00 , -1.165036e-01 , 2.570512e+00 , 2.593317e+00 , 2.570512e+00 , 2.581992e+00 , 2.591327e+00 , 2.581992e+00 
 30 , 2.594288e+00 , -1.175512e-01 , 2.582016e+00 , 2.592488e+00 , 2.582016e+00 , 2.587002e+00 , 2.590901e+00 , 2.587002e+00 
 50 , 2.592382e+00 , -1.181995e-01 , 2.587889e+00 , 2.591734e+00 , 2.587889e+00 , 2.589673e+00 , 2.590396e+00 , 2.589673e+00 
 100 , 2.591570e+00 , -1.184758e-01 , 2.590437e+00 , 2.591408e+00 , 2.590437e+00 , 2.590877e+00 , 2.589693e+00 , 2.590877e+00 
 200 , 2.591355e+00 , -1.185488e-01 , 2.591072e+00 , 2.591315e+00 , 2.591072e+00 , 2.591181e+00 , 2.589097e+00 , 2.591181e+00 
 500 , 2.591277e+00 , -1.185754e-01 , 2.591231e+00 , 2.591270e+00 , 2.591231e+00 , 2.591249e+00 , 2.583737e+00 , 2.591249e+00 
 1000 , 2.591235e+00 , -1.185896e-01 , 2.591224e+00 , 2.591233e+00 , 2.591224e+00 , 2.591228e+00 , 2.521770e+00 , 2.591228e+00 


==> data/interp_stat/P1_vel_P1_Tl/filtered_uu_stat.csv <==
# zc_ov_h , zc , ref_uu ,filtered_uu_sub_1 , filtered_cor_uu_sub_1 ,filtered_uu_lin_sub_1 , filtered_cor_uu_log_sub_1 ,filtered_uu_lagr_sub_1 , filtered_uu_lagr_lin_sub_1 ,filtered_uu_lagr_log_sub_1 ,filtered_uu_sub_2 , filtered_cor_uu_sub_2 ,filtered_uu_lin_sub_2 , filtered_cor_uu_log_sub_2 ,filtered_uu_lagr_sub_2 , filtered_uu_lagr_lin_sub_2 ,filtered_uu_lagr_log_sub_2 ,filtered_uu_sub_3 , filtered_cor_uu_sub_3 ,filtered_uu_lin_sub_3 , filtered_cor_uu_log_sub_3 ,filtered_uu_lagr_sub_3 , filtered_uu_lagr_lin_sub_3 ,filtered_uu_lagr_log_sub_3 ,filtered_uu_sub_5 , filtered_cor_uu_sub_5 ,filtered_uu_lin_sub_5 , filtered_cor_uu_log_sub_5 ,filtered_uu_lagr_sub_5 , filtered_uu_lagr_lin_sub_5 ,filtered_uu_lagr_log_sub_5 ,filtered_uu_sub_7 , filtered_cor_uu_sub_7 ,filtered_uu_lin_sub_7 , filtered_cor_uu_log_sub_7 ,filtered_uu_lagr_sub_7 , filtered_uu_lagr_lin_sub_7 ,filtered_uu_lagr_log_sub_7 ,filtered_uu_sub_10 , filtered_cor_uu_sub_10 ,filtered_uu_lin_sub_10 , filtered_cor_uu_log_sub_10 ,filtered_uu_lagr_sub_10 , filtered_uu_lagr_lin_sub_10 ,filtered_uu_lagr_log_sub_10 ,filtered_uu_sub_15 , filtered_cor_uu_sub_15 ,filtered_uu_lin_sub_15 , filtered_cor_uu_log_sub_15 ,filtered_uu_lagr_sub_15 , filtered_uu_lagr_lin_sub_15 ,filtered_uu_lagr_log_sub_15 ,filtered_uu_sub_20 , filtered_cor_uu_sub_20 ,filtered_uu_lin_sub_20 , filtered_cor_uu_log_sub_20 ,filtered_uu_lagr_sub_20 , filtered_uu_lagr_lin_sub_20 ,filtered_uu_lagr_log_sub_20 ,filtered_uu_sub_30 , filtered_cor_uu_sub_30 ,filtered_uu_lin_sub_30 , filtered_cor_uu_log_sub_30 ,filtered_uu_lagr_sub_30 , filtered_uu_lagr_lin_sub_30 ,filtered_uu_lagr_log_sub_30 ,filtered_uu_sub_50 , filtered_cor_uu_sub_50 ,filtered_uu_lin_sub_50 , filtered_cor_uu_log_sub_50 ,filtered_uu_lagr_sub_50 , filtered_uu_lagr_lin_sub_50 ,filtered_uu_lagr_log_sub_50 ,filtered_uu_sub_100 , filtered_cor_uu_sub_100 ,filtered_uu_lin_sub_100 , filtered_cor_uu_log_sub_100 ,filtered_uu_lagr_sub_100 , filtered_uu_lagr_lin_sub_100 ,filtered_uu_lagr_log_sub_100 ,filtered_uu_sub_200 , filtered_cor_uu_sub_200 ,filtered_uu_lin_sub_200 , filtered_cor_uu_log_sub_200 ,filtered_uu_lagr_sub_200 , filtered_uu_lagr_lin_sub_200 ,filtered_uu_lagr_log_sub_200 ,filtered_uu_sub_500 , filtered_cor_uu_sub_500 ,filtered_uu_lin_sub_500 , filtered_cor_uu_log_sub_500 ,filtered_uu_lagr_sub_500 , filtered_uu_lagr_lin_sub_500 ,filtered_uu_lagr_log_sub_500 ,filtered_uu_sub_1000 , filtered_cor_uu_sub_1000 ,filtered_uu_lin_sub_1000 , filtered_cor_uu_log_sub_1000 ,filtered_uu_lagr_sub_1000 , filtered_uu_lagr_lin_sub_1000 ,filtered_uu_lagr_log_sub_1000 ,
 0.025000 , 1.250000 , 4.066139 , 4.066133 , 0.900555 , 2.446067 , 0.900555 , 1.508533 , 2.615324 , 1.508533 , 2.990829 , 1.715978 , 2.585813 , 1.715978 , 2.138581 , 2.596954 , 2.138581 , 2.779314 , 2.070531 , 2.599307 , 2.070531 , 2.354606 , 2.595146 , 2.354606 , 2.665763 , 2.347037 , 2.600960 , 2.347037 , 2.490478 , 2.593028 , 2.490478 , 2.632402 , 2.450773 , 2.599340 , 2.450773 , 2.534238 , 2.592617 , 2.534238 , 2.612880 , 2.515688 , 2.596679 , 2.515688 , 2.560029 , 2.591925 , 2.560029 , 2.601907 , 2.555658 , 2.594707 , 2.555658 , 2.576001 , 2.591654 , 2.576001 , 2.597368 , 2.570512 , 2.593317 , 2.570512 , 2.581992 , 2.591327 , 2.581992 , 2.594288 , 2.582016 , 2.592488 , 2.582016 , 2.587002 , 2.590901 , 2.587002 , 2.592382 , 2.587889 , 2.591734 , 2.587889 , 2.589673 , 2.590396 , 2.589673 , 2.591570 , 2.590437 , 2.591408 , 2.590437 , 2.590877 , 2.589693 , 2.590877 , 2.591355 , 2.591072 , 2.591315 , 2.591072 , 2.591181 , 2.589097 , 2.591181 , 2.591277 , 2.591231 , 2.591270 , 2.591231 , 2.591249 , 2.583737 , 2.591249 , 2.591235 , 2.591224 , 2.591233 , 2.591224 , 2.591228 , 2.521770 , 2.591228 , 
 0.075000 , 3.750000 , 3.010022 , 3.010031 , 2.810836 , 2.810836 , 2.800379 , 2.829679 , 2.829679 , 2.811066 , 2.874731 , 2.824932 , 2.824932 , 2.820010 , 2.829165 , 2.829165 , 2.823421 , 2.849324 , 2.827191 , 2.827191 , 2.824776 , 2.829284 , 2.829284 , 2.826338 , 2.836349 , 2.828381 , 2.828381 , 2.827468 , 2.829278 , 2.829278 , 2.828051 , 2.833074 , 2.829009 , 2.829009 , 2.828537 , 2.829288 , 2.829288 , 2.828836 , 2.831148 , 2.829156 , 2.829156 , 2.828923 , 2.829249 , 2.829249 , 2.829067 , 2.830075 , 2.829190 , 2.829190 , 2.829086 , 2.829261 , 2.829261 , 2.829151 , 2.829717 , 2.829219 , 2.829219 , 2.829160 , 2.829231 , 2.829231 , 2.829197 , 2.829529 , 2.829308 , 2.829308 , 2.829282 , 2.829280 , 2.829280 , 2.829298 , 2.829335 , 2.829255 , 2.829255 , 2.829246 , 2.829193 , 2.829193 , 2.829252 , 2.829264 , 2.829244 , 2.829244 , 2.829241 , 2.829116 , 2.829116 , 2.829243 , 2.829243 , 2.829238 , 2.829238 , 2.829238 , 2.828919 , 2.828919 , 2.829238 , 2.829215 , 2.829214 , 2.829214 , 2.829214 , 2.824469 , 2.824469 , 2.829214 , 2.829178 , 2.829178 , 2.829178 , 2.829178 , 2.771265 , 2.771265 , 2.829178 , 
 0.125000 , 6.250000 , 2.945934 , 2.945944 , 2.872720 , 2.872720 , 2.871365 , 2.878521 , 2.878521 , 2.873026 , 2.894699 , 2.876393 , 2.876393 , 2.875760 , 2.878429 , 2.878429 , 2.876150 , 2.886218 , 2.878082 , 2.878082 , 2.877775 , 2.878398 , 2.878398 , 2.877941 , 2.880889 , 2.877960 , 2.877960 , 2.877845 , 2.878390 , 2.878390 , 2.877913 , 2.879830 , 2.878335 , 2.878335 , 2.878276 , 2.878381 , 2.878381 , 2.878309 , 2.879070 , 2.878338 , 2.878338 , 2.878309 , 2.878367 , 2.878367 , 2.878325 , 2.878656 , 2.878330 , 2.878330 , 2.878317 , 2.878322 , 2.878322 , 2.878324 , 2.878534 , 2.878351 , 2.878351 , 2.878343 , 2.878337 , 2.878337 , 2.878347 , 2.878427 , 2.878346 , 2.878346 , 2.878342 , 2.878305 , 2.878305 , 2.878344 , 2.878387 , 2.878357 , 2.878357 , 2.878356 , 2.878286 , 2.878286 , 2.878357 , 2.878354 , 2.878346 , 2.878346 , 2.878346 , 2.878243 , 2.878243 , 2.878346 , 2.878335 , 2.878333 , 2.878333 , 2.878333 , 2.878025 , 2.878025 , 2.878333 , 2.878303 , 2.878303 , 2.878303 , 2.878303 , 2.873899 , 2.873899 , 2.878303 , 2.878263 , 2.878263 , 2.878263 , 2.878263 , 2.822416 , 2.822416 , 2.878263 , 
 0.175000 , 8.750000 , 2.909181 , 2.909181 , 2.871483 , 2.871483 , 2.871128 , 2.871721 , 2.871721 , 2.872141 , 2.881345 , 2.871921 , 2.871921 , 2.871755 , 2.871678 , 2.871678 , 2.872028 , 2.875704 , 2.871515 , 2.871515 , 2.871435 , 2.871661 , 2.871661 , 2.871548 , 2.873372 , 2.871864 , 2.871864 , 2.871834 , 2.871658 , 2.871658 , 2.871873 , 2.872438 , 2.871669 , 2.871669 , 2.871653 , 2.871633 , 2.871633 , 2.871673 , 2.872054 , 2.871677 , 2.871677 , 2.871670 , 2.871629 , 2.871629 , 2.871679 , 2.871849 , 2.871681 , 2.871681 , 2.871678 , 2.871626 , 2.871626 , 2.871682 , 2.871723 , 2.871629 , 2.871629 , 2.871627 , 2.871598 , 2.871598 , 2.871630 , 2.871678 , 2.871636 , 2.871636 , 2.871636 , 2.871579 , 2.871579 , 2.871637 , 2.871648 , 2.871633 , 2.871633 , 2.871633 , 2.871565 , 2.871565 , 2.871633 , 2.871622 , 2.871618 , 2.871618 , 2.871618 , 2.871486 , 2.871486 , 2.871618 , 2.871607 , 2.871606 , 2.871606 , 2.871606 , 2.871338 , 2.871338 , 2.871606 , 2.871583 , 2.871583 , 2.871583 , 2.871583 , 2.867268 , 2.867268 , 2.871583 , 2.871544 , 2.871544 , 2.871544 , 2.871544 , 2.813385 , 2.813385 , 2.871544 , 
 0.225000 , 11.250000 , 2.918999 , 2.918994 , 2.896074 , 2.896074 , 2.895944 , 2.896477 , 2.896477 , 2.896621 , 2.902112 , 2.896382 , 2.896382 , 2.896321 , 2.896521 , 2.896521 , 2.896482 , 2.898931 , 2.896385 , 2.896385 , 2.896355 , 2.896518 , 2.896518 , 2.896434 , 2.897495 , 2.896578 , 2.896578 , 2.896567 , 2.896506 , 2.896506 , 2.896595 , 2.896968 , 2.896501 , 2.896501 , 2.896495 , 2.896526 , 2.896526 , 2.896509 , 2.896770 , 2.896541 , 2.896541 , 2.896538 , 2.896489 , 2.896489 , 2.896545 , 2.896625 , 2.896524 , 2.896524 , 2.896522 , 2.896488 , 2.896488 , 2.896525 , 2.896577 , 2.896519 , 2.896519 , 2.896519 , 2.896484 , 2.896484 , 2.896521 , 2.896550 , 2.896525 , 2.896525 , 2.896524 , 2.896478 , 2.896478 , 2.896525 , 2.896517 , 2.896508 , 2.896508 , 2.896508 , 2.896449 , 2.896449 , 2.896508 , 2.896498 , 2.896496 , 2.896496 , 2.896496 , 2.896408 , 2.896408 , 2.896496 , 2.896485 , 2.896484 , 2.896484 , 2.896484 , 2.896180 , 2.896180 , 2.896484 , 2.896461 , 2.896461 , 2.896461 , 2.896461 , 2.892464 , 2.892464 , 2.896461 , 2.896424 , 2.896424 , 2.896424 , 2.896424 , 2.841376 , 2.841376 , 2.896424 , 
 0.275000 , 13.750000 , 2.912566 , 2.912563 , 2.897171 , 2.897171 , 2.897112 , 2.896734 , 2.896734 , 2.897453 , 2.900958 , 2.897110 , 2.897110 , 2.897083 , 2.896724 , 2.896724 , 2.897163 , 2.898727 , 2.897017 , 2.897017 , 2.897004 , 2.896714 , 2.896714 , 2.897039 , 2.897404 , 2.896788 , 2.896788 , 2.896783 , 2.896694 , 2.896694 , 2.896796 , 2.897067 , 2.896753 , 2.896753 , 2.896751 , 2.896686 , 2.896686 , 2.896757 , 2.896882 , 2.896728 , 2.896728 , 2.896726 , 2.896663 , 2.896663 , 2.896730 , 2.896766 , 2.896697 , 2.896697 , 2.896697 , 2.896640 , 2.896640 , 2.896698 , 2.896736 , 2.896697 , 2.896697 , 2.896697 , 2.896636 , 2.896636 , 2.896698 , 2.896713 , 2.896696 , 2.896696 , 2.896696 , 2.896616 , 2.896616 , 2.896696 , 2.896695 , 2.896689 , 2.896689 , 2.896689 , 2.896602 , 2.896602 , 2.896689 , 2.896684 , 2.896682 , 2.896682 , 2.896682 , 2.896554 , 2.896554 , 2.896682 , 2.896673 , 2.896673 , 2.896673 , 2.896673 , 2.896341 , 2.896341 , 2.896673 , 2.896649 , 2.896649 , 2.896649 , 2.896649 , 2.892097 , 2.892097 , 2.896649 , 2.896616 , 2.896616 , 2.896616 , 2.896616 , 2.831122 , 2.831122 , 2.896616 , 
 0.325000 , 16.250000 , 2.944300 , 2.944299 , 2.933254 , 2.933254 , 2.933224 , 2.933844 , 2.933844 , 2.933380 , 2.936221 , 2.933460 , 2.933460 , 2.933446 , 2.933788 , 2.933788 , 2.933487 , 2.934726 , 2.933498 , 2.933498 , 2.933492 , 2.933774 , 2.933774 , 2.933507 , 2.934187 , 2.933745 , 2.933745 , 2.933742 , 2.933744 , 2.933744 , 2.933748 , 2.934025 , 2.933799 , 2.933799 , 2.933798 , 2.933764 , 2.933764 , 2.933801 , 2.933866 , 2.933756 , 2.933756 , 2.933755 , 2.933731 , 2.933731 , 2.933757 , 2.933806 , 2.933757 , 2.933757 , 2.933757 , 2.933715 , 2.933715 , 2.933757 , 2.933778 , 2.933751 , 2.933751 , 2.933750 , 2.933699 , 2.933699 , 2.933751 , 2.933760 , 2.933747 , 2.933747 , 2.933747 , 2.933692 , 2.933692 , 2.933747 , 2.933753 , 2.933749 , 2.933749 , 2.933749 , 2.933681 , 2.933681 , 2.933749 , 2.933733 , 2.933732 , 2.933732 , 2.933732 , 2.933616 , 2.933616 , 2.933732 , 2.933720 , 2.933720 , 2.933720 , 2.933720 , 2.933437 , 2.933437 , 2.933720 , 2.933700 , 2.933700 , 2.933700 , 2.933700 , 2.929206 , 2.929206 , 2.933700 , 2.933656 , 2.933656 , 2.933656 , 2.933656 , 2.879120 , 2.879120 , 2.933656 , 
 0.375000 , 18.750000 , 2.939547 , 2.939550 , 2.931241 , 2.931241 , 2.931223 , 2.930974 , 2.930974 , 2.931350 , 2.933056 , 2.930979 , 2.930979 , 2.930971 , 2.930949 , 2.930949 , 2.931000 , 2.931923 , 2.930999 , 2.930999 , 2.930996 , 2.930925 , 2.930925 , 2.931010 , 2.931195 , 2.930862 , 2.930862 , 2.930861 , 2.930890 , 2.930890 , 2.930866 , 2.931012 , 2.930842 , 2.930842 , 2.930841 , 2.930841 , 2.930841 , 2.930844 , 2.930985 , 2.930902 , 2.930902 , 2.930902 , 2.930865 , 2.930865 , 2.930903 , 2.930946 , 2.930909 , 2.930909 , 2.930909 , 2.930872 , 2.930872 , 2.930909 , 2.930913 , 2.930892 , 2.930892 , 2.930892 , 2.930847 , 2.930847 , 2.930892 , 2.930928 , 2.930918 , 2.930918 , 2.930918 , 2.930861 , 2.930861 , 2.930918 , 2.930876 , 2.930873 , 2.930873 , 2.930873 , 2.930805 , 2.930805 , 2.930873 , 2.930866 , 2.930866 , 2.930866 , 2.930866 , 2.930756 , 2.930756 , 2.930866 , 2.930857 , 2.930857 , 2.930857 , 2.930857 , 2.930557 , 2.930557 , 2.930857 , 2.930833 , 2.930833 , 2.930833 , 2.930833 , 2.927149 , 2.927149 , 2.930833 , 2.930798 , 2.930798 , 2.930798 , 2.930798 , 2.881781 , 2.881781 , 2.930798 , 
 0.425000 , 21.250000 , 2.921333 , 2.921336 , 2.914859 , 2.914859 , 2.914848 , 2.914576 , 2.914576 , 2.914899 , 2.916440 , 2.914821 , 2.914821 , 2.914816 , 2.914549 , 2.914549 , 2.914829 , 2.915300 , 2.914580 , 2.914580 , 2.914578 , 2.914538 , 2.914538 , 2.914584 , 2.914830 , 2.914571 , 2.914571 , 2.914570 , 2.914504 , 2.914504 , 2.914572 , 2.914660 , 2.914527 , 2.914527 , 2.914527 , 2.914512 , 2.914512 , 2.914528 , 2.914627 , 2.914563 , 2.914563 , 2.914562 , 2.914487 , 2.914487 , 2.914563 , 2.914589 , 2.914560 , 2.914560 , 2.914560 , 2.914510 , 2.914510 , 2.914560 , 2.914526 , 2.914510 , 2.914510 , 2.914510 , 2.914471 , 2.914471 , 2.914510 , 2.914524 , 2.914516 , 2.914516 , 2.914516 , 2.914459 , 2.914459 , 2.914516 , 2.914505 , 2.914503 , 2.914503 , 2.914503 , 2.914434 , 2.914434 , 2.914503 , 2.914499 , 2.914498 , 2.914498 , 2.914498 , 2.914393 , 2.914393 , 2.914498 , 2.914488 , 2.914488 , 2.914488 , 2.914488 , 2.914234 , 2.914234 , 2.914488 , 2.914463 , 2.914463 , 2.914463 , 2.914463 , 2.910837 , 2.910837 , 2.914463 , 2.914427 , 2.914427 , 2.914427 , 2.914427 , 2.862082 , 2.862082 , 2.914427 , 
 0.475000 , 23.750000 , 2.909789 , 2.909784 , 2.904593 , 2.904593 , 2.904587 , 2.904651 , 2.904651 , 2.904586 , 2.906221 , 2.904923 , 2.904923 , 2.904920 , 2.904613 , 2.904613 , 2.904918 , 2.905155 , 2.904578 , 2.904578 , 2.904576 , 2.904605 , 2.904605 , 2.904577 , 2.904865 , 2.904658 , 2.904658 , 2.904657 , 2.904590 , 2.904590 , 2.904657 , 2.904767 , 2.904661 , 2.904661 , 2.904661 , 2.904591 , 2.904591 , 2.904661 , 2.904667 , 2.904615 , 2.904615 , 2.904615 , 2.904553 , 2.904553 , 2.904615 , 2.904641 , 2.904618 , 2.904618 , 2.904618 , 2.904554 , 2.904554 , 2.904618 , 2.904616 , 2.904603 , 2.904603 , 2.904603 , 2.904542 , 2.904542 , 2.904603 , 2.904604 , 2.904598 , 2.904598 , 2.904598 , 2.904526 , 2.904526 , 2.904598 , 2.904585 , 2.904583 , 2.904583 , 2.904583 , 2.904501 , 2.904501 , 2.904583 , 2.904578 , 2.904578 , 2.904578 , 2.904578 , 2.904460 , 2.904460 , 2.904578 , 2.904572 , 2.904572 , 2.904572 , 2.904572 , 2.904226 , 2.904226 , 2.904572 , 2.904550 , 2.904550 , 2.904550 , 2.904550 , 2.900926 , 2.900926 , 2.904550 , 2.904512 , 2.904512 , 2.904512 , 2.904512 , 2.845305 , 2.845305 , 2.904512 , 
 0.525000 , 26.250000 , 2.938339 , 2.938346 , 2.934093 , 2.934093 , 2.934089 , 2.934752 , 2.934752 , 2.934116 , 2.935614 , 2.934550 , 2.934550 , 2.934548 , 2.934779 , 2.934779 , 2.934556 , 2.935222 , 2.934750 , 2.934750 , 2.934749 , 2.934765 , 2.934765 , 2.934753 , 2.934973 , 2.934803 , 2.934803 , 2.934803 , 2.934756 , 2.934756 , 2.934804 , 2.934864 , 2.934777 , 2.934777 , 2.934777 , 2.934754 , 2.934754 , 2.934778 , 2.934854 , 2.934812 , 2.934812 , 2.934812 , 2.934771 , 2.934771 , 2.934812 , 2.934854 , 2.934835 , 2.934835 , 2.934835 , 2.934790 , 2.934790 , 2.934835 , 2.934809 , 2.934798 , 2.934798 , 2.934798 , 2.934740 , 2.934740 , 2.934798 , 2.934766 , 2.934761 , 2.934761 , 2.934761 , 2.934701 , 2.934701 , 2.934761 , 2.934778 , 2.934776 , 2.934776 , 2.934776 , 2.934701 , 2.934701 , 2.934776 , 2.934776 , 2.934776 , 2.934776 , 2.934776 , 2.934644 , 2.934644 , 2.934776 , 2.934760 , 2.934760 , 2.934760 , 2.934760 , 2.934486 , 2.934486 , 2.934760 , 2.934732 , 2.934732 , 2.934732 , 2.934732 , 2.930366 , 2.930366 , 2.934732 , 2.934691 , 2.934691 , 2.934691 , 2.934691 , 2.884532 , 2.884532 , 2.934691 , 
 0.575000 , 28.750000 , 2.930249 , 2.930250 , 2.926703 , 2.926703 , 2.926700 , 2.926634 , 2.926634 , 2.926718 , 2.927301 , 2.926414 , 2.926414 , 2.926413 , 2.926596 , 2.926596 , 2.926418 , 2.927092 , 2.926698 , 2.926698 , 2.926698 , 2.926614 , 2.926614 , 2.926700 , 2.926771 , 2.926629 , 2.926629 , 2.926629 , 2.926585 , 2.926585 , 2.926630 , 2.926710 , 2.926637 , 2.926637 , 2.926637 , 2.926579 , 2.926579 , 2.926638 , 2.926628 , 2.926593 , 2.926593 , 2.926592 , 2.926553 , 2.926553 , 2.926593 , 2.926611 , 2.926595 , 2.926595 , 2.926595 , 2.926553 , 2.926553 , 2.926596 , 2.926582 , 2.926574 , 2.926574 , 2.926574 , 2.926529 , 2.926529 , 2.926574 , 2.926537 , 2.926533 , 2.926533 , 2.926533 , 2.926474 , 2.926474 , 2.926533 , 2.926563 , 2.926561 , 2.926561 , 2.926561 , 2.926483 , 2.926483 , 2.926561 , 2.926546 , 2.926546 , 2.926546 , 2.926546 , 2.926433 , 2.926433 , 2.926546 , 2.926534 , 2.926534 , 2.926534 , 2.926534 , 2.926272 , 2.926272 , 2.926534 , 2.926507 , 2.926507 , 2.926507 , 2.926507 , 2.923064 , 2.923064 , 2.926507 , 2.926474 , 2.926474 , 2.926474 , 2.926474 , 2.873775 , 2.873775 , 2.926474 , 
 0.625000 , 31.250000 , 2.928341 , 2.928336 , 2.925332 , 2.925332 , 2.925330 , 2.925201 , 2.925201 , 2.925340 , 2.925994 , 2.925243 , 2.925243 , 2.925241 , 2.925233 , 2.925233 , 2.925243 , 2.925669 , 2.925335 , 2.925335 , 2.925334 , 2.925229 , 2.925229 , 2.925335 , 2.925385 , 2.925265 , 2.925265 , 2.925265 , 2.925228 , 2.925228 , 2.925265 , 2.925353 , 2.925292 , 2.925292 , 2.925292 , 2.925245 , 2.925245 , 2.925292 , 2.925260 , 2.925230 , 2.925230 , 2.925230 , 2.925205 , 2.925205 , 2.925230 , 2.925242 , 2.925228 , 2.925228 , 2.925228 , 2.925179 , 2.925179 , 2.925228 , 2.925235 , 2.925228 , 2.925228 , 2.925228 , 2.925168 , 2.925168 , 2.925228 , 2.925254 , 2.925251 , 2.925251 , 2.925251 , 2.925187 , 2.925187 , 2.925251 , 2.925217 , 2.925216 , 2.925216 , 2.925216 , 2.925140 , 2.925140 , 2.925216 , 2.925205 , 2.925205 , 2.925205 , 2.925205 , 2.925087 , 2.925087 , 2.925205 , 2.925196 , 2.925196 , 2.925196 , 2.925196 , 2.924952 , 2.924952 , 2.925196 , 2.925178 , 2.925178 , 2.925178 , 2.925178 , 2.921951 , 2.921951 , 2.925178 , 2.925144 , 2.925144 , 2.925144 , 2.925144 , 2.867290 , 2.867290 , 2.925144 , 
 0.675000 , 33.750000 , 2.923249 , 2.923239 , 2.920662 , 2.920662 , 2.920660 , 2.920757 , 2.920757 , 2.920658 , 2.921266 , 2.920622 , 2.920622 , 2.920621 , 2.920718 , 2.920718 , 2.920621 , 2.920964 , 2.920677 , 2.920677 , 2.920677 , 2.920693 , 2.920693 , 2.920677 , 2.920828 , 2.920725 , 2.920725 , 2.920725 , 2.920675 , 2.920675 , 2.920725 , 2.920715 , 2.920662 , 2.920662 , 2.920662 , 2.920671 , 2.920671 , 2.920662 , 2.920714 , 2.920688 , 2.920688 , 2.920688 , 2.920650 , 2.920650 , 2.920688 , 2.920698 , 2.920687 , 2.920687 , 2.920687 , 2.920647 , 2.920647 , 2.920687 , 2.920674 , 2.920668 , 2.920668 , 2.920668 , 2.920633 , 2.920633 , 2.920668 , 2.920679 , 2.920676 , 2.920676 , 2.920676 , 2.920631 , 2.920631 , 2.920676 , 2.920660 , 2.920659 , 2.920659 , 2.920659 , 2.920598 , 2.920598 , 2.920659 , 2.920653 , 2.920653 , 2.920653 , 2.920653 , 2.920549 , 2.920549 , 2.920653 , 2.920640 , 2.920640 , 2.920640 , 2.920640 , 2.920428 , 2.920428 , 2.920640 , 2.920618 , 2.920618 , 2.920618 , 2.920618 , 2.916190 , 2.916190 , 2.920618 , 2.920579 , 2.920579 , 2.920579 , 2.920579 , 2.864798 , 2.864798 , 2.920579 , 
 0.725000 , 36.250000 , 2.940698 , 2.940698 , 2.938463 , 2.938463 , 2.938462 , 2.938458 , 2.938458 , 2.938467 , 2.938918 , 2.938359 , 2.938359 , 2.938358 , 2.938402 , 2.938402 , 2.938361 , 2.938672 , 2.938424 , 2.938424 , 2.938423 , 2.938403 , 2.938403 , 2.938425 , 2.938489 , 2.938400 , 2.938400 , 2.938400 , 2.938384 , 2.938384 , 2.938400 , 2.938451 , 2.938405 , 2.938405 , 2.938405 , 2.938381 , 2.938381 , 2.938405 , 2.938417 , 2.938394 , 2.938394 , 2.938394 , 2.938375 , 2.938375 , 2.938394 , 2.938413 , 2.938403 , 2.938403 , 2.938403 , 2.938380 , 2.938380 , 2.938403 , 2.938405 , 2.938399 , 2.938399 , 2.938399 , 2.938370 , 2.938370 , 2.938399 , 2.938402 , 2.938400 , 2.938400 , 2.938400 , 2.938356 , 2.938356 , 2.938400 , 2.938388 , 2.938387 , 2.938387 , 2.938387 , 2.938331 , 2.938331 , 2.938387 , 2.938375 , 2.938375 , 2.938375 , 2.938375 , 2.938288 , 2.938288 , 2.938375 , 2.938363 , 2.938363 , 2.938363 , 2.938363 , 2.938096 , 2.938096 , 2.938363 , 2.938345 , 2.938345 , 2.938345 , 2.938345 , 2.934972 , 2.934972 , 2.938345 , 2.938309 , 2.938309 , 2.938309 , 2.938309 , 2.888077 , 2.888077 , 2.938309 , 
 0.775000 , 38.750000 , 2.914057 , 2.914050 , 2.912094 , 2.912094 , 2.912093 , 2.912430 , 2.912430 , 2.912112 , 2.912851 , 2.912362 , 2.912362 , 2.912362 , 2.912403 , 2.912403 , 2.912367 , 2.912599 , 2.912382 , 2.912382 , 2.912382 , 2.912381 , 2.912381 , 2.912384 , 2.912489 , 2.912411 , 2.912411 , 2.912411 , 2.912382 , 2.912382 , 2.912412 , 2.912432 , 2.912392 , 2.912392 , 2.912392 , 2.912369 , 2.912369 , 2.912392 , 2.912411 , 2.912391 , 2.912391 , 2.912391 , 2.912363 , 2.912363 , 2.912391 , 2.912350 , 2.912341 , 2.912341 , 2.912341 , 2.912301 , 2.912301 , 2.912341 , 2.912388 , 2.912383 , 2.912383 , 2.912383 , 2.912321 , 2.912321 , 2.912383 , 2.912338 , 2.912336 , 2.912336 , 2.912336 , 2.912272 , 2.912272 , 2.912336 , 2.912373 , 2.912373 , 2.912373 , 2.912373 , 2.912291 , 2.912291 , 2.912373 , 2.912361 , 2.912361 , 2.912361 , 2.912361 , 2.912252 , 2.912252 , 2.912361 , 2.912351 , 2.912351 , 2.912351 , 2.912351 , 2.912128 , 2.912128 , 2.912351 , 2.912328 , 2.912328 , 2.912328 , 2.912328 , 2.908736 , 2.908736 , 2.912328 , 2.912290 , 2.912290 , 2.912290 , 2.912290 , 2.863617 , 2.863617 , 2.912290 , 
 0.825000 , 41.250000 , 2.914433 , 2.914439 , 2.912712 , 2.912712 , 2.912711 , 2.912615 , 2.912615 , 2.912715 , 2.913091 , 2.912660 , 2.912660 , 2.912659 , 2.912600 , 2.912600 , 2.912661 , 2.912749 , 2.912557 , 2.912557 , 2.912557 , 2.912598 , 2.912598 , 2.912558 , 2.912650 , 2.912581 , 2.912581 , 2.912581 , 2.912546 , 2.912546 , 2.912581 , 2.912606 , 2.912571 , 2.912571 , 2.912571 , 2.912547 , 2.912547 , 2.912571 , 2.912582 , 2.912564 , 2.912564 , 2.912564 , 2.912523 , 2.912523 , 2.912565 , 2.912560 , 2.912552 , 2.912552 , 2.912552 , 2.912510 , 2.912510 , 2.912552 , 2.912572 , 2.912568 , 2.912568 , 2.912568 , 2.912523 , 2.912523 , 2.912568 , 2.912624 , 2.912623 , 2.912623 , 2.912623 , 2.912567 , 2.912567 , 2.912623 , 2.912574 , 2.912573 , 2.912573 , 2.912573 , 2.912500 , 2.912500 , 2.912573 , 2.912565 , 2.912564 , 2.912564 , 2.912564 , 2.912455 , 2.912455 , 2.912564 , 2.912556 , 2.912556 , 2.912556 , 2.912556 , 2.912328 , 2.912328 , 2.912556 , 2.912530 , 2.912530 , 2.912530 , 2.912530 , 2.908180 , 2.908180 , 2.912530 , 2.912489 , 2.912489 , 2.912489 , 2.912489 , 2.859430 , 2.859430 , 2.912489 , 
 0.875000 , 43.750000 , 2.914191 , 2.914191 , 2.912655 , 2.912655 , 2.912654 , 2.912675 , 2.912675 , 2.912660 , 2.913102 , 2.912718 , 2.912718 , 2.912718 , 2.912671 , 2.912671 , 2.912719 , 2.912870 , 2.912699 , 2.912699 , 2.912699 , 2.912677 , 2.912677 , 2.912700 , 2.912733 , 2.912671 , 2.912671 , 2.912671 , 2.912658 , 2.912658 , 2.912671 , 2.912725 , 2.912694 , 2.912694 , 2.912694 , 2.912688 , 2.912688 , 2.912694 , 2.912703 , 2.912688 , 2.912688 , 2.912688 , 2.912651 , 2.912651 , 2.912688 , 2.912744 , 2.912737 , 2.912737 , 2.912737 , 2.912683 , 2.912683 , 2.912737 , 2.912683 , 2.912679 , 2.912679 , 2.912679 , 2.912636 , 2.912636 , 2.912679 , 2.912733 , 2.912731 , 2.912731 , 2.912731 , 2.912676 , 2.912676 , 2.912731 , 2.912664 , 2.912664 , 2.912664 , 2.912664 , 2.912596 , 2.912596 , 2.912664 , 2.912656 , 2.912656 , 2.912656 , 2.912656 , 2.912547 , 2.912547 , 2.912656 , 2.912641 , 2.912641 , 2.912641 , 2.912641 , 2.912371 , 2.912371 , 2.912641 , 2.912605 , 2.912605 , 2.912605 , 2.912605 , 2.907668 , 2.907668 , 2.912605 , 2.912566 , 2.912566 , 2.912566 , 2.912566 , 2.859590 , 2.859590 , 2.912566 , 
 0.925000 , 46.250000 , 2.929451 , 2.929453 , 2.928079 , 2.928079 , 2.928079 , 2.927525 , 2.927525 , 2.928072 , 2.928136 , 2.927792 , 2.927792 , 2.927792 , 2.927533 , 2.927533 , 2.927791 , 2.927728 , 2.927576 , 2.927576 , 2.927575 , 2.927504 , 2.927504 , 2.927575 , 2.927608 , 2.927554 , 2.927554 , 2.927553 , 2.927498 , 2.927498 , 2.927553 , 2.927586 , 2.927558 , 2.927558 , 2.927558 , 2.927464 , 2.927464 , 2.927558 , 2.927549 , 2.927535 , 2.927535 , 2.927535 , 2.927469 , 2.927469 , 2.927535 , 2.927529 , 2.927523 , 2.927523 , 2.927523 , 2.927459 , 2.927459 , 2.927523 , 2.927513 , 2.927509 , 2.927509 , 2.927509 , 2.927446 , 2.927446 , 2.927509 , 2.927489 , 2.927487 , 2.927487 , 2.927487 , 2.927420 , 2.927420 , 2.927487 , 2.927490 , 2.927489 , 2.927489 , 2.927489 , 2.927405 , 2.927405 , 2.927489 , 2.927480 , 2.927480 , 2.927480 , 2.927480 , 2.927377 , 2.927377 , 2.927480 , 2.927467 , 2.927467 , 2.927467 , 2.927467 , 2.927250 , 2.927250 , 2.927467 , 2.927437 , 2.927437 , 2.927437 , 2.927437 , 2.923189 , 2.923189 , 2.927437 , 2.927401 , 2.927401 , 2.927401 , 2.927401 , 2.877356 , 2.877356 , 2.927401 , 
 0.975000 , 48.750000 , 2.918666 , 2.918659 , 2.917421 , 2.917421 , 2.917421 , 2.917311 , 2.917311 , 2.917416 , 2.917630 , 2.917321 , 2.917321 , 2.917321 , 2.917320 , 2.917320 , 2.917319 , 2.917431 , 2.917293 , 2.917293 , 2.917293 , 2.917301 , 2.917301 , 2.917293 , 2.917362 , 2.917313 , 2.917313 , 2.917313 , 2.917278 , 2.917278 , 2.917312 , 2.917290 , 2.917264 , 2.917264 , 2.917264 , 2.917255 , 2.917255 , 2.917264 , 2.917297 , 2.917285 , 2.917285 , 2.917285 , 2.917266 , 2.917266 , 2.917285 , 2.917269 , 2.917263 , 2.917263 , 2.917263 , 2.917233 , 2.917233 , 2.917263 , 2.917284 , 2.917281 , 2.917281 , 2.917281 , 2.917231 , 2.917231 , 2.917281 , 2.917292 , 2.917290 , 2.917290 , 2.917290 , 2.917242 , 2.917242 , 2.917290 , 2.917262 , 2.917262 , 2.917262 , 2.917262 , 2.917204 , 2.917204 , 2.917262 , 2.917246 , 2.917246 , 2.917246 , 2.917246 , 2.917166 , 2.917166 , 2.917246 , 2.917237 , 2.917237 , 2.917237 , 2.917237 , 2.917003 , 2.917003 , 2.917237 , 2.917208 , 2.917208 , 2.917208 , 2.917208 , 2.913525 , 2.913525 , 2.917208 , 2.917178 , 2.917178 , 2.917178 , 2.917178 , 2.861229 , 2.861229 , 2.917178 , 


==> data/interp_stat/P1_vel_P1_Tl/fine_mesh_lagr_stat_200_cells.csv <==
# zc_ov_h , zc , C , U , V , W , uu , vv , ww , uv , wv , uw , stat_cor_uu , log_stat_cor_uu, lin_corrected_uu, lagr_corrected_uu,  lagr_log_stat_cor_uu_u_star_eul, lagr_log_stat_cor_uu_lag_ustar_U, lagr_log_stat_cor_uu_lag_ustar_uw,  lagr_lin_corrected_uu 
 0.002500 , 0.125000 , 1.022309 , 4.065874 , -0.001366 , -0.000090 , 2.329258 , 1.877409 , 1.871239 , 0.000347 , 0.003501 , -0.504958 , 1.642594 , 1.642594 , 2.313057 , 1.981036 , 1.639652 , -1.247527 , 1.981036 , 2.240012 
 0.007500 , 0.375000 , 1.006875 , 4.763237 , 0.005497 , 0.000508 , 2.194779 , 1.871809 , 1.876327 , 0.001052 , 0.000747 , -0.480344 , 2.059506 , 2.059506 , 2.178579 , 2.129706 , 2.059307 , 1.968083 , 2.129706 , 2.171003 
 0.012500 , 0.625000 , 1.011093 , 5.256142 , 0.000627 , 0.000623 , 2.334413 , 1.884504 , 1.864702 , -0.010091 , -0.000887 , -0.615200 , 2.277447 , 2.277447 , 2.318213 , 2.299409 , 2.277514 , 2.263390 , 2.299409 , 2.315068 
 0.017500 , 0.875000 , 1.002795 , 5.722329 , -0.002766 , 0.000453 , 2.500429 , 1.868502 , 1.873683 , -0.005193 , 0.001385 , -0.744481 , 2.469129 , 2.469129 , 2.484228 , 2.477141 , 2.469148 , 2.465506 , 2.477141 , 2.483375 
 0.022500 , 1.125000 , 1.007641 , 6.170989 , 0.002346 , -0.000277 , 2.632678 , 1.873136 , 1.858033 , 0.006320 , -0.004397 , -0.840435 , 2.612906 , 2.612906 , 2.616477 , 2.616054 , 2.612898 , 2.611487 , 2.616054 , 2.617807 
 0.027500 , 1.375000 , 1.002820 , 6.580081 , -0.000820 , -0.000845 , 2.766802 , 1.867635 , 1.865785 , 0.005831 , -0.002232 , -0.925171 , 2.753185 , 2.753185 , 2.750601 , 2.754223 , 2.753205 , 2.752450 , 2.754223 , 2.754347 
 0.032500 , 1.625000 , 0.997431 , 6.951634 , -0.000941 , -0.001430 , 2.842809 , 1.880498 , 1.879414 , 0.003553 , -0.001831 , -0.982828 , 2.832862 , 2.832862 , 2.826609 , 2.833048 , 2.832877 , 2.832362 , 2.833048 , 2.831095 
 0.037500 , 1.875000 , 0.994489 , 7.300326 , 0.001672 , -0.001101 , 2.874201 , 1.885699 , 1.885644 , -0.005131 , 0.000245 , -1.000723 , 2.866617 , 2.866617 , 2.858000 , 2.866602 , 2.866607 , 2.866176 , 2.866602 , 2.864956 
 0.042500 , 2.125000 , 0.991425 , 7.621280 , 0.001565 , -0.000331 , 2.862132 , 1.868231 , 1.888868 , 0.016825 , 0.000262 , -0.987290 , 2.856159 , 2.856159 , 2.845931 , 2.856233 , 2.856157 , 2.855770 , 2.856233 , 2.854309 
 0.047500 , 2.375000 , 1.006348 , 7.878629 , 0.005174 , 0.000119 , 2.791295 , 1.871978 , 1.861771 , 0.017222 , -0.001320 , -0.925441 , 2.786470 , 2.786470 , 2.775095 , 2.786839 , 2.786480 , 2.786174 , 2.786839 , 2.787282 
 0.052500 , 2.625000 , 1.001939 , 8.040362 , 0.007860 , 0.000531 , 2.755084 , 1.879204 , 1.869243 , -0.002715 , -0.000767 , -0.891907 , 2.753092 , 2.751104 , 2.753092 , 2.753243 , 2.751098 , 2.750922 , 2.751529 , 2.753243 
 0.057500 , 2.875000 , 1.004107 , 8.206400 , 0.016261 , 0.000248 , 2.756849 , 1.880863 , 1.867074 , 0.011737 , 0.002787 , -0.899888 , 2.754857 , 2.753510 , 2.754857 , 2.754160 , 2.753506 , 2.753399 , 2.753841 , 2.754160 
 0.062500 , 3.125000 , 0.992491 , 8.372255 , 0.013513 , -0.000089 , 2.812977 , 1.894288 , 1.887097 , -0.000378 , 0.002052 , -0.924578 , 2.810985 , 2.810136 , 2.810985 , 2.810827 , 2.810126 , 2.810055 , 2.810341 , 2.810827 
 0.067500 , 3.375000 , 0.991193 , 8.528049 , 0.016917 , 0.000201 , 2.827484 , 1.894021 , 1.887471 , 0.003622 , 0.000136 , -0.938735 , 2.825492 , 2.825037 , 2.825492 , 2.824428 , 2.825042 , 2.824995 , 2.825192 , 2.824428 
 0.072500 , 3.625000 , 0.984443 , 8.691086 , 0.005719 , 0.000383 , 2.851218 , 1.897080 , 1.896706 , 0.008682 , 0.000455 , -0.957571 , 2.849226 , 2.849089 , 2.849226 , 2.849279 , 2.849083 , 2.849044 , 2.849173 , 2.849279 
 0.077500 , 3.875000 , 0.989208 , 8.832415 , 0.003501 , 0.000357 , 2.848953 , 1.899231 , 1.888576 , -0.000133 , 0.001710 , -0.964914 , 2.846961 , 2.847083 , 2.846961 , 2.846954 , 2.847080 , 2.847052 , 2.847146 , 2.846954 
 0.082500 , 4.125000 , 0.997559 , 8.973126 , 0.016708 , 0.000513 , 2.848646 , 1.907425 , 1.875571 , 0.000137 , 0.006429 , -0.964881 , 2.846654 , 2.846991 , 2.846654 , 2.847320 , 2.846989 , 2.846967 , 2.847047 , 2.847320 
 0.087500 , 4.375000 , 0.996910 , 9.103604 , 0.005352 , 0.001033 , 2.858748 , 1.893054 , 1.877176 , -0.006632 , 0.004727 , -0.966612 , 2.856756 , 2.857273 , 2.856756 , 2.857272 , 2.857273 , 2.857255 , 2.857322 , 2.857272 
 0.092500 , 4.625000 , 0.996321 , 9.236884 , 0.006802 , 0.000759 , 2.865047 , 1.893784 , 1.878377 , 0.007074 , 0.004947 , -0.971229 , 2.863055 , 2.863724 , 2.863055 , 2.863862 , 2.863719 , 2.863703 , 2.863758 , 2.863862 
 0.097500 , 4.875000 , 0.999429 , 9.359901 , 0.003296 , 0.000761 , 2.886479 , 1.876690 , 1.872127 , -0.002490 , 0.007744 , -0.970613 , 2.884487 , 2.885286 , 2.884487 , 2.885147 , 2.885288 , 2.885273 , 2.885323 , 2.885147 
 0.102500 , 5.125000 , 0.999270 , 9.482927 , 0.000805 , 0.000583 , 2.883043 , 1.852371 , 1.873146 , -0.004302 , 0.006760 , -0.974058 , 2.882311 , 2.881961 , 2.882311 , 2.881896 , 2.881964 , 2.881949 , 2.881992 , 2.881896 
 0.107500 , 5.375000 , 0.990749 , 9.579660 , 0.007004 , 0.000635 , 2.884036 , 1.850749 , 1.890653 , 0.001222 , 0.006255 , -0.984577 , 2.883304 , 2.883051 , 2.883304 , 2.883161 , 2.883050 , 2.883039 , 2.883065 , 2.883161 
 0.112500 , 5.625000 , 0.997996 , 9.684383 , 0.001998 , 0.000211 , 2.885319 , 1.869978 , 1.880063 , -0.001454 , 0.007028 , -0.977832 , 2.884587 , 2.884418 , 2.884587 , 2.884638 , 2.884421 , 2.884412 , 2.884441 , 2.884638 
 0.117500 , 5.875000 , 1.002577 , 9.764954 , 0.004612 , 0.000329 , 2.879438 , 1.874683 , 1.872434 , -0.008991 , 0.007337 , -0.975699 , 2.878706 , 2.878611 , 2.878706 , 2.878725 , 2.878609 , 2.878605 , 2.878629 , 2.878725 
 0.122500 , 6.125000 , 1.003048 , 9.863938 , 0.007503 , 0.000090 , 2.890138 , 1.873218 , 1.876087 , -0.015778 , 0.008230 , -0.978016 , 2.889406 , 2.889376 , 2.889406 , 2.889324 , 2.889376 , 2.889372 , 2.889393 , 2.889324 
 0.127500 , 6.375000 , 1.004064 , 9.959366 , 0.009388 , 0.000422 , 2.870527 , 1.888105 , 1.872629 , -0.003329 , 0.004546 , -0.977710 , 2.869795 , 2.869822 , 2.869795 , 2.869836 , 2.869821 , 2.869816 , 2.869836 , 2.869836 
 0.132500 , 6.625000 , 1.005728 , 10.058129 , -0.000430 , 0.000459 , 2.859609 , 1.899750 , 1.871404 , -0.004830 , 0.001568 , -0.976249 , 2.858877 , 2.858956 , 2.858877 , 2.858904 , 2.858956 , 2.858951 , 2.858972 , 2.858904 
 0.137500 , 6.875000 , 1.004936 , 10.125428 , -0.002742 , 0.000971 , 2.873934 , 1.897378 , 1.874121 , -0.018869 , 0.002731 , -0.978637 , 2.873202 , 2.873327 , 2.873202 , 2.873640 , 2.873328 , 2.873326 , 2.873341 , 2.873640 
 0.142500 , 7.125000 , 1.006780 , 10.207942 , 0.005478 , 0.001159 , 2.888208 , 1.862963 , 1.870126 , -0.024586 , 0.002136 , -0.981210 , 2.887476 , 2.887642 , 2.887476 , 2.887405 , 2.887641 , 2.887640 , 2.887652 , 2.887405 
 0.147500 , 7.375000 , 1.003263 , 10.291125 , 0.013235 , 0.000809 , 2.876452 , 1.880633 , 1.876047 , -0.017213 , 0.000895 , -0.986379 , 2.875720 , 2.875924 , 2.875720 , 2.876146 , 2.875923 , 2.875921 , 2.875930 , 2.876146 
 0.152500 , 7.625000 , 1.003260 , 10.368461 , -0.004527 , -0.000204 , 2.865341 , 1.879290 , 1.875925 , -0.013144 , 0.002464 , -0.985776 , 2.864964 , 2.864846 , 2.864964 , 2.864878 , 2.864846 , 2.864845 , 2.864854 , 2.864878 
 0.157500 , 7.875000 , 1.009728 , 10.460716 , -0.001603 , -0.000447 , 2.884879 , 1.874659 , 1.864690 , -0.017166 , 0.003036 , -0.977613 , 2.884502 , 2.884415 , 2.884502 , 2.884355 , 2.884415 , 2.884412 , 2.884425 , 2.884355 
 0.162500 , 8.125000 , 1.008071 , 10.523280 , 0.005731 , -0.000672 , 2.867203 , 1.880551 , 1.868609 , -0.014445 , 0.004278 , -0.976832 , 2.866826 , 2.866766 , 2.866826 , 2.866734 , 2.866767 , 2.866765 , 2.866777 , 2.866734 
 0.167500 , 8.375000 , 1.006002 , 10.595165 , 0.000542 , -0.000346 , 2.871355 , 1.886974 , 1.874430 , -0.008517 , 0.005183 , -0.972817 , 2.870978 , 2.870943 , 2.870978 , 2.870957 , 2.870944 , 2.870942 , 2.870955 , 2.870957 
 0.172500 , 8.625000 , 1.002937 , 10.665092 , -0.005820 , -0.000627 , 2.884051 , 1.880339 , 1.881045 , 0.006114 , 0.001822 , -0.973238 , 2.883674 , 2.883663 , 2.883674 , 2.883729 , 2.883662 , 2.883660 , 2.883672 , 2.883729 
 0.177500 , 8.875000 , 1.004159 , 10.725590 , -0.001976 , -0.000664 , 2.884666 , 1.873116 , 1.879057 , -0.002319 , 0.001765 , -0.971788 , 2.884289 , 2.884300 , 2.884289 , 2.884082 , 2.884301 , 2.884299 , 2.884311 , 2.884082 
 0.182500 , 9.125000 , 1.012027 , 10.791333 , -0.008281 , -0.000396 , 2.867966 , 1.874329 , 1.863734 , 0.000737 , 0.000995 , -0.967195 , 2.867589 , 2.867619 , 2.867589 , 2.867289 , 2.867619 , 2.867618 , 2.867631 , 2.867289 
 0.187500 , 9.375000 , 1.012483 , 10.866329 , -0.004257 , -0.000495 , 2.861558 , 1.874928 , 1.863346 , -0.003113 , -0.000349 , -0.969263 , 2.861181 , 2.861229 , 2.861181 , 2.861297 , 2.861228 , 2.861227 , 2.861238 , 2.861297 
 0.192500 , 9.625000 , 1.014930 , 10.919826 , -0.004320 , -0.000014 , 2.864063 , 1.860574 , 1.859095 , 0.009602 , -0.000469 , -0.965236 , 2.863686 , 2.863750 , 2.863686 , 2.863707 , 2.863751 , 2.863750 , 2.863762 , 2.863707 
 0.197500 , 9.875000 , 1.007901 , 10.977338 , -0.013422 , -0.000216 , 2.869460 , 1.893197 , 1.873167 , -0.007840 , 0.000102 , -0.973084 , 2.869083 , 2.869163 , 2.869083 , 2.869266 , 2.869162 , 2.869161 , 2.869170 , 2.869266 
 0.202500 , 10.125000 , 1.020035 , 11.031830 , -0.007574 , -0.000379 , 2.867621 , 1.861851 , 1.851066 , -0.019070 , 0.002353 , -0.963222 , 2.867392 , 2.867338 , 2.867392 , 2.867353 , 2.867338 , 2.867337 , 2.867349 , 2.867353 
 0.207500 , 10.375000 , 1.014911 , 11.094458 , -0.002892 , -0.000398 , 2.880618 , 1.855233 , 1.860080 , -0.010274 , 0.001062 , -0.968882 , 2.880388 , 2.880348 , 2.880388 , 2.880124 , 2.880349 , 2.880348 , 2.880357 , 2.880124 
 0.212500 , 10.625000 , 1.015294 , 11.144500 , -0.003351 , -0.000318 , 2.874497 , 1.884339 , 1.858600 , 0.001727 , -0.000796 , -0.970221 , 2.874267 , 2.874240 , 2.874267 , 2.874377 , 2.874240 , 2.874240 , 2.874248 , 2.874377 
 0.217500 , 10.875000 , 1.017567 , 11.201262 , -0.003971 , -0.000563 , 2.863118 , 1.886054 , 1.851785 , -0.010892 , -0.000949 , -0.966178 , 2.862889 , 2.862873 , 2.862889 , 2.862774 , 2.862873 , 2.862873 , 2.862882 , 2.862774 
 0.222500 , 11.125000 , 1.019383 , 11.254321 , -0.005512 , -0.000788 , 2.893225 , 1.881767 , 1.846158 , 0.002557 , -0.000544 , -0.965977 , 2.892996 , 2.892991 , 2.892996 , 2.893061 , 2.892991 , 2.892990 , 2.892999 , 2.893061 
 0.227500 , 11.375000 , 1.018054 , 11.305835 , -0.008653 , -0.000935 , 2.912651 , 1.878976 , 1.844408 , 0.005663 , -0.001492 , -0.966146 , 2.912422 , 2.912427 , 2.912422 , 2.912330 , 2.912428 , 2.912427 , 2.912435 , 2.912330 
 0.232500 , 11.625000 , 1.005760 , 11.358874 , -0.008538 , -0.000649 , 2.914642 , 1.870821 , 1.864648 , 0.016996 , -0.002918 , -0.977930 , 2.914412 , 2.914427 , 2.914412 , 2.914508 , 2.914427 , 2.914426 , 2.914432 , 2.914508 
 0.237500 , 11.875000 , 1.008725 , 11.413223 , -0.004341 , -0.000101 , 2.934193 , 1.871621 , 1.860466 , 0.012623 , -0.001724 , -0.975690 , 2.933963 , 2.933987 , 2.933963 , 2.933656 , 2.933987 , 2.933987 , 2.933992 , 2.933656 
 0.242500 , 12.125000 , 1.009511 , 11.454055 , 0.009094 , -0.000248 , 2.933071 , 1.867203 , 1.860346 , 0.011632 , -0.004375 , -0.977623 , 2.932842 , 2.932873 , 2.932842 , 2.932962 , 2.932873 , 2.932873 , 2.932878 , 2.932962 
 0.247500 , 12.375000 , 1.010590 , 11.496985 , 0.003175 , -0.000159 , 2.894068 , 1.859414 , 1.859356 , -0.002594 , -0.001430 , -0.974825 , 2.893838 , 2.893878 , 2.893838 , 2.893743 , 2.893877 , 2.893877 , 2.893882 , 2.893743 
 0.252500 , 12.625000 , 1.004797 , 11.546506 , 0.000889 , -0.000069 , 2.893764 , 1.875144 , 1.871172 , 0.006186 , -0.002953 , -0.982473 , 2.893610 , 2.893581 , 2.893610 , 2.893626 , 2.893581 , 2.893581 , 2.893584 , 2.893626 
 0.257500 , 12.875000 , 1.007175 , 11.601723 , 0.004819 , -0.000169 , 2.891718 , 1.878982 , 1.866214 , 0.011699 , -0.003101 , -0.980034 , 2.891564 , 2.891542 , 2.891564 , 2.891385 , 2.891543 , 2.891542 , 2.891546 , 2.891385 
 0.262500 , 13.125000 , 1.004493 , 11.653083 , 0.001587 , 0.000053 , 2.896122 , 1.875357 , 1.870035 , 0.019323 , -0.000278 , -0.982706 , 2.895968 , 2.895953 , 2.895968 , 2.895831 , 2.895953 , 2.895952 , 2.895956 , 2.895831 
 0.267500 , 13.375000 , 1.005646 , 11.695802 , 0.010866 , -0.000393 , 2.895675 , 1.884489 , 1.865876 , 0.017074 , 0.000186 , -0.980604 , 2.895521 , 2.895512 , 2.895521 , 2.895464 , 2.895512 , 2.895512 , 2.895515 , 2.895464 
 0.272500 , 13.625000 , 1.007921 , 11.731489 , 0.013012 , -0.000827 , 2.895141 , 1.886419 , 1.861789 , 0.008276 , -0.000541 , -0.976472 , 2.894987 , 2.894984 , 2.894987 , 2.895105 , 2.894984 , 2.894984 , 2.894988 , 2.895105 
 0.277500 , 13.875000 , 1.011180 , 11.774812 , 0.003340 , -0.001342 , 2.883287 , 1.885461 , 1.859016 , 0.001803 , 0.000513 , -0.972689 , 2.883133 , 2.883136 , 2.883133 , 2.882999 , 2.883136 , 2.883136 , 2.883140 , 2.882999 
 0.282500 , 14.125000 , 1.011390 , 11.818327 , 0.013862 , -0.001729 , 2.885024 , 1.872138 , 1.859010 , 0.014813 , -0.001681 , -0.973506 , 2.884870 , 2.884878 , 2.884870 , 2.884772 , 2.884878 , 2.884877 , 2.884882 , 2.884772 
 0.287500 , 14.375000 , 1.009777 , 11.858002 , 0.012610 , -0.002331 , 2.900990 , 1.855228 , 1.861439 , 0.018506 , -0.003319 , -0.977185 , 2.900836 , 2.900849 , 2.900836 , 2.900925 , 2.900850 , 2.900849 , 2.900853 , 2.900925 
 0.292500 , 14.625000 , 1.007107 , 11.905638 , 0.010295 , -0.002447 , 2.926315 , 1.871158 , 1.865492 , 0.026715 , -0.004527 , -0.981605 , 2.926161 , 2.926179 , 2.926161 , 2.926020 , 2.926179 , 2.926179 , 2.926181 , 2.926020 
 0.297500 , 14.875000 , 0.999831 , 11.950363 , 0.002711 , -0.002213 , 2.900781 , 1.881338 , 1.877502 , 0.008032 , -0.004189 , -0.989314 , 2.900627 , 2.900649 , 2.900627 , 2.900503 , 2.900649 , 2.900649 , 2.900651 , 2.900503 
 0.302500 , 15.125000 , 0.997309 , 11.983931 , 0.011584 , -0.001942 , 2.909116 , 1.875430 , 1.882188 , 0.014903 , -0.004469 , -0.993344 , 2.909006 , 2.908989 , 2.909006 , 2.908918 , 2.908988 , 2.908988 , 2.908989 , 2.908918 
 0.307500 , 15.375000 , 1.001701 , 12.019623 , -0.004341 , -0.002130 , 2.932280 , 1.866648 , 1.875283 , -0.001516 , -0.003624 , -0.990023 , 2.932170 , 2.932157 , 2.932170 , 2.932244 , 2.932157 , 2.932156 , 2.932158 , 2.932244 
 0.312500 , 15.625000 , 1.005497 , 12.045842 , 0.001801 , -0.002913 , 2.946639 , 1.858862 , 1.866389 , -0.016934 , -0.003643 , -0.986552 , 2.946529 , 2.946520 , 2.946529 , 2.946582 , 2.946520 , 2.946520 , 2.946521 , 2.946582 
 0.317500 , 15.875000 , 1.003613 , 12.095559 , 0.013480 , -0.002537 , 2.926784 , 1.878174 , 1.869815 , -0.006415 , -0.002470 , -0.988267 , 2.926674 , 2.926668 , 2.926674 , 2.926500 , 2.926669 , 2.926668 , 2.926670 , 2.926500 
 0.322500 , 16.125000 , 1.003991 , 12.135332 , -0.000546 , -0.003204 , 2.929249 , 1.851643 , 1.869675 , 0.001155 , -0.002277 , -0.990186 , 2.929139 , 2.929137 , 2.929139 , 2.929017 , 2.929137 , 2.929137 , 2.929138 , 2.929017 
 0.327500 , 16.375000 , 1.001654 , 12.173659 , -0.002851 , -0.003335 , 2.933152 , 1.842122 , 1.872110 , -0.000321 , 0.000042 , -0.992069 , 2.933042 , 2.933043 , 2.933042 , 2.933009 , 2.933043 , 2.933043 , 2.933044 , 2.933009 
 0.332500 , 16.625000 , 1.014094 , 12.205186 , 0.006520 , -0.002892 , 2.920548 , 1.843912 , 1.848685 , -0.005435 , 0.001129 , -0.980088 , 2.920437 , 2.920442 , 2.920437 , 2.920436 , 2.920442 , 2.920442 , 2.920444 , 2.920436 
 0.337500 , 16.875000 , 1.007262 , 12.237563 , 0.003029 , -0.003122 , 2.944395 , 1.862400 , 1.858943 , 0.013580 , 0.000476 , -0.985955 , 2.944285 , 2.944293 , 2.944285 , 2.944324 , 2.944292 , 2.944292 , 2.944294 , 2.944324 
 0.342500 , 17.125000 , 1.015978 , 12.271910 , 0.011383 , -0.003034 , 2.940438 , 1.858406 , 1.842514 , 0.013753 , 0.000341 , -0.977708 , 2.940327 , 2.940338 , 2.940327 , 2.940308 , 2.940339 , 2.940338 , 2.940341 , 2.940308 
 0.347500 , 17.375000 , 1.006071 , 12.290100 , 0.004992 , -0.002723 , 2.956062 , 1.890152 , 1.860691 , 0.021429 , 0.000442 , -0.985232 , 2.955951 , 2.955965 , 2.955951 , 2.955968 , 2.955965 , 2.955965 , 2.955966 , 2.955968 
 0.352500 , 17.625000 , 1.012297 , 12.328635 , 0.000359 , -0.002972 , 2.953724 , 1.863330 , 1.847714 , 0.004983 , 0.001444 , -0.979431 , 2.953640 , 2.953630 , 2.953640 , 2.953567 , 2.953630 , 2.953630 , 2.953632 , 2.953567 
 0.357500 , 17.875000 , 1.010716 , 12.365443 , 0.012450 , -0.003522 , 2.949936 , 1.870024 , 1.850423 , 0.018394 , 0.001802 , -0.981130 , 2.949853 , 2.949844 , 2.949853 , 2.949761 , 2.949844 , 2.949844 , 2.949846 , 2.949761 
 0.362500 , 18.125000 , 1.006501 , 12.395008 , 0.008325 , -0.003759 , 2.929095 , 1.856536 , 1.858860 , 0.004719 , 0.003338 , -0.984741 , 2.929012 , 2.929006 , 2.929012 , 2.929022 , 2.929006 , 2.929006 , 2.929007 , 2.929022 
 0.367500 , 18.375000 , 1.006743 , 12.420042 , 0.012801 , -0.003702 , 2.926112 , 1.865179 , 1.859184 , 0.000768 , 0.005000 , -0.985317 , 2.926029 , 2.926026 , 2.926029 , 2.925977 , 2.926026 , 2.926026 , 2.926027 , 2.925977 
 0.372500 , 18.625000 , 1.009804 , 12.470197 , 0.003586 , -0.003305 , 2.919324 , 1.848733 , 1.854128 , 0.014695 , 0.002989 , -0.982137 , 2.919241 , 2.919240 , 2.919241 , 2.919108 , 2.919240 , 2.919240 , 2.919242 , 2.919108 
 0.377500 , 18.875000 , 1.008929 , 12.499360 , 0.006790 , -0.002539 , 2.947850 , 1.855718 , 1.854026 , 0.004513 , 0.002882 , -0.984280 , 2.947767 , 2.947768 , 2.947767 , 2.947788 , 2.947768 , 2.947768 , 2.947769 , 2.947788 
 0.382500 , 19.125000 , 1.007969 , 12.525478 , 0.003534 , -0.002662 , 2.929766 , 1.836557 , 1.855593 , -0.007838 , 0.002386 , -0.985530 , 2.929683 , 2.929686 , 2.929683 , 2.929700 , 2.929686 , 2.929686 , 2.929688 , 2.929700 
 0.387500 , 19.375000 , 1.004367 , 12.554806 , -0.001694 , -0.002323 , 2.941841 , 1.849365 , 1.863867 , -0.004663 , 0.001416 , -0.989164 , 2.941758 , 2.941763 , 2.941758 , 2.941716 , 2.941763 , 2.941763 , 2.941764 , 2.941716 
 0.392500 , 19.625000 , 1.000595 , 12.590877 , 0.007997 , -0.002767 , 2.910930 , 1.861312 , 1.871943 , -0.006286 , -0.000828 , -0.992317 , 2.910847 , 2.910854 , 2.910847 , 2.910820 , 2.910854 , 2.910854 , 2.910855 , 2.910820 
 0.397500 , 19.875000 , 1.000511 , 12.614394 , 0.024333 , -0.002918 , 2.901276 , 1.864725 , 1.871606 , 0.005904 , -0.000529 , -0.990857 , 2.901193 , 2.901202 , 2.901193 , 2.901191 , 2.901202 , 2.901202 , 2.901203 , 2.901191 
 0.402500 , 20.125000 , 1.007921 , 12.640893 , 0.021999 , -0.003419 , 2.914347 , 1.870343 , 1.856032 , 0.007355 , 0.000828 , -0.982320 , 2.914283 , 2.914275 , 2.914283 , 2.914338 , 2.914275 , 2.914275 , 2.914277 , 2.914338 
 0.407500 , 20.375000 , 1.004581 , 12.661404 , 0.021810 , -0.003208 , 2.919097 , 1.856858 , 1.862365 , 0.006434 , 0.002044 , -0.986823 , 2.919032 , 2.919027 , 2.919032 , 2.919083 , 2.919027 , 2.919027 , 2.919028 , 2.919083 
 0.412500 , 20.625000 , 1.000168 , 12.701234 , 0.019085 , -0.003245 , 2.908414 , 1.857571 , 1.869577 , 0.004146 , 0.003286 , -0.990596 , 2.908349 , 2.908345 , 2.908349 , 2.908132 , 2.908345 , 2.908345 , 2.908346 , 2.908132 
 0.417500 , 20.875000 , 0.999473 , 12.736492 , 0.021080 , -0.003068 , 2.927700 , 1.862440 , 1.870394 , 0.002599 , 0.003520 , -0.991899 , 2.927636 , 2.927633 , 2.927636 , 2.927550 , 2.927633 , 2.927633 , 2.927634 , 2.927550 
 0.422500 , 21.125000 , 1.000530 , 12.761643 , 0.016824 , -0.003545 , 2.916251 , 1.879070 , 1.866491 , -0.005359 , 0.003119 , -0.990811 , 2.916186 , 2.916185 , 2.916186 , 2.915940 , 2.916185 , 2.916185 , 2.916186 , 2.915940 
 0.427500 , 21.375000 , 0.999404 , 12.789123 , 0.008339 , -0.004266 , 2.924535 , 1.859728 , 1.867653 , -0.014312 , 0.001598 , -0.990077 , 2.924470 , 2.924471 , 2.924470 , 2.924390 , 2.924471 , 2.924471 , 2.924471 , 2.924390 
 0.432500 , 21.625000 , 0.995828 , 12.806611 , 0.014505 , -0.004658 , 2.896376 , 1.854628 , 1.873477 , -0.030430 , 0.001093 , -0.993519 , 2.896311 , 2.896313 , 2.896311 , 2.896290 , 2.896313 , 2.896313 , 2.896314 , 2.896290 
 0.437500 , 21.875000 , 0.994791 , 12.836900 , 0.014289 , -0.004411 , 2.923067 , 1.866802 , 1.875214 , -0.026820 , 0.001871 , -0.995961 , 2.923002 , 2.923006 , 2.923002 , 2.922984 , 2.923006 , 2.923006 , 2.923006 , 2.922984 
 0.442500 , 22.125000 , 0.993695 , 12.870135 , 0.013375 , -0.004748 , 2.910766 , 1.872214 , 1.877504 , -0.031157 , 0.001391 , -0.996716 , 2.910701 , 2.910706 , 2.910701 , 2.910513 , 2.910706 , 2.910706 , 2.910706 , 2.910513 
 0.447500 , 22.375000 , 0.990631 , 12.897758 , 0.011024 , -0.005075 , 2.905721 , 1.864485 , 1.882890 , -0.034189 , -0.001083 , -0.998968 , 2.905656 , 2.905663 , 2.905656 , 2.905649 , 2.905663 , 2.905663 , 2.905663 , 2.905649 
 0.452500 , 22.625000 , 0.995126 , 12.926517 , 0.011368 , -0.004805 , 2.912276 , 1.867645 , 1.874119 , -0.009632 , -0.001281 , -0.994728 , 2.912224 , 2.912219 , 2.912224 , 2.912051 , 2.912219 , 2.912219 , 2.912219 , 2.912051 
 0.457500 , 22.875000 , 0.990422 , 12.950901 , 0.009276 , -0.004496 , 2.894091 , 1.864335 , 1.882348 , -0.003037 , -0.001228 , -1.001621 , 2.894039 , 2.894035 , 2.894039 , 2.893974 , 2.894035 , 2.894035 , 2.894035 , 2.893974 
 0.462500 , 23.125000 , 0.986204 , 12.978100 , 0.016663 , -0.004275 , 2.902330 , 1.878075 , 1.890222 , -0.021852 , -0.002398 , -1.005989 , 2.902278 , 2.902275 , 2.902278 , 2.902280 , 2.902275 , 2.902275 , 2.902274 , 2.902280 
 0.467500 , 23.375000 , 0.991537 , 13.009692 , 0.026712 , -0.004318 , 2.897603 , 1.867015 , 1.881818 , -0.020446 , -0.003688 , -1.000653 , 2.897551 , 2.897549 , 2.897551 , 2.897378 , 2.897549 , 2.897549 , 2.897549 , 2.897378 
 0.472500 , 23.625000 , 0.998174 , 13.039363 , 0.012670 , -0.005243 , 2.891683 , 1.858406 , 1.870193 , -0.014825 , -0.002768 , -0.992602 , 2.891632 , 2.891631 , 2.891632 , 2.891622 , 2.891631 , 2.891631 , 2.891631 , 2.891622 
 0.477500 , 23.875000 , 0.993731 , 13.045430 , 0.021108 , -0.005769 , 2.871448 , 1.872676 , 1.878309 , -0.003812 , -0.003735 , -0.998719 , 2.871396 , 2.871397 , 2.871396 , 2.871429 , 2.871397 , 2.871397 , 2.871397 , 2.871429 
 0.482500 , 24.125000 , 0.991893 , 13.074702 , 0.018973 , -0.006344 , 2.908823 , 1.851829 , 1.881824 , -0.005230 , -0.004898 , -1.000608 , 2.908771 , 2.908772 , 2.908771 , 2.908714 , 2.908772 , 2.908772 , 2.908772 , 2.908714 
 0.487500 , 24.375000 , 0.987775 , 13.103684 , 0.022942 , -0.006339 , 2.917285 , 1.867303 , 1.890616 , -0.003503 , -0.005060 , -1.003972 , 2.917233 , 2.917236 , 2.917233 , 2.917201 , 2.917236 , 2.917236 , 2.917236 , 2.917201 
 0.492500 , 24.625000 , 0.997423 , 13.120147 , 0.009748 , -0.005948 , 2.916545 , 1.869034 , 1.873592 , 0.004309 , -0.005383 , -0.995542 , 2.916493 , 2.916497 , 2.916493 , 2.916352 , 2.916497 , 2.916497 , 2.916497 , 2.916352 
 0.497500 , 24.875000 , 0.999538 , 13.156938 , 0.001675 , -0.005361 , 2.934582 , 1.877427 , 1.870872 , 0.012304 , -0.004023 , -0.993552 , 2.934530 , 2.934535 , 2.934530 , 2.934529 , 2.934535 , 2.934535 , 2.934535 , 2.934529 
 0.502500 , 25.125000 , 1.002301 , 13.179244 , 0.005787 , -0.005711 , 2.916128 , 1.871425 , 1.865281 , 0.001481 , -0.001738 , -0.989222 , 2.916086 , 2.916082 , 2.916086 , 2.916055 , 2.916082 , 2.916082 , 2.916082 , 2.916055 
 0.507500 , 25.375000 , 1.001877 , 13.207101 , -0.004631 , -0.006417 , 2.924671 , 1.873458 , 1.865869 , -0.023564 , -0.002518 , -0.989658 , 2.924628 , 2.924625 , 2.924628 , 2.924647 , 2.924625 , 2.924625 , 2.924626 , 2.924647 
 0.512500 , 25.625000 , 0.999551 , 13.215041 , 0.010237 , -0.006374 , 2.921272 , 1.866043 , 1.869664 , -0.010788 , -0.004613 , -0.991586 , 2.921229 , 2.921227 , 2.921229 , 2.921240 , 2.921227 , 2.921227 , 2.921228 , 2.921240 
 0.517500 , 25.875000 , 0.998641 , 13.242766 , 0.005750 , -0.006247 , 2.940812 , 1.843168 , 1.871626 , -0.021313 , -0.004819 , -0.991782 , 2.940769 , 2.940768 , 2.940769 , 2.940733 , 2.940768 , 2.940768 , 2.940769 , 2.940733 
 0.522500 , 26.125000 , 1.003509 , 13.261261 , 0.005433 , -0.006460 , 2.905738 , 1.844036 , 1.863141 , -0.009968 , -0.005549 , -0.988218 , 2.905696 , 2.905695 , 2.905696 , 2.905445 , 2.905695 , 2.905695 , 2.905696 , 2.905445 
 0.527500 , 26.375000 , 0.995378 , 13.287562 , 0.011068 , -0.006453 , 2.966258 , 1.856040 , 1.877527 , 0.011897 , -0.004280 , -0.995764 , 2.966215 , 2.966216 , 2.966215 , 2.966209 , 2.966216 , 2.966216 , 2.966216 , 2.966209 
 0.532500 , 26.625000 , 0.991537 , 13.309338 , 0.007054 , -0.006647 , 2.949982 , 1.828513 , 1.885463 , -0.002734 , -0.002744 , -0.999238 , 2.949939 , 2.949940 , 2.949939 , 2.949970 , 2.949940 , 2.949940 , 2.949940 , 2.949970 
 0.537500 , 26.875000 , 0.993139 , 13.321742 , -0.000881 , -0.007100 , 2.956431 , 1.840664 , 1.884231 , -0.013795 , -0.001702 , -0.996633 , 2.956388 , 2.956390 , 2.956388 , 2.956371 , 2.956390 , 2.956390 , 2.956391 , 2.956371 
 0.542500 , 27.125000 , 1.000141 , 13.344147 , -0.007009 , -0.007190 , 2.944629 , 1.837179 , 1.870406 , -0.005946 , -0.002747 , -0.989620 , 2.944586 , 2.944589 , 2.944586 , 2.944491 , 2.944589 , 2.944589 , 2.944589 , 2.944491 
 0.547500 , 27.375000 , 1.003041 , 13.367672 , 0.001478 , -0.007684 , 2.922622 , 1.830655 , 1.865971 , -0.006436 , -0.002358 , -0.986485 , 2.922579 , 2.922583 , 2.922579 , 2.922552 , 2.922583 , 2.922583 , 2.922583 , 2.922552 
 0.552500 , 27.625000 , 1.000323 , 13.396354 , -0.001449 , -0.007944 , 2.915799 , 1.843032 , 1.871208 , -0.004782 , -0.002631 , -0.990295 , 2.915764 , 2.915761 , 2.915764 , 2.915659 , 2.915761 , 2.915761 , 2.915761 , 2.915659 
 0.557500 , 27.875000 , 0.996678 , 13.414317 , 0.003691 , -0.007468 , 2.920820 , 1.834989 , 1.877026 , -0.005782 , -0.002590 , -0.994375 , 2.920785 , 2.920782 , 2.920785 , 2.920787 , 2.920782 , 2.920782 , 2.920782 , 2.920787 
 0.562500 , 28.125000 , 0.999429 , 13.441110 , 0.008401 , -0.007606 , 2.922198 , 1.839107 , 1.870442 , 0.006125 , -0.003735 , -0.990311 , 2.922163 , 2.922161 , 2.922163 , 2.922191 , 2.922161 , 2.922161 , 2.922161 , 2.922191 
 0.567500 , 28.375000 , 0.998737 , 13.457226 , 0.007108 , -0.007486 , 2.929176 , 1.859241 , 1.872223 , 0.004902 , -0.003558 , -0.990421 , 2.929140 , 2.929140 , 2.929140 , 2.928981 , 2.929140 , 2.929140 , 2.929140 , 2.928981 
 0.572500 , 28.625000 , 0.998842 , 13.481213 , 0.006810 , -0.007410 , 2.924994 , 1.836965 , 1.872655 , -0.000074 , -0.003281 , -0.991170 , 2.924958 , 2.924958 , 2.924958 , 2.924903 , 2.924958 , 2.924958 , 2.924958 , 2.924903 
 0.577500 , 28.875000 , 0.991005 , 13.522264 , -0.005785 , -0.007434 , 2.928255 , 1.837842 , 1.886522 , -0.009845 , -0.003452 , -0.998890 , 2.928220 , 2.928220 , 2.928220 , 2.928217 , 2.928220 , 2.928220 , 2.928220 , 2.928217 
 0.582500 , 29.125000 , 0.992816 , 13.528512 , -0.005747 , -0.007748 , 2.929589 , 1.842183 , 1.884347 , -0.002750 , -0.003265 , -0.998275 , 2.929553 , 2.929554 , 2.929553 , 2.929551 , 2.929554 , 2.929554 , 2.929554 , 2.929551 
 0.587500 , 29.375000 , 0.992076 , 13.543113 , -0.001091 , -0.007824 , 2.942990 , 1.849458 , 1.886050 , -0.016595 , -0.003100 , -0.996708 , 2.942955 , 2.942956 , 2.942955 , 2.942881 , 2.942956 , 2.942956 , 2.942956 , 2.942881 
 0.592500 , 29.625000 , 0.995450 , 13.560084 , 0.003663 , -0.007706 , 2.920444 , 1.851947 , 1.881150 , 0.004144 , -0.003001 , -0.993536 , 2.920409 , 2.920411 , 2.920409 , 2.920404 , 2.920411 , 2.920411 , 2.920411 , 2.920404 
 0.597500 , 29.875000 , 0.999399 , 13.579807 , 0.011486 , -0.008160 , 2.932015 , 1.846813 , 1.874161 , 0.013530 , -0.003189 , -0.989236 , 2.931979 , 2.931982 , 2.931979 , 2.931960 , 2.931982 , 2.931982 , 2.931982 , 2.931960 
 0.602500 , 30.125000 , 0.999373 , 13.600552 , 0.016877 , -0.008542 , 2.922333 , 1.843844 , 1.873427 , 0.021522 , -0.002275 , -0.989205 , 2.922303 , 2.922300 , 2.922303 , 2.922284 , 2.922300 , 2.922300 , 2.922301 , 2.922284 
 0.607500 , 30.375000 , 1.001774 , 13.618615 , 0.016728 , -0.008903 , 2.931562 , 1.852674 , 1.866981 , -0.013110 , -0.002736 , -0.988402 , 2.931532 , 2.931530 , 2.931532 , 2.931557 , 2.931530 , 2.931530 , 2.931531 , 2.931557 
 0.612500 , 30.625000 , 0.996201 , 13.645650 , 0.016519 , -0.008815 , 2.927301 , 1.875236 , 1.878673 , -0.010954 , -0.002212 , -0.995113 , 2.927271 , 2.927269 , 2.927271 , 2.927216 , 2.927269 , 2.927269 , 2.927270 , 2.927216 
 0.617500 , 30.875000 , 0.998239 , 13.670206 , 0.008305 , -0.008274 , 2.908884 , 1.872191 , 1.873864 , 0.002848 , -0.002620 , -0.992110 , 2.908854 , 2.908853 , 2.908854 , 2.908874 , 2.908853 , 2.908853 , 2.908853 , 2.908874 
 0.622500 , 31.125000 , 0.996530 , 13.678687 , 0.009730 , -0.008463 , 2.893538 , 1.865739 , 1.877833 , 0.010288 , -0.002621 , -0.994463 , 2.893508 , 2.893508 , 2.893508 , 2.893500 , 2.893508 , 2.893508 , 2.893508 , 2.893500 
 0.627500 , 31.375000 , 0.997732 , 13.708793 , 0.004069 , -0.008557 , 2.930459 , 1.893896 , 1.875580 , 0.016371 , -0.002805 , -0.993764 , 2.930429 , 2.930430 , 2.930429 , 2.930278 , 2.930430 , 2.930429 , 2.930430 , 2.930278 
 0.632500 , 31.625000 , 0.992917 , 13.719665 , 0.004469 , -0.007856 , 2.918944 , 1.888358 , 1.884372 , 0.002606 , -0.002541 , -0.998066 , 2.918914 , 2.918915 , 2.918914 , 2.918929 , 2.918915 , 2.918915 , 2.918915 , 2.918929 
 0.637500 , 31.875000 , 0.987079 , 13.737939 , 0.004466 , -0.007684 , 2.911267 , 1.883266 , 1.895945 , 0.003113 , -0.001261 , -1.005650 , 2.911237 , 2.911238 , 2.911237 , 2.911214 , 2.911238 , 2.911238 , 2.911238 , 2.911214 
 0.642500 , 32.125000 , 0.980859 , 13.757594 , 0.007235 , -0.007420 , 2.964413 , 1.884025 , 1.908640 , 0.000298 , -0.001091 , -1.013067 , 2.964383 , 2.964385 , 2.964383 , 2.964382 , 2.964385 , 2.964385 , 2.964384 , 2.964382 
 0.647500 , 32.375000 , 0.988363 , 13.777939 , 0.003281 , -0.007194 , 2.943897 , 1.875469 , 1.894104 , 0.004929 , -0.000918 , -1.005913 , 2.943867 , 2.943869 , 2.943867 , 2.943815 , 2.943869 , 2.943869 , 2.943869 , 2.943815 
 0.652500 , 32.625000 , 0.990385 , 13.803071 , 0.005880 , -0.006634 , 2.934845 , 1.875916 , 1.890395 , 0.002302 , -0.000052 , -1.001954 , 2.934819 , 2.934817 , 2.934819 , 2.934807 , 2.934817 , 2.934817 , 2.934817 , 2.934807 
 0.657500 , 32.875000 , 0.992593 , 13.814608 , -0.000183 , -0.005760 , 2.930797 , 1.875376 , 1.885856 , 0.017545 , -0.000960 , -0.998396 , 2.930771 , 2.930770 , 2.930771 , 2.930735 , 2.930770 , 2.930770 , 2.930770 , 2.930735 
 0.662500 , 33.125000 , 0.993253 , 13.826591 , 0.006392 , -0.005401 , 2.924253 , 1.876471 , 1.886001 , 0.008861 , -0.001023 , -0.998137 , 2.924228 , 2.924227 , 2.924228 , 2.924060 , 2.924227 , 2.924227 , 2.924227 , 2.924060 
 0.667500 , 33.375000 , 0.995095 , 13.860021 , 0.006364 , -0.005481 , 2.922099 , 1.876559 , 1.881787 , 0.005150 , -0.002166 , -0.997025 , 2.922073 , 2.922072 , 2.922073 , 2.922051 , 2.922072 , 2.922072 , 2.922072 , 2.922051 
 0.672500 , 33.625000 , 0.993786 , 13.877103 , 0.005025 , -0.005391 , 2.906103 , 1.866096 , 1.884047 , 0.003818 , -0.002970 , -0.998119 , 2.906077 , 2.906077 , 2.906077 , 2.906088 , 2.906077 , 2.906077 , 2.906077 , 2.906088 
 0.677500 , 33.875000 , 0.987458 , 13.898114 , 0.003085 , -0.005415 , 2.912301 , 1.856896 , 1.896483 , -0.016204 , -0.002398 , -1.004922 , 2.912276 , 2.912276 , 2.912276 , 2.912182 , 2.912276 , 2.912276 , 2.912276 , 2.912182 
 0.682500 , 34.125000 , 0.992326 , 13.918607 , 0.008818 , -0.005125 , 2.918188 , 1.870204 , 1.887694 , -0.010617 , -0.001718 , -1.000814 , 2.918162 , 2.918163 , 2.918162 , 2.918080 , 2.918163 , 2.918163 , 2.918163 , 2.918080 
 0.687500 , 34.375000 , 0.989812 , 13.926774 , 0.010186 , -0.005136 , 2.904182 , 1.859044 , 1.891888 , -0.001455 , -0.001644 , -1.002805 , 2.904157 , 2.904157 , 2.904157 , 2.904162 , 2.904157 , 2.904157 , 2.904157 , 2.904162 
 0.692500 , 34.625000 , 0.992583 , 13.929787 , 0.001515 , -0.005452 , 2.923003 , 1.857716 , 1.884804 , 0.004516 , -0.001826 , -1.001387 , 2.922977 , 2.922978 , 2.922977 , 2.922978 , 2.922978 , 2.922978 , 2.922978 , 2.922978 
 0.697500 , 34.875000 , 0.998616 , 13.952038 , -0.004574 , -0.005540 , 2.931369 , 1.854399 , 1.874532 , 0.000063 , -0.001260 , -0.996278 , 2.931343 , 2.931345 , 2.931343 , 2.931362 , 2.931345 , 2.931345 , 2.931345 , 2.931362 
 0.702500 , 35.125000 , 1.000058 , 13.965911 , 0.015731 , -0.005861 , 2.898719 , 1.851052 , 1.871502 , 0.003664 , -0.001584 , -0.994345 , 2.898696 , 2.898695 , 2.898696 , 2.898716 , 2.898695 , 2.898695 , 2.898695 , 2.898716 
 0.707500 , 35.375000 , 0.993322 , 13.974505 , 0.025793 , -0.005609 , 2.934875 , 1.866198 , 1.883172 , 0.003685 , -0.001652 , -1.000016 , 2.934852 , 2.934851 , 2.934852 , 2.934823 , 2.934851 , 2.934851 , 2.934851 , 2.934823 
 0.712500 , 35.625000 , 0.997696 , 14.003512 , 0.018889 , -0.005373 , 2.947317 , 1.860807 , 1.875295 , 0.009427 , -0.001482 , -0.995977 , 2.947295 , 2.947294 , 2.947295 , 2.947254 , 2.947294 , 2.947294 , 2.947294 , 2.947254 
 0.717500 , 35.875000 , 0.990955 , 14.026373 , 0.004834 , -0.005048 , 2.945625 , 1.861858 , 1.887696 , -0.005610 , -0.000564 , -1.003068 , 2.945602 , 2.945602 , 2.945602 , 2.945612 , 2.945602 , 2.945602 , 2.945602 , 2.945612 
 0.722500 , 36.125000 , 0.992127 , 14.038020 , 0.006079 , -0.005452 , 2.938942 , 1.873489 , 1.883506 , 0.006146 , 0.000478 , -1.001708 , 2.938919 , 2.938919 , 2.938919 , 2.938869 , 2.938919 , 2.938919 , 2.938919 , 2.938869 
 0.727500 , 36.375000 , 0.997265 , 14.063562 , 0.024110 , -0.005311 , 2.932813 , 1.868892 , 1.874727 , 0.009734 , 0.001290 , -0.996017 , 2.932791 , 2.932791 , 2.932791 , 2.932685 , 2.932791 , 2.932791 , 2.932791 , 2.932685 
 0.732500 , 36.625000 , 0.998153 , 14.075969 , 0.016893 , -0.004970 , 2.947813 , 1.863246 , 1.873915 , 0.016014 , 0.001341 , -0.995473 , 2.947791 , 2.947791 , 2.947791 , 2.947790 , 2.947791 , 2.947791 , 2.947791 , 2.947790 
 0.737500 , 36.875000 , 0.999679 , 14.084772 , 0.014016 , -0.005157 , 2.958361 , 1.860024 , 1.870566 , 0.007603 , 0.002545 , -0.993078 , 2.958339 , 2.958339 , 2.958339 , 2.958357 , 2.958339 , 2.958339 , 2.958339 , 2.958357 
 0.742500 , 37.125000 , 1.009521 , 14.093615 , 0.015852 , -0.005202 , 2.946427 , 1.862264 , 1.853389 , -0.004611 , 0.002657 , -0.983668 , 2.946405 , 2.946406 , 2.946405 , 2.946398 , 2.946406 , 2.946406 , 2.946406 , 2.946398 
 0.747500 , 37.375000 , 1.000943 , 14.109909 , 0.005285 , -0.005312 , 2.933274 , 1.869858 , 1.868129 , -0.007790 , 0.003352 , -0.991248 , 2.933251 , 2.933253 , 2.933251 , 2.933242 , 2.933253 , 2.933253 , 2.933253 , 2.933242 
 0.752500 , 37.625000 , 1.000016 , 14.126707 , 0.008314 , -0.005998 , 2.914331 , 1.846354 , 1.871644 , -0.007077 , 0.004709 , -0.992261 , 2.914312 , 2.914310 , 2.914312 , 2.914324 , 2.914310 , 2.914310 , 2.914311 , 2.914324 
 0.757500 , 37.875000 , 1.004018 , 14.146061 , 0.005803 , -0.006115 , 2.907226 , 1.849715 , 1.863893 , 0.002291 , 0.005623 , -0.988230 , 2.907206 , 2.907205 , 2.907206 , 2.907153 , 2.907205 , 2.907205 , 2.907206 , 2.907153 
 0.762500 , 38.125000 , 1.002631 , 14.169299 , 0.001635 , -0.006028 , 2.930458 , 1.843984 , 1.868590 , -0.001377 , 0.005770 , -0.990926 , 2.930439 , 2.930438 , 2.930439 , 2.930434 , 2.930438 , 2.930438 , 2.930438 , 2.930434 
 0.767500 , 38.375000 , 1.002954 , 14.184826 , -0.007113 , -0.006040 , 2.920822 , 1.851916 , 1.868444 , 0.012374 , 0.005716 , -0.991715 , 2.920803 , 2.920802 , 2.920803 , 2.920792 , 2.920802 , 2.920802 , 2.920802 , 2.920792 
 0.772500 , 38.625000 , 1.000372 , 14.195261 , -0.005923 , -0.005900 , 2.909642 , 1.834561 , 1.874395 , -0.001471 , 0.005569 , -0.993107 , 2.909622 , 2.909622 , 2.909622 , 2.909450 , 2.909622 , 2.909622 , 2.909622 , 2.909450 
 0.777500 , 38.875000 , 1.004395 , 14.209769 , -0.002985 , -0.005499 , 2.906573 , 1.855614 , 1.866829 , -0.005154 , 0.005372 , -0.989819 , 2.906554 , 2.906554 , 2.906554 , 2.906559 , 2.906554 , 2.906554 , 2.906554 , 2.906559 
 0.782500 , 39.125000 , 1.001794 , 14.222951 , -0.002913 , -0.006134 , 2.899128 , 1.856146 , 1.871538 , -0.008404 , 0.003618 , -0.992931 , 2.899109 , 2.899109 , 2.899109 , 2.899120 , 2.899109 , 2.899109 , 2.899109 , 2.899120 
 0.787500 , 39.375000 , 1.006981 , 14.242323 , -0.014877 , -0.006169 , 2.901613 , 1.856777 , 1.863430 , -0.010943 , 0.002615 , -0.988143 , 2.901594 , 2.901594 , 2.901594 , 2.901606 , 2.901594 , 2.901594 , 2.901595 , 2.901606 
 0.792500 , 39.625000 , 1.002140 , 14.237259 , -0.002351 , -0.006027 , 2.924453 , 1.869248 , 1.871679 , -0.005894 , 0.002647 , -0.991385 , 2.924434 , 2.924435 , 2.924434 , 2.924438 , 2.924435 , 2.924435 , 2.924435 , 2.924438 
 0.797500 , 39.875000 , 0.999383 , 14.256391 , -0.000119 , -0.005206 , 2.909858 , 1.871010 , 1.876766 , -0.004551 , 0.002991 , -0.993032 , 2.909839 , 2.909840 , 2.909839 , 2.909752 , 2.909840 , 2.909840 , 2.909840 , 2.909752 
 0.802500 , 40.125000 , 0.999607 , 14.279240 , 0.001011 , -0.004583 , 2.925489 , 1.853800 , 1.875609 , -0.004573 , 0.003107 , -0.991867 , 2.925472 , 2.925471 , 2.925472 , 2.925472 , 2.925471 , 2.925471 , 2.925471 , 2.925472 
 0.807500 , 40.375000 , 0.991125 , 14.277687 , -0.008754 , -0.004041 , 2.892092 , 1.876322 , 1.891359 , -0.002622 , 0.002005 , -1.000453 , 2.892075 , 2.892074 , 2.892075 , 2.892081 , 2.892074 , 2.892074 , 2.892074 , 2.892081 
 0.812500 , 40.625000 , 0.997651 , 14.294775 , -0.006651 , -0.003922 , 2.894708 , 1.855576 , 1.879584 , 0.019716 , 0.001470 , -0.994636 , 2.894690 , 2.894690 , 2.894690 , 2.894571 , 2.894690 , 2.894690 , 2.894690 , 2.894571 
 0.817500 , 40.875000 , 0.995565 , 14.325582 , -0.001632 , -0.004430 , 2.899302 , 1.852817 , 1.882008 , 0.020295 , 0.002077 , -0.996811 , 2.899285 , 2.899284 , 2.899285 , 2.899259 , 2.899284 , 2.899284 , 2.899284 , 2.899259 
 0.822500 , 41.125000 , 0.995243 , 14.332379 , -0.003888 , -0.004830 , 2.916350 , 1.859886 , 1.883890 , 0.013503 , 0.002285 , -0.997044 , 2.916333 , 2.916333 , 2.916333 , 2.916345 , 2.916333 , 2.916333 , 2.916333 , 2.916345 
 0.827500 , 41.375000 , 1.000222 , 14.343685 , 0.006697 , -0.004585 , 2.888891 , 1.863880 , 1.875214 , 0.006433 , 0.001624 , -0.993160 , 2.888873 , 2.888874 , 2.888873 , 2.888843 , 2.888874 , 2.888874 , 2.888874 , 2.888843 
 0.832500 , 41.625000 , 0.996095 , 14.359229 , -0.002146 , -0.004348 , 2.914662 , 1.859453 , 1.882242 , 0.012563 , 0.002331 , -0.997471 , 2.914645 , 2.914645 , 2.914645 , 2.914618 , 2.914645 , 2.914645 , 2.914645 , 2.914618 
 0.837500 , 41.875000 , 0.997238 , 14.373200 , 0.003882 , -0.003702 , 2.943942 , 1.847716 , 1.879807 , 0.005963 , 0.002205 , -0.997765 , 2.943925 , 2.943926 , 2.943925 , 2.943935 , 2.943926 , 2.943926 , 2.943926 , 2.943935 
 0.842500 , 42.125000 , 0.997895 , 14.396618 , 0.003924 , -0.003713 , 2.936073 , 1.871051 , 1.878298 , 0.006566 , 0.003982 , -0.998897 , 2.936056 , 2.936056 , 2.936056 , 2.935959 , 2.936056 , 2.936056 , 2.936056 , 2.935959 
 0.847500 , 42.375000 , 1.003383 , 14.402353 , 0.003113 , -0.004618 , 2.914308 , 1.884415 , 1.867588 , 0.005165 , 0.004547 , -0.993944 , 2.914290 , 2.914291 , 2.914290 , 2.914146 , 2.914291 , 2.914291 , 2.914291 , 2.914146 
 0.852500 , 42.625000 , 1.002397 , 14.412459 , -0.001118 , -0.004472 , 2.887101 , 1.872543 , 1.869237 , 0.008894 , 0.004471 , -0.994389 , 2.887086 , 2.887085 , 2.887086 , 2.886953 , 2.887085 , 2.887085 , 2.887085 , 2.886953 
 0.857500 , 42.875000 , 0.999910 , 14.430560 , -0.001733 , -0.004261 , 2.886773 , 1.860718 , 1.873489 , 0.017359 , 0.004344 , -0.997059 , 2.886758 , 2.886757 , 2.886758 , 2.886671 , 2.886757 , 2.886757 , 2.886757 , 2.886671 
 0.862500 , 43.125000 , 1.001767 , 14.449987 , -0.006859 , -0.004387 , 2.900355 , 1.863678 , 1.869501 , 0.017190 , 0.002308 , -0.994264 , 2.900340 , 2.900340 , 2.900340 , 2.900333 , 2.900340 , 2.900340 , 2.900340 , 2.900333 
 0.867500 , 43.375000 , 0.998693 , 14.467409 , -0.005587 , -0.004285 , 2.914244 , 1.871904 , 1.875287 , 0.006103 , 0.001077 , -0.997519 , 2.914229 , 2.914229 , 2.914229 , 2.914203 , 2.914229 , 2.914229 , 2.914229 , 2.914203 
 0.872500 , 43.625000 , 1.004887 , 14.484450 , -0.002918 , -0.004229 , 2.901037 , 1.886599 , 1.865340 , -0.004411 , 0.001832 , -0.991418 , 2.901021 , 2.901021 , 2.901021 , 2.900951 , 2.901021 , 2.901021 , 2.901022 , 2.900951 
 0.877500 , 43.875000 , 0.997072 , 14.493841 , -0.004018 , -0.004058 , 2.914096 , 1.873414 , 1.880755 , 0.004385 , 0.001506 , -0.999609 , 2.914081 , 2.914081 , 2.914081 , 2.914044 , 2.914081 , 2.914081 , 2.914081 , 2.914044 
 0.882500 , 44.125000 , 0.997412 , 14.510112 , -0.014739 , -0.003690 , 2.914721 , 1.852739 , 1.881879 , 0.000124 , 0.001075 , -1.000363 , 2.914706 , 2.914706 , 2.914706 , 2.914696 , 2.914706 , 2.914706 , 2.914706 , 2.914696 
 0.887500 , 44.375000 , 1.000107 , 14.519993 , -0.013454 , -0.003617 , 2.937418 , 1.863067 , 1.876258 , 0.001593 , 0.001269 , -0.997416 , 2.937402 , 2.937403 , 2.937402 , 2.937410 , 2.937403 , 2.937403 , 2.937403 , 2.937410 
 0.892500 , 44.625000 , 0.997308 , 14.525751 , -0.005353 , -0.003304 , 2.926397 , 1.850495 , 1.881159 , 0.008343 , 0.001101 , -1.000409 , 2.926382 , 2.926383 , 2.926382 , 2.926360 , 2.926383 , 2.926383 , 2.926383 , 2.926360 
 0.897500 , 44.875000 , 0.988005 , 14.531370 , -0.008799 , -0.003314 , 2.944889 , 1.846107 , 1.899883 , 0.012063 , 0.001156 , -1.009448 , 2.944874 , 2.944874 , 2.944874 , 2.944885 , 2.944874 , 2.944875 , 2.944874 , 2.944885 
 0.902500 , 45.125000 , 0.990685 , 14.540535 , -0.001797 , -0.003123 , 2.942281 , 1.846867 , 1.894177 , 0.004878 , 0.000510 , -1.005268 , 2.942267 , 2.942266 , 2.942267 , 2.942242 , 2.942266 , 2.942266 , 2.942266 , 2.942242 
 0.907500 , 45.375000 , 0.986391 , 14.566317 , 0.006933 , -0.003255 , 2.941351 , 1.852184 , 1.902612 , 0.011034 , 0.000332 , -1.009634 , 2.941338 , 2.941337 , 2.941338 , 2.941283 , 2.941337 , 2.941337 , 2.941337 , 2.941283 
 0.912500 , 45.625000 , 0.986261 , 14.582814 , 0.010074 , -0.003155 , 2.935229 , 1.870737 , 1.903337 , 0.012319 , 0.000902 , -1.012034 , 2.935215 , 2.935215 , 2.935215 , 2.935166 , 2.935215 , 2.935215 , 2.935214 , 2.935166 
 0.917500 , 45.875000 , 0.990189 , 14.587723 , 0.013865 , -0.003137 , 2.945213 , 1.883338 , 1.895241 , 0.007197 , 0.001577 , -1.006695 , 2.945199 , 2.945199 , 2.945199 , 2.945139 , 2.945199 , 2.945199 , 2.945199 , 2.945139 
 0.922500 , 46.125000 , 0.988679 , 14.592587 , 0.003594 , -0.002903 , 2.932041 , 1.864268 , 1.898653 , -0.006226 , 0.002268 , -1.008301 , 2.932027 , 2.932027 , 2.932027 , 2.932027 , 2.932027 , 2.932027 , 2.932027 , 2.932027 
 0.927500 , 46.375000 , 0.990569 , 14.604107 , -0.000428 , -0.002380 , 2.921054 , 1.862512 , 1.895804 , -0.005594 , 0.002652 , -1.006906 , 2.921040 , 2.921040 , 2.921040 , 2.920991 , 2.921040 , 2.921040 , 2.921040 , 2.920991 
 0.932500 , 46.625000 , 0.996225 , 14.630420 , 0.000152 , -0.002130 , 2.907511 , 1.856290 , 1.884540 , -0.013741 , 0.001590 , -1.000836 , 2.907498 , 2.907498 , 2.907498 , 2.907271 , 2.907498 , 2.907498 , 2.907498 , 2.907271 
 0.937500 , 46.875000 , 0.998225 , 14.647960 , 0.005404 , -0.001448 , 2.918145 , 1.854070 , 1.880728 , -0.017693 , 0.000694 , -0.999815 , 2.918131 , 2.918131 , 2.918131 , 2.917988 , 2.918131 , 2.918131 , 2.918131 , 2.917988 
 0.942500 , 47.125000 , 1.002962 , 14.676415 , 0.005564 , -0.001371 , 2.916418 , 1.860377 , 1.872229 , -0.005977 , 0.000130 , -0.994326 , 2.916404 , 2.916405 , 2.916404 , 2.916385 , 2.916405 , 2.916405 , 2.916405 , 2.916385 
 0.947500 , 47.375000 , 0.997063 , 14.680277 , -0.006270 , -0.001188 , 2.916248 , 1.850187 , 1.883839 , 0.005546 , -0.000546 , -0.999417 , 2.916234 , 2.916235 , 2.916234 , 2.916198 , 2.916235 , 2.916235 , 2.916235 , 2.916198 
 0.952500 , 47.625000 , 0.990220 , 14.692877 , 0.004536 , -0.001362 , 2.917683 , 1.852343 , 1.897248 , -0.007708 , -0.000144 , -1.006782 , 2.917671 , 2.917670 , 2.917671 , 2.917674 , 2.917670 , 2.917670 , 2.917670 , 2.917674 
 0.957500 , 47.875000 , 0.991784 , 14.695465 , -0.001575 , -0.001485 , 2.913630 , 1.865025 , 1.893645 , -0.004796 , -0.001470 , -1.006135 , 2.913618 , 2.913617 , 2.913618 , 2.913622 , 2.913617 , 2.913617 , 2.913617 , 2.913622 
 0.962500 , 48.125000 , 0.993074 , 14.709552 , -0.001682 , -0.001237 , 2.910387 , 1.836390 , 1.889608 , -0.012562 , -0.001773 , -1.003527 , 2.910375 , 2.910374 , 2.910375 , 2.910250 , 2.910374 , 2.910374 , 2.910374 , 2.910250 
 0.967500 , 48.375000 , 0.989917 , 14.738632 , -0.001572 , -0.000358 , 2.933194 , 1.856567 , 1.894413 , -0.018150 , -0.001394 , -1.006477 , 2.933181 , 2.933181 , 2.933181 , 2.933191 , 2.933181 , 2.933181 , 2.933181 , 2.933191 
 0.972500 , 48.625000 , 0.992167 , 14.741328 , -0.002590 , -0.000100 , 2.946212 , 1.881831 , 1.889898 , -0.013821 , -0.000458 , -1.005252 , 2.946200 , 2.946200 , 2.946200 , 2.946195 , 2.946200 , 2.946200 , 2.946200 , 2.946195 
 0.977500 , 48.875000 , 0.997452 , 14.757663 , -0.002887 , -0.000087 , 2.922763 , 1.888903 , 1.880120 , -0.006220 , 0.001188 , -1.001342 , 2.922750 , 2.922751 , 2.922750 , 2.922683 , 2.922750 , 2.922750 , 2.922750 , 2.922683 
 0.982500 , 49.125000 , 0.997107 , 14.768117 , -0.005636 , -0.000276 , 2.907121 , 1.860353 , 1.881206 , -0.012660 , 0.001560 , -1.002957 , 2.907109 , 2.907109 , 2.907109 , 2.907107 , 2.907109 , 2.907109 , 2.907109 , 2.907107 
 0.987500 , 49.375000 , 0.997151 , 14.784564 , -0.003608 , -0.000590 , 2.900968 , 1.882654 , 1.880592 , -0.014620 , 0.000879 , -1.003982 , 2.900956 , 2.900956 , 2.900956 , 2.900946 , 2.900956 , 2.900956 , 2.900956 , 2.900946 
 0.992500 , 49.625000 , 0.996769 , 14.793564 , -0.007200 , -0.000386 , 2.921251 , 1.867372 , 1.881863 , 0.001035 , -0.000768 , -1.005481 , 2.921239 , 2.921239 , 2.921239 , 2.921240 , 2.921239 , 2.921239 , 2.921239 , 2.921240 
 0.997500 , 49.875000 , 0.991958 , 14.797284 , -0.002958 , -0.000168 , 2.899762 , 1.860816 , 1.892702 , -0.008823 , -0.000972 , -1.010915 , 2.899750 , 2.899750 , 2.899750 , 2.899751 , 2.899750 , 2.899750 , 2.899750 , 2.899751 


==> data/interp_stat/P1_vel_P1_Tl/ref_mesh_lagr_stat_20_cells.csv <==
# zc_ov_h , zc , C , U , V , W , uu , vv , ww , uv , wv , uw , stat_cor_uu , log_stat_cor_uu, lin_corrected_uu, lagr_corrected_uu,  lagr_log_stat_cor_uu_u_star_eul, lagr_log_stat_cor_uu_lag_ustar_U, lagr_log_stat_cor_uu_lag_ustar_uw,  lagr_lin_corrected_uu 
 0.025000 , 1.250000 , 1.004322 , 6.223155 , 0.001097 , -0.000234 , 4.066133 , 1.874952 , 1.872496 , 0.003770 , -0.000448 , -0.799832 , 0.900555 , 0.900555 , 2.446067 , 1.508533 , 0.868462 , 0.219276 , 1.508533 , 2.615324 
 0.075000 , 3.750000 , 0.995360 , 8.734078 , 0.009600 , 0.000470 , 3.010031 , 1.891560 , 1.879890 , 0.000795 , 0.003027 , -0.944934 , 2.810836 , 2.800379 , 2.810836 , 2.829679 , 2.799472 , 2.795278 , 2.811066 , 2.829679 
 0.125000 , 6.250000 , 1.001841 , 9.902667 , 0.004683 , 0.000567 , 2.945944 , 1.875053 , 1.875648 , -0.009564 , 0.004742 , -0.978989 , 2.872720 , 2.871365 , 2.872720 , 2.878521 , 2.871461 , 2.870949 , 2.873026 , 2.878521 
 0.175000 , 8.750000 , 1.008150 , 10.689716 , -0.003795 , -0.000408 , 2.909181 , 1.877802 , 1.870283 , -0.005558 , 0.001879 , -0.973259 , 2.871483 , 2.871128 , 2.871483 , 2.871721 , 2.871123 , 2.870956 , 2.872141 , 2.871721 
 0.225000 , 11.250000 , 1.013983 , 11.275038 , -0.003265 , -0.000454 , 2.918994 , 1.871770 , 1.855666 , 0.001197 , -0.001075 , -0.970637 , 2.896074 , 2.895944 , 2.896074 , 2.896477 , 2.895944 , 2.895886 , 2.896621 , 2.896477 
 0.275000 , 13.750000 , 1.006932 , 11.753575 , 0.007408 , -0.001147 , 2.912563 , 1.876589 , 1.865738 , 0.013483 , -0.001989 , -0.979755 , 2.897171 , 2.897112 , 2.897171 , 2.896734 , 2.897141 , 2.897098 , 2.897453 , 2.896734 
 0.325000 , 16.250000 , 1.005717 , 12.146257 , 0.004513 , -0.002784 , 2.944299 , 1.862785 , 1.864569 , 0.003480 , -0.001397 , -0.986947 , 2.933254 , 2.933224 , 2.933254 , 2.933844 , 2.933235 , 2.933212 , 2.933380 , 2.933844 
 0.375000 , 18.750000 , 1.006843 , 12.476136 , 0.007836 , -0.003047 , 2.939550 , 1.857196 , 1.858705 , 0.003695 , 0.001992 , -0.985448 , 2.931241 , 2.931223 , 2.931241 , 2.930974 , 2.931229 , 2.931224 , 2.931350 , 2.930974 
 0.425000 , 21.250000 , 0.998702 , 12.769833 , 0.016249 , -0.003962 , 2.921336 , 1.864434 , 1.870125 , -0.012403 , 0.001772 , -0.991798 , 2.914859 , 2.914848 , 2.914859 , 2.914576 , 2.914846 , 2.914845 , 2.914899 , 2.914576 
 0.475000 , 23.750000 , 0.993182 , 13.040668 , 0.015095 , -0.005290 , 2.909784 , 1.867424 , 1.879363 , -0.006635 , -0.003447 , -0.998819 , 2.904593 , 2.904587 , 2.904593 , 2.904651 , 2.904580 , 2.904574 , 2.904586 , 2.904651 
 0.525000 , 26.250000 , 0.998911 , 13.273515 , 0.003423 , -0.006628 , 2.938346 , 1.849173 , 1.871888 , -0.008233 , -0.003306 , -0.991834 , 2.934093 , 2.934089 , 2.934093 , 2.934752 , 2.934082 , 2.934080 , 2.934116 , 2.934752 
 0.575000 , 28.750000 , 0.996475 , 13.492302 , 0.002723 , -0.007679 , 2.930250 , 1.844191 , 1.877559 , -0.001103 , -0.003180 , -0.993316 , 2.926703 , 2.926700 , 2.926703 , 2.926634 , 2.926695 , 2.926691 , 2.926718 , 2.926634 
 0.625000 , 31.250000 , 0.993907 , 13.691270 , 0.009187 , -0.008174 , 2.928336 , 1.873447 , 1.882866 , 0.003529 , -0.002114 , -0.997499 , 2.925332 , 2.925330 , 2.925332 , 2.925201 , 2.925332 , 2.925329 , 2.925340 , 2.925201 
 0.675000 , 33.750000 , 0.992591 , 13.880700 , 0.004245 , -0.005533 , 2.923239 , 1.866886 , 1.886333 , 0.001375 , -0.001601 , -0.999964 , 2.920662 , 2.920660 , 2.920662 , 2.920757 , 2.920658 , 2.920653 , 2.920658 , 2.920757 
 0.725000 , 36.250000 , 0.997972 , 14.043731 , 0.014753 , -0.005329 , 2.940698 , 1.863809 , 1.874144 , 0.003705 , 0.000643 , -0.995425 , 2.938463 , 2.938462 , 2.938463 , 2.938458 , 2.938457 , 2.938455 , 2.938467 , 2.938458 
 0.775000 , 38.750000 , 1.002468 , 14.199095 , -0.002060 , -0.005912 , 2.914050 , 1.853573 , 1.869713 , -0.003189 , 0.004463 , -0.991147 , 2.912094 , 2.912093 , 2.912094 , 2.912430 , 2.912095 , 2.912094 , 2.912112 , 2.912430 
 0.825000 , 41.250000 , 0.997403 , 14.338542 , -0.000433 , -0.004278 , 2.914439 , 1.862521 , 1.879542 , 0.008435 , 0.002565 , -0.996196 , 2.912712 , 2.912711 , 2.912712 , 2.912615 , 2.912709 , 2.912710 , 2.912715 , 2.912615 
 0.875000 , 43.750000 , 0.998756 , 14.482494 , -0.006451 , -0.003963 , 2.914191 , 1.864183 , 1.877240 , 0.007043 , 0.002015 , -0.998155 , 2.912655 , 2.912654 , 2.912655 , 2.912675 , 2.912657 , 2.912657 , 2.912660 , 2.912675 
 0.925000 , 46.250000 , 0.992725 , 14.611117 , 0.003700 , -0.002405 , 2.929453 , 1.860099 , 1.891065 , -0.000930 , 0.001007 , -1.004263 , 2.928079 , 2.928079 , 2.928079 , 2.927525 , 2.928078 , 2.928079 , 2.928072 , 2.927525 
 0.975000 , 48.750000 , 0.993760 , 14.747970 , -0.002523 , -0.000604 , 2.918659 , 1.865256 , 1.888112 , -0.009910 , -0.000334 , -1.005265 , 2.917421 , 2.917421 , 2.917421 , 2.917311 , 2.917422 , 2.917421 , 2.917416 , 2.917311 


==> data/interp_stat/P1_vel_P1_Tl/spatial_averaged_stat_from_2000_cells_to_200_cells.csv <==
# z , z_ov_L , sp_av_mean_vel , sp_av_mean_vel ,  sp_av_mean_vel , sp_av_mean_vel  
0.0025 , 0.125 , 4.0693778 , 2.235199300000001 , 1.8712583 , -0.5035461999999999
0.0075 , 0.375 , 4.7630658 , 2.1712181 , 1.8763531 , -0.4803746999999999
0.0125 , 0.625 , 5.2562471 , 2.3152469 , 1.8647129 , -0.6152374
0.0175 , 0.875 , 5.722143 , 2.4835413 , 1.8737121 , -0.7444056000000001
0.0225 , 1.125 , 6.170490299999999 , 2.6177687 , 1.8580896 , -0.8403220000000001
0.0275 , 1.375 , 6.5803642 , 2.7545179 , 1.8658244 , -0.9252171
0.0325 , 1.625 , 6.951929700000001 , 2.8313637 , 1.8794592 , -0.9828697
0.0375 , 1.875 , 7.300188799999999 , 2.8651175 , 1.8856621 , -1.0007385
0.0425 , 2.125 , 7.621012500000001 , 2.8543717 , 1.8888881 , -0.9873398999999999
0.0475 , 2.375 , 7.878402799999999 , 2.7873521 , 1.861849 , -0.9255326
0.0525 , 2.625 , 8.040417700000001 , 2.7532317 , 1.8692668 , -0.8919231
0.0575 , 2.875 , 8.206454999999998 , 2.7541914 , 1.8671094 , -0.8998988999999999
0.0625 , 3.125 , 8.3723612 , 2.8108575 , 1.8871445 , -0.9245962000000002
0.0675 , 3.375 , 8.528064499999999 , 2.824531 , 1.8874901 , -0.9387506999999999
0.0725 , 3.625 , 8.6909232 , 2.849267 , 1.896787 , -0.9576033
0.0775 , 3.875 , 8.8324601 , 2.846955 , 1.8886307 , -0.9649441
0.0825 , 4.125 , 8.973118199999998 , 2.8473306 , 1.8755893 , -0.9648933
0.08750000000000001 , 4.375 , 9.103665899999999 , 2.8572744 , 1.8771868 , -0.9666149000000001
0.0925 , 4.625 , 9.2367735 , 2.8638304 , 1.8784371 , -0.9712526
0.0975 , 4.875 , 9.359927600000002 , 2.8851672 , 1.8721451 , -0.9706292000000001
0.1025 , 5.125 , 9.482901800000002 , 2.8818882 , 1.8731931 , -0.9740844999999998
0.1075 , 5.375 , 9.579695099999999 , 2.8831819 , 1.890689000000001 , -0.9845896000000002
0.1125 , 5.625 , 9.684267800000001 , 2.8845777 , 1.8801401 , -0.9778703999999999
0.1175 , 5.875 , 9.7649726 , 2.8786889 , 1.8724499 , -0.9757130000000002
0.1225 , 6.125 , 9.8639036 , 2.8892917 , 1.8760913 , -0.9780146000000001
0.1275 , 6.375 , 9.959366999999999 , 2.8698281 , 1.8726563 , -0.9777254
0.1325 , 6.625 , 10.0580553 , 2.8588639 , 1.8714213 , -0.9762658
0.1375 , 6.875 , 10.1254458 , 2.8736951 , 1.8741695 , -0.9786634
0.1425 , 7.125 , 10.207884 , 2.8874375 , 1.8701452 , -0.9812149
0.1475 , 7.375 , 10.2911229 , 2.8760844 , 1.8760672 , -0.9863856
0.1525 , 7.625 , 10.368432 , 2.8648777 , 1.8759574 , -0.9857918
0.1575 , 7.875 , 10.4606669 , 2.8843592 , 1.8647114 , -0.9776248000000001
0.1625 , 8.125 , 10.5233425 , 2.8667397 , 1.8686357 , -0.9768509
0.1675 , 8.375 , 10.595145 , 2.870942799999999 , 1.8744392 , -0.9728220000000001
0.1725 , 8.625 , 10.6650936 , 2.883732300000001 , 1.8810716 , -0.9732506000000001
0.1775 , 8.875 , 10.7256067 , 2.8840571 , 1.8790765 , -0.9718020000000001
0.1825 , 9.125 , 10.7912527 , 2.8672322 , 1.8637911 , -0.9672228
0.1875 , 9.375 , 10.8663585 , 2.8612935 , 1.8633684 , -0.9692741999999999
0.1925 , 9.625 , 10.9198564 , 2.8637249 , 1.8591361 , -0.9652609
0.1975 , 9.875 , 10.9773601 , 2.8692598 , 1.8732216 , -0.9731113
0.2025 , 10.125 , 11.03178 , 2.8672634 , 1.851085499999999 , -0.9632308000000001
0.2075 , 10.375 , 11.09454 , 2.8801887 , 1.8601277 , -0.9689129
0.2125 , 10.625 , 11.1445218 , 2.8744047 , 1.8586249 , -0.970232
0.2175 , 10.875 , 11.2011614 , 2.8628244 , 1.8518549 , -0.9662174
0.2225 , 11.125 , 11.2543439 , 2.8930335 , 1.8461717 , -0.9659884000000002
0.2275 , 11.375 , 11.3058998 , 2.9123843 , 1.8444714 , -0.9661753000000001
0.2325 , 11.625 , 11.3588684 , 2.9145557 , 1.8646855 , -0.9779503999999999
0.2375 , 11.875 , 11.4131233 , 2.9336448 , 1.860539 , -0.9757271999999999
0.2425 , 12.125 , 11.4540166 , 2.9329292 , 1.8603709 , -0.9776346
0.2475 , 12.375 , 11.4969965 , 2.8937526 , 1.8593944 , -0.9748449000000001
0.2525 , 12.625 , 11.5465246 , 2.8936155 , 1.8711916 , -0.9824821
0.2575 , 12.875 , 11.6017393 , 2.8914351 , 1.8662422 , -0.9800514999999999
0.2625 , 13.125 , 11.6531134 , 2.8958204 , 1.8700512 , -0.9827154
0.2675 , 13.375 , 11.6957852 , 2.8955362 , 1.8659049 , -0.9806188
0.2725 , 13.625 , 11.7314936 , 2.8950811 , 1.8617978 , -0.9764756
0.2775 , 13.875 , 11.7748198 , 2.8829422 , 1.8590268 , -0.9726936
0.2825 , 14.125 , 11.8183275 , 2.884892300000001 , 1.8590301 , -0.9735156999999999
0.2875 , 14.375 , 11.858008 , 2.9009502 , 1.8614675 , -0.9772017999999999
0.2925 , 14.625 , 11.9056271 , 2.9260249 , 1.8655293 , -0.9816265999999999
0.2975 , 14.875 , 11.9503745 , 2.900541599999999 , 1.8775207 , -0.9893211000000001
0.3025 , 15.125 , 11.9839083 , 2.9088594 , 1.8822043 , -0.9933543
0.3075 , 15.375 , 12.0196222 , 2.9322364 , 1.8752902 , -0.9900263
0.3125 , 15.625 , 12.0458423 , 2.9465753 , 1.8664035 , -0.9865584000000001
0.3175 , 15.875 , 12.0955703 , 2.9264993 , 1.8698471 , -0.9882813
0.3225 , 16.125 , 12.1353209 , 2.928992 , 1.869682 , -0.9901881000000001
0.3275 , 16.375 , 12.1736369 , 2.933090600000001 , 1.8721484 , -0.9920876
0.3325 , 16.625 , 12.2051992 , 2.920391 , 1.8487 , -0.9800991
0.3375 , 16.875 , 12.2375836 , 2.9443635 , 1.8589668 , -0.9859689999999999
0.3425 , 17.125 , 12.2718665 , 2.9402874 , 1.8425749 , -0.9777392
0.3475 , 17.375 , 12.2901059 , 2.9560369 , 1.8607462 , -0.9852622999999999
0.3525 , 17.625 , 12.3285876 , 2.953555 , 1.8477717 , -0.9794560000000001
0.3575 , 17.875 , 12.3654955 , 2.949757200000001 , 1.8504557 , -0.9811467
0.3625 , 18.125 , 12.3950253 , 2.9290092 , 1.8588846 , -0.9847547000000001
0.3675 , 18.375 , 12.4200259 , 2.9260574 , 1.8592053 , -0.9853261000000002
0.3725 , 18.625 , 12.4701736 , 2.9190494 , 1.8541396 , -0.9821453999999999
0.3775 , 18.875 , 12.4993598 , 2.9477869 , 1.8540435 , -0.9842888999999999
0.3825 , 19.125 , 12.5254879 , 2.9297752 , 1.8556315 , -0.9855499
0.3875 , 19.375 , 12.5547934 , 2.941674 , 1.8638814 , -0.9891700000000002
0.3925 , 19.625 , 12.5908996 , 2.9108063 , 1.8719776 , -0.9923320999999999
0.3975 , 19.875 , 12.6143675 , 2.9011934 , 1.871679 , -0.9908940000000002
0.4025 , 20.125 , 12.6408769 , 2.9143352 , 1.8560676 , -0.9823393000000001
0.4075 , 20.375 , 12.661408 , 2.9190924 , 1.8623867 , -0.9868376000000001
0.4125 , 20.625 , 12.7012076 , 2.9081802 , 1.8696149 , -0.9906194000000001
0.4175 , 20.875 , 12.7365134 , 2.9275861 , 1.8704248 , -0.9919121000000001
0.4225 , 21.125 , 12.7616683 , 2.9159806 , 1.866514 , -0.9908195
0.4275 , 21.375 , 12.7891135 , 2.9243666 , 1.8676658 , -0.9900817999999999
0.4325 , 21.625 , 12.8066111 , 2.8963207 , 1.8735163 , -0.9935389000000001
0.4375 , 21.875 , 12.8368991 , 2.9229957 , 1.8752466 , -0.9959773999999999
0.4425 , 22.125 , 12.8702043 , 2.9105092 , 1.8775556 , -0.9967408000000001
0.4475 , 22.375 , 12.8977197 , 2.9056191 , 1.8829516 , -0.9989976
0.4525 , 22.625 , 12.9265709 , 2.9120586 , 1.8741594 , -0.9947482000000001
0.4575 , 22.875 , 12.9508631 , 2.8940175 , 1.882404 , -1.0016518
0.4625 , 23.125 , 12.9780853 , 2.902284499999999 , 1.8902568 , -1.006009
0.4675 , 23.375 , 13.0096913 , 2.8973872 , 1.8818361 , -1.000657
0.4725 , 23.625 , 13.0393878 , 2.891623 , 1.8702372 , -0.9926225000000001
0.4775 , 23.875 , 13.045425 , 2.8713897 , 1.878332 , -0.9987314000000002
0.4825 , 24.125 , 13.0747017 , 2.908772 , 1.8818705 , -1.0006313
0.4875 , 24.375 , 13.1036561 , 2.9172587 , 1.8906939 , -1.004016
0.4925 , 24.625 , 13.1201428 , 2.9164752 , 1.8736062 , -0.995547
0.4975 , 24.875 , 13.1569402 , 2.9345144 , 1.8708843 , -0.9935561999999999
0.5025000000000001 , 25.125 , 13.179231 , 2.9160605 , 1.8653054 , -0.9892275999999999
0.5075000000000001 , 25.375 , 13.2070763 , 2.9246337 , 1.865923 , -0.9896884
0.5125 , 25.625 , 13.2150517 , 2.9212202 , 1.8696772 , -0.9915941999999998
0.5175 , 25.875 , 13.2427733 , 2.940730300000001 , 1.8716575 , -0.9918011
0.5225 , 26.125 , 13.2612776 , 2.9056029 , 1.863174400000001 , -0.9882359999999999
0.5275 , 26.375 , 13.2875634 , 2.9662064 , 1.8775397 , -0.9957716000000001
0.5325 , 26.625 , 13.3093436 , 2.9499691 , 1.8854892 , -0.9992499999999997
0.5375 , 26.875 , 13.3217467 , 2.9563261 , 1.8842475 , -0.9966445
0.5425 , 27.125 , 13.344138 , 2.9445036 , 1.8704259 , -0.9896292000000001
0.5475 , 27.375 , 13.3676993 , 2.9225122 , 1.8660008 , -0.9864999999999998
0.5525 , 27.625 , 13.3963453 , 2.9156165 , 1.8712298 , -0.9903082
0.5575 , 27.875 , 13.4143149 , 2.9207394 , 1.8770393 , -0.9943804999999999
0.5625 , 28.125 , 13.4410947 , 2.9221185 , 1.8704762 , -0.9903289
0.5675 , 28.375 , 13.4572443 , 2.9291358 , 1.8722561 , -0.9904382
0.5725 , 28.625 , 13.4812221 , 2.924883 , 1.872756 , -0.9912238999999999
0.5775 , 28.875 , 13.5222686 , 2.9282062 , 1.8865422 , -0.9989015
0.5825 , 29.125 , 13.5284997 , 2.9295483 , 1.8843722 , -0.9982913999999999
0.5875 , 29.375 , 13.5430657 , 2.9428513 , 1.8860842 , -0.9967325
0.5925 , 29.625 , 13.5600788 , 2.9204058 , 1.8811792 , -0.9935522999999999
0.5975 , 29.875 , 13.5797827 , 2.93196 , 1.8741976 , -0.9892526
0.6025 , 30.125 , 13.6005682 , 2.922276 , 1.8734471 , -0.9892153
0.6075 , 30.375 , 13.6186073 , 2.9315412 , 1.8670154 , -0.9884177000000001
0.6125 , 30.625 , 13.6456845 , 2.9271742 , 1.8787179 , -0.9951322000000001
0.6175 , 30.875 , 13.6701988 , 2.908879 , 1.8738922 , -0.9921251000000002
0.6225000000000001 , 31.125 , 13.6786943 , 2.8934868 , 1.8778575 , -0.9944759
0.6275000000000001 , 31.375 , 13.7087892 , 2.9303856 , 1.8755977 , -0.9937713
0.6325000000000001 , 31.625 , 13.7196687 , 2.9189044 , 1.8844119 , -0.9980844000000001
0.6375000000000001 , 31.875 , 13.7379643 , 2.9112167 , 1.8959768 , -1.0056676
0.6425 , 32.125 , 13.7575973 , 2.9643776 , 1.9086671 , -1.0130805
0.6475 , 32.375 , 13.7778904 , 2.943807899999999 , 1.8941612 , -1.0059456
0.6525 , 32.625 , 13.8030571 , 2.934784 , 1.890414 , -1.0019664
0.6575 , 32.875 , 13.8146365 , 2.9307238 , 1.8858829 , -0.9984099000000001
0.6625 , 33.125 , 13.8265392 , 2.9240671 , 1.8860536 , -0.9981622
0.6675 , 33.375 , 13.8600193 , 2.9220566 , 1.8818199 , -0.9970418999999999
0.6725 , 33.625 , 13.8771017 , 2.9060707 , 1.8840569 , -0.9981237000000001
0.6775 , 33.875 , 13.8980882 , 2.9121343 , 1.896528 , -1.0049483
0.6825 , 34.125 , 13.9186027 , 2.9181649 , 1.8877105 , -1.0008231
0.6875 , 34.375 , 13.9267575 , 2.9041691 , 1.8919551 , -1.0028402
0.6925 , 34.625 , 13.9298033 , 2.9229864 , 1.8848367 , -1.0014074
0.6975 , 34.875 , 13.9520387 , 2.9313723 , 1.8745571 , -0.9962916999999999
0.7025 , 35.125 , 13.965917 , 2.8986806 , 1.8715248 , -0.9943579999999999
0.7075 , 35.375 , 13.9745121 , 2.9348312 , 1.8831978 , -1.000031
0.7125 , 35.625 , 14.0035022 , 2.9472647 , 1.875306 , -0.9959808999999999
0.7175 , 35.875 , 14.0263999 , 2.9455745 , 1.8877262 , -1.0030843
0.7225 , 36.125 , 14.0380334 , 2.9388977 , 1.8836144 , -1.001763
0.7275 , 36.375 , 14.0634937 , 2.932705 , 1.8747896 , -0.9960498
0.7325 , 36.625 , 14.0759779 , 2.9477763 , 1.8739391 , -0.9954865999999999
0.7375 , 36.875 , 14.0847813 , 2.9584015 , 1.87061 , -0.9931029
0.7425 , 37.125 , 14.0936126 , 2.9463881 , 1.8534472 , -0.9837002000000001
0.7475000000000001 , 37.375 , 14.1098972 , 2.9332321 , 1.8681714 , -0.9912683000000001
0.7525000000000001 , 37.625 , 14.1267039 , 2.9143622 , 1.8716918 , -0.9922875
0.7575000000000001 , 37.875 , 14.1460473 , 2.9070871 , 1.8639119 , -0.9882397000000001
0.7625000000000001 , 38.125 , 14.1692818 , 2.9304106 , 1.8686215 , -0.9909406999999998
0.7675000000000001 , 38.375 , 14.1848469 , 2.9207359 , 1.8684842 , -0.9917342999999998
0.7725 , 38.625 , 14.1952636 , 2.9096389 , 1.8744134 , -0.9931163
0.7775 , 38.875 , 14.2097712 , 2.9065469 , 1.8668387 , -0.9898254999999999
0.7825 , 39.125 , 14.2229637 , 2.8991326 , 1.8715659 , -0.9929434
0.7875 , 39.375 , 14.2423261 , 2.9015556 , 1.8634508 , -0.9881492999999999
0.7925 , 39.625 , 14.2372722 , 2.9244126 , 1.871723 , -0.9914093000000002
0.7975 , 39.875 , 14.256417 , 2.9097303 , 1.8768123 , -0.993057
0.8025 , 40.125 , 14.2792698 , 2.9255845 , 1.8756818 , -0.9919038999999999
0.8075 , 40.375 , 14.2776829 , 2.8920703 , 1.8913695 , -1.0004595
0.8125 , 40.625 , 14.2948035 , 2.894612 , 1.8796062 , -0.9946499
0.8175 , 40.875 , 14.3256036 , 2.8992789 , 1.8820676 , -0.9968396
0.8225 , 41.125 , 14.3323868 , 2.9162953 , 1.8839121 , -0.9970561999999997
0.8275 , 41.375 , 14.3436544 , 2.8889237 , 1.8752693 , -0.9931854000000001
0.8325 , 41.625 , 14.3592462 , 2.9146942 , 1.8823017 , -0.9975057999999999
0.8375 , 41.875 , 14.373207 , 2.9438822 , 1.879847 , -0.997786
0.8425 , 42.125 , 14.3966186 , 2.9360574 , 1.8783175 , -0.9989062000000001
0.8475 , 42.375 , 14.4023431 , 2.9142479 , 1.8676182 , -0.9939631999999999
0.8525 , 42.625 , 14.4124461 , 2.8870379 , 1.8692557 , -0.9944
0.8575 , 42.875 , 14.4305802 , 2.8866159 , 1.873518 , -0.9970706
0.8625 , 43.125 , 14.4499952 , 2.9003012 , 1.8695423 , -0.994289
0.8675 , 43.375 , 14.4673954 , 2.9142655 , 1.8753578 , -0.9975563
0.8725000000000001 , 43.625 , 14.4844764 , 2.9009585 , 1.8653636 , -0.9914310000000001
0.8775000000000001 , 43.875 , 14.4938545 , 2.9140603 , 1.8807786 , -0.9996231
0.8825000000000001 , 44.125 , 14.5101101 , 2.9146727 , 1.8818991 , -1.0003716
0.8875000000000001 , 44.375 , 14.519984 , 2.9374169 , 1.8762841 , -0.9974302999999999
0.8925000000000001 , 44.625 , 14.5257804 , 2.9263783 , 1.8811983 , -1.0004263
0.8975 , 44.875 , 14.5313619 , 2.9448538 , 1.8999082 , -1.0094612
0.9025 , 45.125 , 14.5405274 , 2.9422339 , 1.8941916 , -1.0052773
0.9075 , 45.375 , 14.5663033 , 2.941312 , 1.9026465 , -1.0096515
0.9125 , 45.625 , 14.5827799 , 2.9351422 , 1.9033773 , -1.0120554
0.9175 , 45.875 , 14.5877106 , 2.9451086 , 1.8952771 , -1.0067166
0.9225 , 46.125 , 14.5925951 , 2.9320235 , 1.8986864 , -1.0083181
0.9275 , 46.375 , 14.6041058 , 2.9210224 , 1.8958595 , -1.0069365
0.9325 , 46.625 , 14.6304263 , 2.9073521 , 1.8845754 , -1.0008606
0.9375 , 46.875 , 14.6479348 , 2.918036 , 1.8807919 , -0.9998494000000001
0.9425 , 47.125 , 14.6764446 , 2.916361900000001 , 1.8723558 , -0.9943890000000002
0.9475 , 47.375 , 14.6802834 , 2.9162088 , 1.8838482 , -0.9994221999999999
0.9525 , 47.625 , 14.6928693 , 2.9176894 , 1.897271 , -1.0067957
0.9575 , 47.875 , 14.6954679 , 2.913557700000001 , 1.8937117 , -1.0061681
0.9625 , 48.125 , 14.7095393 , 2.910184999999999 , 1.8896341 , -1.003539
0.9675 , 48.375 , 14.7386223 , 2.9331226 , 1.8944406 , -1.0064933
0.9725 , 48.625 , 14.7413352 , 2.9461619 , 1.8899256 , -1.0052653
0.9775 , 48.875 , 14.7576579 , 2.9227823 , 1.8801404 , -1.0013522
0.9825 , 49.125 , 14.7681167 , 2.9070903 , 1.881219 , -1.0029651
0.9875 , 49.375 , 14.7845669 , 2.9009362 , 1.8806005 , -1.0039853
0.9925 , 49.625 , 14.793555 , 2.9212212 , 1.8818757 , -1.0054892
0.9975000000000001 , 49.875 , 14.7972831 , 2.8997141 , 1.8927259 , -1.0109305


==> data/interp_stat/full_anal/filtered_error_first_cell.csv <==
# ref , filtered_uu , error_uu , filtered_cor_uu , filtered_cor_lin_uu , filtered_cor_log_uu , filtered_lagr_corrected_uu , filtered_lagr_corrected_lin_uu ,  filtered_lagr_corrected_log_uu 
 1 , 6.138042e+00 , 1.087859e+00 , 2.972464e+00 , 4.517976e+00 , 2.972464e+00 , 2.923825e+00 , 3.335811e+00 , 2.923825e+00 
 2 , 4.228144e+00 , 4.382061e-01 , 2.953293e+00 , 3.823128e+00 , 2.953293e+00 , 2.934606e+00 , 3.053390e+00 , 2.934606e+00 
 3 , 3.659464e+00 , 2.447693e-01 , 2.950681e+00 , 3.479457e+00 , 2.950681e+00 , 2.937408e+00 , 2.993723e+00 , 2.937408e+00 
 5 , 3.268399e+00 , 1.117483e-01 , 2.949674e+00 , 3.203597e+00 , 2.949674e+00 , 2.943116e+00 , 2.962614e+00 , 2.943116e+00 
 7 , 3.131645e+00 , 6.523112e-02 , 2.950016e+00 , 3.098582e+00 , 2.950016e+00 , 2.946017e+00 , 2.954857e+00 , 2.946017e+00 
 10 , 3.045428e+00 , 3.590428e-02 , 2.948236e+00 , 3.029227e+00 , 2.948236e+00 , 2.946079e+00 , 2.951698e+00 , 2.946079e+00 
 15 , 2.995720e+00 , 1.899619e-02 , 2.949470e+00 , 2.988520e+00 , 2.949470e+00 , 2.948294e+00 , 2.950620e+00 , 2.948294e+00 
 20 , 2.976079e+00 , 1.231518e-02 , 2.949223e+00 , 2.972029e+00 , 2.949223e+00 , 2.948661e+00 , 2.950114e+00 , 2.948661e+00 
 30 , 2.962328e+00 , 7.637759e-03 , 2.950056e+00 , 2.960528e+00 , 2.950056e+00 , 2.949716e+00 , 2.949960e+00 , 2.949716e+00 
 50 , 2.954820e+00 , 5.083872e-03 , 2.950326e+00 , 2.954172e+00 , 2.950326e+00 , 2.950246e+00 , 2.948425e+00 , 2.950246e+00 
 100 , 2.951714e+00 , 4.027402e-03 , 2.950581e+00 , 2.951552e+00 , 2.950581e+00 , 2.950560e+00 , 2.947184e+00 , 2.950560e+00 
 200 , 2.950929e+00 , 3.760410e-03 , 2.950645e+00 , 2.950888e+00 , 2.950645e+00 , 2.950640e+00 , 2.945981e+00 , 2.950640e+00 
 500 , 2.950704e+00 , 3.684031e-03 , 2.950659e+00 , 2.950698e+00 , 2.950659e+00 , 2.950658e+00 , 2.939690e+00 , 2.950658e+00 
 1000 , 2.950634e+00 , 3.660010e-03 , 2.950622e+00 , 2.950632e+00 , 2.950622e+00 , 2.950622e+00 , 2.886900e+00 , 2.950622e+00 


==> data/interp_stat/full_anal/filtered_uu_stat.csv <==
# zc_ov_h , zc , ref_uu ,filtered_uu_sub_1 , filtered_cor_uu_sub_1 ,filtered_uu_lin_sub_1 , filtered_cor_uu_log_sub_1 ,filtered_uu_lagr_sub_1 , filtered_uu_lagr_lin_sub_1 ,filtered_uu_lagr_log_sub_1 ,filtered_uu_sub_2 , filtered_cor_uu_sub_2 ,filtered_uu_lin_sub_2 , filtered_cor_uu_log_sub_2 ,filtered_uu_lagr_sub_2 , filtered_uu_lagr_lin_sub_2 ,filtered_uu_lagr_log_sub_2 ,filtered_uu_sub_3 , filtered_cor_uu_sub_3 ,filtered_uu_lin_sub_3 , filtered_cor_uu_log_sub_3 ,filtered_uu_lagr_sub_3 , filtered_uu_lagr_lin_sub_3 ,filtered_uu_lagr_log_sub_3 ,filtered_uu_sub_5 , filtered_cor_uu_sub_5 ,filtered_uu_lin_sub_5 , filtered_cor_uu_log_sub_5 ,filtered_uu_lagr_sub_5 , filtered_uu_lagr_lin_sub_5 ,filtered_uu_lagr_log_sub_5 ,filtered_uu_sub_7 , filtered_cor_uu_sub_7 ,filtered_uu_lin_sub_7 , filtered_cor_uu_log_sub_7 ,filtered_uu_lagr_sub_7 , filtered_uu_lagr_lin_sub_7 ,filtered_uu_lagr_log_sub_7 ,filtered_uu_sub_10 , filtered_cor_uu_sub_10 ,filtered_uu_lin_sub_10 , filtered_cor_uu_log_sub_10 ,filtered_uu_lagr_sub_10 , filtered_uu_lagr_lin_sub_10 ,filtered_uu_lagr_log_sub_10 ,filtered_uu_sub_15 , filtered_cor_uu_sub_15 ,filtered_uu_lin_sub_15 , filtered_cor_uu_log_sub_15 ,filtered_uu_lagr_sub_15 , filtered_uu_lagr_lin_sub_15 ,filtered_uu_lagr_log_sub_15 ,filtered_uu_sub_20 , filtered_cor_uu_sub_20 ,filtered_uu_lin_sub_20 , filtered_cor_uu_log_sub_20 ,filtered_uu_lagr_sub_20 , filtered_uu_lagr_lin_sub_20 ,filtered_uu_lagr_log_sub_20 ,filtered_uu_sub_30 , filtered_cor_uu_sub_30 ,filtered_uu_lin_sub_30 , filtered_cor_uu_log_sub_30 ,filtered_uu_lagr_sub_30 , filtered_uu_lagr_lin_sub_30 ,filtered_uu_lagr_log_sub_30 ,filtered_uu_sub_50 , filtered_cor_uu_sub_50 ,filtered_uu_lin_sub_50 , filtered_cor_uu_log_sub_50 ,filtered_uu_lagr_sub_50 , filtered_uu_lagr_lin_sub_50 ,filtered_uu_lagr_log_sub_50 ,filtered_uu_sub_100 , filtered_cor_uu_sub_100 ,filtered_uu_lin_sub_100 , filtered_cor_uu_log_sub_100 ,filtered_uu_lagr_sub_100 , filtered_uu_lagr_lin_sub_100 ,filtered_uu_lagr_log_sub_100 ,filtered_uu_sub_200 , filtered_cor_uu_sub_200 ,filtered_uu_lin_sub_200 , filtered_cor_uu_log_sub_200 ,filtered_uu_lagr_sub_200 , filtered_uu_lagr_lin_sub_200 ,filtered_uu_lagr_log_sub_200 ,filtered_uu_sub_500 , filtered_cor_uu_sub_500 ,filtered_uu_lin_sub_500 , filtered_cor_uu_log_sub_500 ,filtered_uu_lagr_sub_500 , filtered_uu_lagr_lin_sub_500 ,filtered_uu_lagr_log_sub_500 ,filtered_uu_sub_1000 , filtered_cor_uu_sub_1000 ,filtered_uu_lin_sub_1000 , filtered_cor_uu_log_sub_1000 ,filtered_uu_lagr_sub_1000 , filtered_uu_lagr_lin_sub_1000 ,filtered_uu_lagr_log_sub_1000 ,
 0.025000 , 1.250000 , 6.138062 , 6.138042 , 2.972464 , 4.517976 , 2.972464 , 2.923825 , 3.335811 , 2.923825 , 4.228144 , 2.953293 , 3.823128 , 2.953293 , 2.934606 , 3.053390 , 2.934606 , 3.659464 , 2.950681 , 3.479457 , 2.950681 , 2.937408 , 2.993723 , 2.937408 , 3.268399 , 2.949674 , 3.203597 , 2.949674 , 2.943116 , 2.962614 , 2.943116 , 3.131645 , 2.950016 , 3.098582 , 2.950016 , 2.946017 , 2.954857 , 2.946017 , 3.045428 , 2.948236 , 3.029227 , 2.948236 , 2.946079 , 2.951698 , 2.946079 , 2.995720 , 2.949470 , 2.988520 , 2.949470 , 2.948294 , 2.950620 , 2.948294 , 2.976079 , 2.949223 , 2.972029 , 2.949223 , 2.948661 , 2.950114 , 2.948661 , 2.962328 , 2.950056 , 2.960528 , 2.950056 , 2.949716 , 2.949960 , 2.949716 , 2.954820 , 2.950326 , 2.954172 , 2.950326 , 2.950246 , 2.948425 , 2.950246 , 2.951714 , 2.950581 , 2.951552 , 2.950581 , 2.950560 , 2.947184 , 2.950560 , 2.950929 , 2.950645 , 2.950888 , 2.950645 , 2.950640 , 2.945981 , 2.950640 , 2.950704 , 2.950659 , 2.950698 , 2.950659 , 2.950658 , 2.939690 , 2.950658 , 2.950634 , 2.950622 , 2.950632 , 2.950622 , 2.950622 , 2.886900 , 2.950622 , 
 0.075000 , 3.750000 , 3.153590 , 3.153579 , 2.954383 , 2.954383 , 2.943926 , 2.945652 , 2.945652 , 2.941336 , 2.999177 , 2.949378 , 2.949378 , 2.944456 , 2.944397 , 2.944397 , 2.943710 , 2.968660 , 2.946527 , 2.946527 , 2.944113 , 2.944300 , 2.944300 , 2.943771 , 2.953259 , 2.945292 , 2.945292 , 2.944378 , 2.944231 , 2.944231 , 2.944270 , 2.948785 , 2.944720 , 2.944720 , 2.944248 , 2.944229 , 2.944229 , 2.944188 , 2.946471 , 2.944479 , 2.944479 , 2.944246 , 2.944228 , 2.944228 , 2.944217 , 2.945228 , 2.944342 , 2.944342 , 2.944238 , 2.944194 , 2.944194 , 2.944225 , 2.944809 , 2.944311 , 2.944311 , 2.944253 , 2.944199 , 2.944199 , 2.944245 , 2.944461 , 2.944239 , 2.944239 , 2.944213 , 2.944163 , 2.944163 , 2.944210 , 2.944327 , 2.944247 , 2.944247 , 2.944238 , 2.944151 , 2.944151 , 2.944237 , 2.944246 , 2.944226 , 2.944226 , 2.944223 , 2.944065 , 2.944065 , 2.944223 , 2.944211 , 2.944206 , 2.944206 , 2.944206 , 2.943887 , 2.943887 , 2.944205 , 2.944176 , 2.944176 , 2.944176 , 2.944176 , 2.940111 , 2.940111 , 2.944176 , 2.944135 , 2.944135 , 2.944135 , 2.944135 , 2.885561 , 2.885561 , 2.944135 , 
 0.125000 , 6.250000 , 3.023296 , 3.023288 , 2.950064 , 2.950064 , 2.948708 , 2.949332 , 2.949332 , 2.948512 , 2.968094 , 2.949788 , 2.949788 , 2.949156 , 2.949166 , 2.949166 , 2.949039 , 2.958178 , 2.950042 , 2.950042 , 2.949735 , 2.949151 , 2.949151 , 2.949679 , 2.952276 , 2.949347 , 2.949347 , 2.949231 , 2.949126 , 2.949126 , 2.949213 , 2.950627 , 2.949133 , 2.949133 , 2.949073 , 2.949112 , 2.949112 , 2.949062 , 2.949883 , 2.949151 , 2.949151 , 2.949122 , 2.949123 , 2.949123 , 2.949116 , 2.949459 , 2.949133 , 2.949133 , 2.949120 , 2.949106 , 2.949106 , 2.949118 , 2.949294 , 2.949111 , 2.949111 , 2.949104 , 2.949088 , 2.949088 , 2.949103 , 2.949196 , 2.949115 , 2.949115 , 2.949112 , 2.949075 , 2.949075 , 2.949111 , 2.949141 , 2.949112 , 2.949112 , 2.949110 , 2.949057 , 2.949057 , 2.949110 , 2.949113 , 2.949105 , 2.949105 , 2.949105 , 2.949007 , 2.949007 , 2.949105 , 2.949098 , 2.949096 , 2.949096 , 2.949096 , 2.948829 , 2.948829 , 2.949096 , 2.949073 , 2.949073 , 2.949073 , 2.949073 , 2.944578 , 2.944578 , 2.949073 , 2.949033 , 2.949033 , 2.949033 , 2.949033 , 2.887031 , 2.887031 , 2.949033 , 
 0.175000 , 8.750000 , 2.996332 , 2.996328 , 2.958630 , 2.958630 , 2.958275 , 2.957070 , 2.957070 , 2.958147 , 2.966947 , 2.957522 , 2.957522 , 2.957357 , 2.956973 , 2.956973 , 2.957333 , 2.961456 , 2.957268 , 2.957268 , 2.957188 , 2.956968 , 2.956968 , 2.957174 , 2.958613 , 2.957106 , 2.957106 , 2.957075 , 2.956964 , 2.956964 , 2.957075 , 2.957759 , 2.956990 , 2.956990 , 2.956974 , 2.956931 , 2.956931 , 2.956973 , 2.957341 , 2.956964 , 2.956964 , 2.956956 , 2.956928 , 2.956928 , 2.956955 , 2.957158 , 2.956990 , 2.956990 , 2.956987 , 2.956898 , 2.956898 , 2.956986 , 2.957033 , 2.956939 , 2.956939 , 2.956937 , 2.956894 , 2.956894 , 2.956937 , 2.956973 , 2.956931 , 2.956931 , 2.956930 , 2.956860 , 2.956860 , 2.956930 , 2.956938 , 2.956923 , 2.956923 , 2.956923 , 2.956844 , 2.956844 , 2.956923 , 2.956917 , 2.956913 , 2.956913 , 2.956913 , 2.956790 , 2.956790 , 2.956913 , 2.956902 , 2.956901 , 2.956901 , 2.956901 , 2.956584 , 2.956584 , 2.956901 , 2.956883 , 2.956883 , 2.956883 , 2.956883 , 2.953515 , 2.953515 , 2.956883 , 2.956839 , 2.956839 , 2.956839 , 2.956839 , 2.898066 , 2.898066 , 2.956839 , 
 0.225000 , 11.250000 , 2.961985 , 2.961971 , 2.939051 , 2.939051 , 2.938920 , 2.939478 , 2.939478 , 2.938916 , 2.944657 , 2.938927 , 2.938927 , 2.938866 , 2.939322 , 2.939322 , 2.938868 , 2.941629 , 2.939082 , 2.939082 , 2.939053 , 2.939279 , 2.939279 , 2.939057 , 2.940316 , 2.939399 , 2.939399 , 2.939388 , 2.939303 , 2.939303 , 2.939388 , 2.939768 , 2.939301 , 2.939301 , 2.939295 , 2.939262 , 2.939262 , 2.939295 , 2.939542 , 2.939313 , 2.939313 , 2.939310 , 2.939275 , 2.939275 , 2.939310 , 2.939374 , 2.939272 , 2.939272 , 2.939271 , 2.939236 , 2.939236 , 2.939271 , 2.939361 , 2.939304 , 2.939304 , 2.939303 , 2.939243 , 2.939243 , 2.939303 , 2.939304 , 2.939279 , 2.939279 , 2.939279 , 2.939223 , 2.939223 , 2.939279 , 2.939291 , 2.939282 , 2.939282 , 2.939282 , 2.939199 , 2.939199 , 2.939282 , 2.939271 , 2.939269 , 2.939269 , 2.939269 , 2.939134 , 2.939134 , 2.939269 , 2.939256 , 2.939255 , 2.939255 , 2.939255 , 2.938927 , 2.938927 , 2.939255 , 2.939230 , 2.939230 , 2.939230 , 2.939230 , 2.934146 , 2.934146 , 2.939230 , 2.939190 , 2.939190 , 2.939190 , 2.939190 , 2.879844 , 2.879844 , 2.939190 , 
 0.275000 , 13.750000 , 2.946901 , 2.946892 , 2.931500 , 2.931500 , 2.931441 , 2.932812 , 2.932812 , 2.931382 , 2.936526 , 2.932678 , 2.932678 , 2.932650 , 2.932776 , 2.932776 , 2.932633 , 2.934364 , 2.932653 , 2.932653 , 2.932640 , 2.932759 , 2.932759 , 2.932636 , 2.933420 , 2.932804 , 2.932804 , 2.932799 , 2.932773 , 2.932773 , 2.932797 , 2.933080 , 2.932766 , 2.932766 , 2.932763 , 2.932761 , 2.932761 , 2.932762 , 2.932934 , 2.932780 , 2.932780 , 2.932779 , 2.932753 , 2.932753 , 2.932778 , 2.932837 , 2.932768 , 2.932768 , 2.932768 , 2.932745 , 2.932745 , 2.932768 , 2.932820 , 2.932782 , 2.932782 , 2.932782 , 2.932746 , 2.932746 , 2.932781 , 2.932876 , 2.932859 , 2.932859 , 2.932859 , 2.932809 , 2.932809 , 2.932859 , 2.932776 , 2.932770 , 2.932770 , 2.932770 , 2.932698 , 2.932698 , 2.932770 , 2.932754 , 2.932753 , 2.932753 , 2.932753 , 2.932651 , 2.932651 , 2.932753 , 2.932742 , 2.932742 , 2.932742 , 2.932742 , 2.932423 , 2.932423 , 2.932742 , 2.932714 , 2.932714 , 2.932714 , 2.932714 , 2.928658 , 2.928658 , 2.932714 , 2.932677 , 2.932677 , 2.932677 , 2.932677 , 2.868804 , 2.868804 , 2.932677 , 
 0.325000 , 16.250000 , 2.963429 , 2.963407 , 2.952362 , 2.952362 , 2.952332 , 2.951599 , 2.951599 , 2.952347 , 2.954522 , 2.951761 , 2.951761 , 2.951747 , 2.951580 , 2.951580 , 2.951738 , 2.952845 , 2.951618 , 2.951618 , 2.951611 , 2.951571 , 2.951571 , 2.951609 , 2.952092 , 2.951650 , 2.951650 , 2.951648 , 2.951572 , 2.951572 , 2.951648 , 2.951879 , 2.951653 , 2.951653 , 2.951652 , 2.951567 , 2.951567 , 2.951652 , 2.951705 , 2.951595 , 2.951595 , 2.951594 , 2.951553 , 2.951553 , 2.951594 , 2.951653 , 2.951604 , 2.951604 , 2.951603 , 2.951517 , 2.951517 , 2.951603 , 2.951609 , 2.951582 , 2.951582 , 2.951582 , 2.951529 , 2.951529 , 2.951582 , 2.951582 , 2.951570 , 2.951570 , 2.951570 , 2.951503 , 2.951503 , 2.951570 , 2.951568 , 2.951564 , 2.951564 , 2.951564 , 2.951486 , 2.951486 , 2.951564 , 2.951547 , 2.951546 , 2.951546 , 2.951546 , 2.951433 , 2.951433 , 2.951546 , 2.951538 , 2.951538 , 2.951538 , 2.951538 , 2.951291 , 2.951291 , 2.951538 , 2.951511 , 2.951511 , 2.951511 , 2.951511 , 2.946653 , 2.946653 , 2.951511 , 2.951470 , 2.951470 , 2.951470 , 2.951470 , 2.894038 , 2.894038 , 2.951470 , 
 0.375000 , 18.750000 , 2.936070 , 2.936089 , 2.927780 , 2.927780 , 2.927763 , 2.927425 , 2.927425 , 2.927841 , 2.929955 , 2.927878 , 2.927878 , 2.927870 , 2.927401 , 2.927401 , 2.927886 , 2.928368 , 2.927444 , 2.927444 , 2.927440 , 2.927396 , 2.927396 , 2.927446 , 2.927672 , 2.927340 , 2.927340 , 2.927338 , 2.927379 , 2.927379 , 2.927340 , 2.927587 , 2.927418 , 2.927418 , 2.927417 , 2.927376 , 2.927376 , 2.927418 , 2.927470 , 2.927387 , 2.927387 , 2.927386 , 2.927370 , 2.927370 , 2.927387 , 2.927393 , 2.927357 , 2.927357 , 2.927356 , 2.927330 , 2.927330 , 2.927357 , 2.927407 , 2.927386 , 2.927386 , 2.927386 , 2.927347 , 2.927347 , 2.927386 , 2.927371 , 2.927362 , 2.927362 , 2.927362 , 2.927319 , 2.927319 , 2.927362 , 2.927392 , 2.927389 , 2.927389 , 2.927389 , 2.927334 , 2.927334 , 2.927389 , 2.927381 , 2.927380 , 2.927380 , 2.927380 , 2.927296 , 2.927296 , 2.927380 , 2.927374 , 2.927374 , 2.927374 , 2.927374 , 2.927173 , 2.927173 , 2.927374 , 2.927351 , 2.927351 , 2.927351 , 2.927351 , 2.923325 , 2.923325 , 2.927351 , 2.927317 , 2.927317 , 2.927317 , 2.927317 , 2.872019 , 2.872019 , 2.927317 , 
 0.425000 , 21.250000 , 2.950213 , 2.950231 , 2.943753 , 2.943753 , 2.943743 , 2.942789 , 2.942789 , 2.943744 , 2.944760 , 2.943141 , 2.943141 , 2.943136 , 2.942778 , 2.942778 , 2.943134 , 2.943671 , 2.942951 , 2.942951 , 2.942949 , 2.942765 , 2.942765 , 2.942948 , 2.943024 , 2.942765 , 2.942765 , 2.942764 , 2.942761 , 2.942761 , 2.942763 , 2.942953 , 2.942820 , 2.942820 , 2.942820 , 2.942747 , 2.942747 , 2.942819 , 2.942849 , 2.942784 , 2.942784 , 2.942784 , 2.942734 , 2.942734 , 2.942783 , 2.942813 , 2.942784 , 2.942784 , 2.942784 , 2.942727 , 2.942727 , 2.942784 , 2.942811 , 2.942794 , 2.942794 , 2.942794 , 2.942727 , 2.942727 , 2.942794 , 2.942760 , 2.942753 , 2.942753 , 2.942753 , 2.942674 , 2.942674 , 2.942752 , 2.942785 , 2.942783 , 2.942783 , 2.942783 , 2.942700 , 2.942700 , 2.942783 , 2.942777 , 2.942777 , 2.942777 , 2.942777 , 2.942656 , 2.942656 , 2.942777 , 2.942767 , 2.942766 , 2.942766 , 2.942766 , 2.942460 , 2.942460 , 2.942766 , 2.942743 , 2.942743 , 2.942743 , 2.942743 , 2.938457 , 2.938457 , 2.942743 , 2.942701 , 2.942701 , 2.942701 , 2.942700 , 2.882375 , 2.882375 , 2.942701 , 
 0.475000 , 23.750000 , 2.934078 , 2.934075 , 2.928885 , 2.928885 , 2.928878 , 2.928177 , 2.928177 , 2.928844 , 2.929846 , 2.928549 , 2.928549 , 2.928545 , 2.928160 , 2.928160 , 2.928536 , 2.928695 , 2.928118 , 2.928118 , 2.928117 , 2.928141 , 2.928141 , 2.928112 , 2.928385 , 2.928177 , 2.928177 , 2.928177 , 2.928153 , 2.928153 , 2.928175 , 2.928314 , 2.928208 , 2.928208 , 2.928208 , 2.928145 , 2.928145 , 2.928207 , 2.928244 , 2.928192 , 2.928192 , 2.928192 , 2.928146 , 2.928146 , 2.928192 , 2.928194 , 2.928171 , 2.928171 , 2.928171 , 2.928126 , 2.928126 , 2.928171 , 2.928185 , 2.928172 , 2.928172 , 2.928172 , 2.928116 , 2.928116 , 2.928172 , 2.928160 , 2.928154 , 2.928154 , 2.928154 , 2.928087 , 2.928087 , 2.928154 , 2.928162 , 2.928160 , 2.928160 , 2.928160 , 2.928087 , 2.928087 , 2.928160 , 2.928146 , 2.928146 , 2.928146 , 2.928146 , 2.928033 , 2.928033 , 2.928146 , 2.928131 , 2.928130 , 2.928130 , 2.928130 , 2.927827 , 2.927827 , 2.928130 , 2.928111 , 2.928111 , 2.928111 , 2.928111 , 2.924537 , 2.924537 , 2.928111 , 2.928071 , 2.928071 , 2.928071 , 2.928071 , 2.872535 , 2.872535 , 2.928071 , 
 0.525000 , 26.250000 , 2.949382 , 2.949380 , 2.945128 , 2.945128 , 2.945123 , 2.944703 , 2.944703 , 2.945094 , 2.945811 , 2.944748 , 2.944748 , 2.944746 , 2.944697 , 2.944697 , 2.944743 , 2.945237 , 2.944765 , 2.944765 , 2.944764 , 2.944688 , 2.944688 , 2.944762 , 2.944858 , 2.944688 , 2.944688 , 2.944688 , 2.944682 , 2.944682 , 2.944687 , 2.944799 , 2.944712 , 2.944712 , 2.944712 , 2.944666 , 2.944666 , 2.944711 , 2.944742 , 2.944700 , 2.944700 , 2.944700 , 2.944658 , 2.944658 , 2.944700 , 2.944692 , 2.944674 , 2.944674 , 2.944674 , 2.944650 , 2.944650 , 2.944673 , 2.944688 , 2.944677 , 2.944677 , 2.944677 , 2.944639 , 2.944639 , 2.944677 , 2.944673 , 2.944668 , 2.944668 , 2.944668 , 2.944625 , 2.944625 , 2.944668 , 2.944665 , 2.944663 , 2.944663 , 2.944663 , 2.944613 , 2.944613 , 2.944663 , 2.944651 , 2.944651 , 2.944651 , 2.944651 , 2.944556 , 2.944556 , 2.944651 , 2.944641 , 2.944641 , 2.944641 , 2.944641 , 2.944426 , 2.944426 , 2.944641 , 2.944616 , 2.944616 , 2.944616 , 2.944616 , 2.940346 , 2.940346 , 2.944616 , 2.944580 , 2.944580 , 2.944580 , 2.944580 , 2.897333 , 2.897333 , 2.944580 , 
 0.575000 , 28.750000 , 2.923791 , 2.923787 , 2.920240 , 2.920240 , 2.920237 , 2.920474 , 2.920474 , 2.920241 , 2.921261 , 2.920374 , 2.920374 , 2.920373 , 2.920474 , 2.920474 , 2.920372 , 2.920904 , 2.920510 , 2.920510 , 2.920510 , 2.920477 , 2.920477 , 2.920510 , 2.920622 , 2.920480 , 2.920480 , 2.920480 , 2.920463 , 2.920463 , 2.920480 , 2.920518 , 2.920445 , 2.920445 , 2.920445 , 2.920462 , 2.920462 , 2.920445 , 2.920524 , 2.920489 , 2.920489 , 2.920489 , 2.920435 , 2.920435 , 2.920489 , 2.920470 , 2.920454 , 2.920454 , 2.920454 , 2.920421 , 2.920421 , 2.920454 , 2.920473 , 2.920464 , 2.920464 , 2.920464 , 2.920420 , 2.920420 , 2.920464 , 2.920439 , 2.920435 , 2.920435 , 2.920435 , 2.920389 , 2.920389 , 2.920435 , 2.920462 , 2.920460 , 2.920460 , 2.920460 , 2.920400 , 2.920400 , 2.920460 , 2.920453 , 2.920452 , 2.920452 , 2.920452 , 2.920375 , 2.920375 , 2.920452 , 2.920445 , 2.920445 , 2.920445 , 2.920445 , 2.920255 , 2.920255 , 2.920445 , 2.920421 , 2.920421 , 2.920421 , 2.920421 , 2.917478 , 2.917478 , 2.920421 , 2.920384 , 2.920384 , 2.920384 , 2.920384 , 2.870421 , 2.870421 , 2.920384 , 
 0.625000 , 31.250000 , 2.921465 , 2.921460 , 2.918456 , 2.918456 , 2.918453 , 2.918115 , 2.918115 , 2.918442 , 2.918815 , 2.918064 , 2.918064 , 2.918063 , 2.918077 , 2.918077 , 2.918058 , 2.918455 , 2.918121 , 2.918121 , 2.918121 , 2.918087 , 2.918087 , 2.918119 , 2.918206 , 2.918086 , 2.918086 , 2.918086 , 2.918061 , 2.918061 , 2.918085 , 2.918153 , 2.918092 , 2.918092 , 2.918092 , 2.918054 , 2.918054 , 2.918091 , 2.918084 , 2.918054 , 2.918054 , 2.918054 , 2.918034 , 2.918034 , 2.918054 , 2.918056 , 2.918043 , 2.918043 , 2.918043 , 2.918011 , 2.918011 , 2.918043 , 2.918052 , 2.918045 , 2.918045 , 2.918044 , 2.918019 , 2.918019 , 2.918044 , 2.918075 , 2.918072 , 2.918072 , 2.918072 , 2.918029 , 2.918029 , 2.918072 , 2.918044 , 2.918042 , 2.918042 , 2.918042 , 2.917987 , 2.917987 , 2.918042 , 2.918029 , 2.918028 , 2.918028 , 2.918028 , 2.917942 , 2.917942 , 2.918028 , 2.918018 , 2.918018 , 2.918018 , 2.918018 , 2.917767 , 2.917767 , 2.918018 , 2.917991 , 2.917991 , 2.917991 , 2.917991 , 2.912662 , 2.912662 , 2.917991 , 2.917951 , 2.917951 , 2.917951 , 2.917951 , 2.861309 , 2.861309 , 2.917951 , 
 0.675000 , 33.750000 , 2.927120 , 2.927110 , 2.924534 , 2.924534 , 2.924532 , 2.924656 , 2.924656 , 2.924533 , 2.925364 , 2.924720 , 2.924720 , 2.924719 , 2.924603 , 2.924603 , 2.924721 , 2.924947 , 2.924661 , 2.924661 , 2.924660 , 2.924601 , 2.924601 , 2.924660 , 2.924755 , 2.924652 , 2.924652 , 2.924652 , 2.924584 , 2.924584 , 2.924652 , 2.924638 , 2.924586 , 2.924586 , 2.924586 , 2.924572 , 2.924572 , 2.924586 , 2.924623 , 2.924597 , 2.924597 , 2.924597 , 2.924563 , 2.924563 , 2.924597 , 2.924599 , 2.924588 , 2.924588 , 2.924588 , 2.924539 , 2.924539 , 2.924588 , 2.924597 , 2.924590 , 2.924590 , 2.924590 , 2.924540 , 2.924540 , 2.924590 , 2.924586 , 2.924584 , 2.924584 , 2.924584 , 2.924533 , 2.924533 , 2.924584 , 2.924575 , 2.924574 , 2.924574 , 2.924574 , 2.924511 , 2.924511 , 2.924574 , 2.924569 , 2.924569 , 2.924569 , 2.924569 , 2.924470 , 2.924470 , 2.924569 , 2.924562 , 2.924562 , 2.924562 , 2.924562 , 2.924329 , 2.924329 , 2.924562 , 2.924539 , 2.924539 , 2.924539 , 2.924539 , 2.921449 , 2.921449 , 2.924539 , 2.924499 , 2.924499 , 2.924499 , 2.924499 , 2.877201 , 2.877201 , 2.924499 , 
 0.725000 , 36.250000 , 2.930863 , 2.930868 , 2.928633 , 2.928633 , 2.928632 , 2.929059 , 2.929059 , 2.928631 , 2.929462 , 2.928903 , 2.928903 , 2.928903 , 2.928999 , 2.928999 , 2.928903 , 2.929232 , 2.928984 , 2.928984 , 2.928984 , 2.928998 , 2.928998 , 2.928985 , 2.929049 , 2.928959 , 2.928959 , 2.928959 , 2.928985 , 2.928985 , 2.928960 , 2.929037 , 2.928991 , 2.928991 , 2.928991 , 2.928988 , 2.928988 , 2.928991 , 2.929009 , 2.928987 , 2.928987 , 2.928987 , 2.928972 , 2.928972 , 2.928987 , 2.929033 , 2.929023 , 2.929023 , 2.929023 , 2.928987 , 2.928987 , 2.929023 , 2.929013 , 2.929008 , 2.929008 , 2.929008 , 2.928969 , 2.928969 , 2.929008 , 2.929000 , 2.928998 , 2.928998 , 2.928998 , 2.928950 , 2.928950 , 2.928998 , 2.928995 , 2.928994 , 2.928994 , 2.928994 , 2.928936 , 2.928936 , 2.928994 , 2.928984 , 2.928984 , 2.928984 , 2.928984 , 2.928881 , 2.928881 , 2.928984 , 2.928976 , 2.928976 , 2.928976 , 2.928976 , 2.928675 , 2.928675 , 2.928976 , 2.928950 , 2.928950 , 2.928950 , 2.928950 , 2.924337 , 2.924337 , 2.928950 , 2.928908 , 2.928908 , 2.928908 , 2.928908 , 2.875062 , 2.875062 , 2.928908 , 
 0.775000 , 38.750000 , 2.934423 , 2.934421 , 2.932465 , 2.932465 , 2.932464 , 2.932513 , 2.932513 , 2.932473 , 2.932998 , 2.932509 , 2.932509 , 2.932508 , 2.932522 , 2.932522 , 2.932511 , 2.932722 , 2.932504 , 2.932504 , 2.932504 , 2.932477 , 2.932477 , 2.932505 , 2.932602 , 2.932524 , 2.932524 , 2.932524 , 2.932491 , 2.932491 , 2.932524 , 2.932530 , 2.932490 , 2.932490 , 2.932490 , 2.932471 , 2.932471 , 2.932490 , 2.932531 , 2.932512 , 2.932512 , 2.932512 , 2.932480 , 2.932480 , 2.932512 , 2.932562 , 2.932553 , 2.932553 , 2.932553 , 2.932490 , 2.932490 , 2.932553 , 2.932512 , 2.932507 , 2.932507 , 2.932507 , 2.932457 , 2.932457 , 2.932507 , 2.932507 , 2.932505 , 2.932505 , 2.932505 , 2.932440 , 2.932440 , 2.932505 , 2.932505 , 2.932504 , 2.932504 , 2.932504 , 2.932427 , 2.932427 , 2.932504 , 2.932491 , 2.932491 , 2.932491 , 2.932491 , 2.932396 , 2.932396 , 2.932491 , 2.932482 , 2.932482 , 2.932482 , 2.932482 , 2.932240 , 2.932240 , 2.932482 , 2.932455 , 2.932455 , 2.932455 , 2.932455 , 2.928747 , 2.928747 , 2.932455 , 2.932414 , 2.932414 , 2.932414 , 2.932414 , 2.883910 , 2.883910 , 2.932414 , 
 0.825000 , 41.250000 , 2.941096 , 2.941091 , 2.939364 , 2.939364 , 2.939363 , 2.939408 , 2.939408 , 2.939362 , 2.939839 , 2.939407 , 2.939407 , 2.939407 , 2.939406 , 2.939406 , 2.939405 , 2.939610 , 2.939418 , 2.939418 , 2.939418 , 2.939388 , 2.939388 , 2.939418 , 2.939471 , 2.939402 , 2.939402 , 2.939402 , 2.939391 , 2.939391 , 2.939402 , 2.939419 , 2.939384 , 2.939384 , 2.939384 , 2.939378 , 2.939378 , 2.939384 , 2.939412 , 2.939395 , 2.939395 , 2.939395 , 2.939375 , 2.939375 , 2.939395 , 2.939444 , 2.939436 , 2.939436 , 2.939436 , 2.939407 , 2.939407 , 2.939436 , 2.939411 , 2.939407 , 2.939407 , 2.939407 , 2.939364 , 2.939364 , 2.939407 , 2.939417 , 2.939415 , 2.939415 , 2.939415 , 2.939369 , 2.939369 , 2.939415 , 2.939409 , 2.939408 , 2.939408 , 2.939408 , 2.939339 , 2.939339 , 2.939408 , 2.939398 , 2.939398 , 2.939398 , 2.939398 , 2.939295 , 2.939295 , 2.939398 , 2.939386 , 2.939386 , 2.939386 , 2.939386 , 2.939144 , 2.939144 , 2.939386 , 2.939365 , 2.939365 , 2.939365 , 2.939365 , 2.934632 , 2.934632 , 2.939365 , 2.939322 , 2.939322 , 2.939322 , 2.939322 , 2.877122 , 2.877122 , 2.939322 , 
 0.875000 , 43.750000 , 2.951079 , 2.951077 , 2.949541 , 2.949541 , 2.949541 , 2.949956 , 2.949956 , 2.949548 , 2.950474 , 2.950090 , 2.950090 , 2.950090 , 2.949978 , 2.949978 , 2.950091 , 2.950190 , 2.950019 , 2.950019 , 2.950019 , 2.949959 , 2.949959 , 2.950020 , 2.950065 , 2.950003 , 2.950003 , 2.950003 , 2.949941 , 2.949941 , 2.950003 , 2.950032 , 2.950000 , 2.950000 , 2.950000 , 2.949954 , 2.949954 , 2.950001 , 2.949992 , 2.949977 , 2.949977 , 2.949977 , 2.949925 , 2.949925 , 2.949977 , 2.950002 , 2.949995 , 2.949995 , 2.949995 , 2.949946 , 2.949946 , 2.949996 , 2.949965 , 2.949962 , 2.949962 , 2.949962 , 2.949919 , 2.949919 , 2.949962 , 2.949943 , 2.949941 , 2.949941 , 2.949941 , 2.949880 , 2.949880 , 2.949941 , 2.949949 , 2.949948 , 2.949948 , 2.949948 , 2.949880 , 2.949880 , 2.949948 , 2.949941 , 2.949940 , 2.949940 , 2.949940 , 2.949850 , 2.949850 , 2.949940 , 2.949933 , 2.949933 , 2.949933 , 2.949933 , 2.949696 , 2.949696 , 2.949933 , 2.949916 , 2.949916 , 2.949916 , 2.949916 , 2.945528 , 2.945528 , 2.949916 , 2.949876 , 2.949876 , 2.949876 , 2.949876 , 2.891043 , 2.891043 , 2.949876 , 
 0.925000 , 46.250000 , 2.925550 , 2.925546 , 2.924172 , 2.924172 , 2.924171 , 2.924445 , 2.924445 , 2.924175 , 2.924829 , 2.924485 , 2.924485 , 2.924485 , 2.924461 , 2.924461 , 2.924486 , 2.924581 , 2.924428 , 2.924428 , 2.924428 , 2.924420 , 2.924420 , 2.924428 , 2.924488 , 2.924433 , 2.924433 , 2.924433 , 2.924437 , 2.924437 , 2.924434 , 2.924481 , 2.924453 , 2.924453 , 2.924453 , 2.924435 , 2.924435 , 2.924453 , 2.924480 , 2.924466 , 2.924466 , 2.924466 , 2.924431 , 2.924431 , 2.924466 , 2.924465 , 2.924459 , 2.924459 , 2.924459 , 2.924422 , 2.924422 , 2.924459 , 2.924469 , 2.924466 , 2.924466 , 2.924466 , 2.924410 , 2.924410 , 2.924466 , 2.924413 , 2.924411 , 2.924411 , 2.924411 , 2.924360 , 2.924360 , 2.924411 , 2.924444 , 2.924444 , 2.924444 , 2.924444 , 2.924381 , 2.924381 , 2.924444 , 2.924438 , 2.924438 , 2.924438 , 2.924438 , 2.924345 , 2.924345 , 2.924438 , 2.924430 , 2.924430 , 2.924430 , 2.924430 , 2.924157 , 2.924157 , 2.924430 , 2.924403 , 2.924403 , 2.924403 , 2.924403 , 2.920238 , 2.920238 , 2.924403 , 2.924361 , 2.924361 , 2.924361 , 2.924361 , 2.876932 , 2.876932 , 2.924361 , 
 0.975000 , 48.750000 , 2.916280 , 2.916270 , 2.915032 , 2.915032 , 2.915032 , 2.915319 , 2.915319 , 2.915044 , 2.915601 , 2.915291 , 2.915291 , 2.915291 , 2.915306 , 2.915306 , 2.915295 , 2.915429 , 2.915292 , 2.915292 , 2.915292 , 2.915281 , 2.915281 , 2.915293 , 2.915352 , 2.915303 , 2.915303 , 2.915303 , 2.915263 , 2.915263 , 2.915303 , 2.915323 , 2.915298 , 2.915298 , 2.915298 , 2.915282 , 2.915282 , 2.915298 , 2.915297 , 2.915284 , 2.915284 , 2.915284 , 2.915250 , 2.915250 , 2.915284 , 2.915296 , 2.915291 , 2.915291 , 2.915291 , 2.915261 , 2.915261 , 2.915291 , 2.915265 , 2.915262 , 2.915262 , 2.915262 , 2.915233 , 2.915233 , 2.915262 , 2.915294 , 2.915293 , 2.915293 , 2.915293 , 2.915250 , 2.915250 , 2.915293 , 2.915267 , 2.915266 , 2.915266 , 2.915266 , 2.915212 , 2.915212 , 2.915266 , 2.915259 , 2.915259 , 2.915259 , 2.915259 , 2.915176 , 2.915176 , 2.915259 , 2.915241 , 2.915241 , 2.915241 , 2.915241 , 2.915035 , 2.915035 , 2.915241 , 2.915221 , 2.915221 , 2.915221 , 2.915221 , 2.911245 , 2.911245 , 2.915221 , 2.915185 , 2.915185 , 2.915185 , 2.915185 , 2.860410 , 2.860410 , 2.915185 , 


==> data/interp_stat/full_anal/fine_mesh_lagr_stat_1000_cells.csv <==
# zc_ov_h , zc , C , U , V , W , uu , vv , ww , uv , wv , uw , stat_cor_uu , log_stat_cor_uu, lin_corrected_uu, lagr_corrected_uu,  lagr_log_stat_cor_uu_u_star_eul, lagr_log_stat_cor_uu_lag_ustar_U, lagr_log_stat_cor_uu_lag_ustar_uw,  lagr_lin_corrected_uu 
 0.000500 , 0.025000 , 1.037928 , 0.543495 , 0.009468 , -0.000275 , 3.035250 , 1.866472 , 1.870361 , -0.005968 , 0.004970 , -1.021178 , 2.958219 , 2.958219 , 3.034602 , 2.956704 , 2.958333 , 2.948838 , 2.956704 , 2.971125 
 0.001500 , 0.075000 , 1.023983 , 1.316313 , 0.004453 , -0.000308 , 3.026710 , 1.861676 , 1.873722 , -0.002980 , 0.000834 , -1.026592 , 2.987774 , 2.987774 , 3.026062 , 2.986802 , 2.987835 , 2.988287 , 2.986802 , 2.927330 
 0.002500 , 0.125000 , 1.013635 , 1.912258 , 0.004475 , 0.000343 , 2.985134 , 1.863417 , 1.875934 , 0.004487 , -0.002799 , -1.026488 , 2.961670 , 2.961670 , 2.984486 , 2.960990 , 2.961613 , 2.961944 , 2.960990 , 2.951271 
 0.003500 , 0.175000 , 1.016796 , 2.395093 , -0.001499 , -0.000907 , 2.992112 , 1.878526 , 1.867376 , 0.004026 , -0.003562 , -1.019445 , 2.976434 , 2.976434 , 2.991464 , 2.976133 , 2.976438 , 2.976567 , 2.976133 , 2.961232 
 0.004500 , 0.225000 , 1.016799 , 2.800883 , 0.006050 , 0.000264 , 2.983084 , 1.877913 , 1.865468 , 0.005791 , -0.004410 , -1.010883 , 2.971871 , 2.971871 , 2.982436 , 2.971794 , 2.971916 , 2.971937 , 2.971794 , 2.969698 
 0.005500 , 0.275000 , 1.007968 , 3.154338 , 0.014446 , -0.000495 , 2.970283 , 1.887045 , 1.881162 , 0.007682 , -0.001993 , -1.015141 , 2.961867 , 2.961867 , 2.969635 , 2.961728 , 2.961856 , 2.961807 , 2.961728 , 2.960835 
 0.006500 , 0.325000 , 1.003008 , 3.448085 , 0.008404 , 0.000257 , 2.974606 , 1.887510 , 1.889833 , -0.002799 , -0.009119 , -1.020577 , 2.968057 , 2.968057 , 2.973958 , 2.967916 , 2.968051 , 2.968034 , 2.967916 , 2.968178 
 0.007500 , 0.375000 , 1.009539 , 3.704413 , 0.007099 , 0.000149 , 2.972046 , 1.884765 , 1.872443 , 0.013143 , -0.005401 , -1.004676 , 2.966804 , 2.966804 , 2.971398 , 2.966790 , 2.966814 , 2.966827 , 2.966790 , 2.965488 
 0.008500 , 0.425000 , 1.000155 , 3.953056 , -0.003337 , -0.000211 , 2.966313 , 1.868114 , 1.887867 , -0.005241 , -0.003452 , -1.014227 , 2.962023 , 2.962023 , 2.965665 , 2.961953 , 2.962014 , 2.962001 , 2.961953 , 2.962332 
 0.009500 , 0.475000 , 1.002688 , 4.144533 , 0.004260 , -0.000646 , 2.976080 , 1.888398 , 1.877401 , 0.002089 , -0.004001 , -1.006301 , 2.972505 , 2.972505 , 2.975432 , 2.972482 , 2.972505 , 2.972539 , 2.972482 , 2.970700 
 0.010500 , 0.525000 , 1.008036 , 4.354628 , 0.008503 , 0.000103 , 2.985462 , 1.869157 , 1.868336 , 0.010403 , -0.002846 , -1.001804 , 2.982436 , 2.982436 , 2.984814 , 2.982428 , 2.982433 , 2.982445 , 2.982428 , 2.981254 
 0.011500 , 0.575000 , 1.008587 , 4.544470 , -0.005356 , 0.000090 , 2.972785 , 1.876221 , 1.867846 , -0.008731 , -0.001418 , -1.000061 , 2.970191 , 2.970191 , 2.972137 , 2.970184 , 2.970184 , 2.970186 , 2.970184 , 2.967752 
 0.012500 , 0.625000 , 1.010420 , 4.706685 , -0.015782 , -0.000198 , 2.963063 , 1.880571 , 1.864772 , -0.013862 , -0.001755 , -1.003082 , 2.960815 , 2.960815 , 2.962415 , 2.960811 , 2.960818 , 2.960827 , 2.960811 , 2.960801 
 0.013500 , 0.675000 , 1.012009 , 4.850973 , -0.005343 , 0.000662 , 2.960061 , 1.876611 , 1.860716 , -0.010575 , 0.000955 , -1.001441 , 2.958094 , 2.958094 , 2.959413 , 2.958093 , 2.958096 , 2.958115 , 2.958093 , 2.957139 
 0.014500 , 0.725000 , 1.008591 , 5.015212 , -0.001784 , -0.000381 , 2.967670 , 1.884989 , 1.867425 , 0.001831 , 0.002402 , -1.002777 , 2.965934 , 2.965934 , 2.967022 , 2.965925 , 2.965930 , 2.965936 , 2.965925 , 2.966195 
 0.015500 , 0.775000 , 1.013979 , 5.148147 , 0.007443 , 0.000300 , 2.934677 , 1.888480 , 1.860222 , 0.001205 , -0.000370 , -0.995939 , 2.933134 , 2.933134 , 2.934029 , 2.933140 , 2.933133 , 2.933143 , 2.933140 , 2.930368 
 0.016500 , 0.825000 , 1.016197 , 5.284417 , 0.010183 , 0.000124 , 2.946286 , 1.882489 , 1.854710 , -0.004281 , 0.000879 , -0.992578 , 2.944905 , 2.944905 , 2.945638 , 2.944916 , 2.944906 , 2.944912 , 2.944916 , 2.944140 
 0.017500 , 0.875000 , 1.005307 , 5.415691 , 0.008320 , 0.000590 , 2.962783 , 1.879920 , 1.871971 , -0.012529 , 0.001723 , -1.002769 , 2.961541 , 2.961541 , 2.962135 , 2.961535 , 2.961539 , 2.961541 , 2.961535 , 2.961352 
 0.018500 , 0.925000 , 1.011752 , 5.535962 , 0.004652 , 0.000710 , 2.939208 , 1.891882 , 1.860909 , -0.006084 , 0.000468 , -0.997051 , 2.938083 , 2.938083 , 2.938560 , 2.938088 , 2.938084 , 2.938086 , 2.938088 , 2.935422 
 0.019500 , 0.975000 , 1.008803 , 5.649515 , 0.004889 , 0.000437 , 2.935497 , 1.918513 , 1.866945 , -0.021528 , 0.003653 , -1.001638 , 2.934474 , 2.934474 , 2.934849 , 2.934473 , 2.934475 , 2.934477 , 2.934473 , 2.934294 
 0.020500 , 1.025000 , 1.007348 , 5.761136 , -0.007359 , 0.000173 , 2.941700 , 1.898301 , 1.868219 , -0.009519 , 0.007691 , -1.000059 , 2.940767 , 2.940767 , 2.941052 , 2.940767 , 2.940767 , 2.940768 , 2.940767 , 2.940490 
 0.021500 , 1.075000 , 1.007949 , 5.866807 , -0.003751 , 0.000237 , 2.964129 , 1.889058 , 1.867720 , -0.007588 , 0.004316 , -0.999206 , 2.963273 , 2.963273 , 2.963481 , 2.963271 , 2.963271 , 2.963270 , 2.963271 , 2.963049 
 0.022500 , 1.125000 , 1.005480 , 5.965322 , -0.001339 , 0.000361 , 2.927383 , 1.892281 , 1.871390 , -0.013082 , 0.003738 , -1.003067 , 2.926596 , 2.926596 , 2.926735 , 2.926593 , 2.926596 , 2.926596 , 2.926593 , 2.926384 
 0.023500 , 1.175000 , 1.006057 , 6.053466 , 0.001196 , -0.000563 , 2.932502 , 1.889128 , 1.867489 , -0.018253 , 0.004444 , -1.000841 , 2.931775 , 2.931775 , 2.931854 , 2.931774 , 2.931775 , 2.931776 , 2.931774 , 2.931987 
 0.024500 , 1.225000 , 1.004209 , 6.137119 , -0.005870 , 0.000138 , 2.956628 , 1.879109 , 1.873070 , -0.010970 , 0.005236 , -1.002249 , 2.955955 , 2.955955 , 2.955980 , 2.955951 , 2.955953 , 2.955956 , 2.955951 , 2.955006 
 0.025500 , 1.275000 , 1.002924 , 6.232397 , -0.001299 , -0.000854 , 2.953900 , 1.892888 , 1.874401 , -0.002312 , 0.002555 , -1.001434 , 2.953276 , 2.953276 , 2.953252 , 2.953275 , 2.953276 , 2.953278 , 2.953275 , 2.953084 
 0.026500 , 1.325000 , 1.000292 , 6.325623 , -0.005342 , -0.000578 , 2.945528 , 1.866730 , 1.875365 , 0.005569 , 0.000955 , -1.006283 , 2.944946 , 2.944946 , 2.944880 , 2.944943 , 2.944946 , 2.944946 , 2.944943 , 2.944817 
 0.027500 , 1.375000 , 1.003083 , 6.406734 , -0.009131 , -0.000810 , 2.968385 , 1.854551 , 1.871733 , 0.004932 , 0.000135 , -1.004387 , 2.967842 , 2.967842 , 2.967737 , 2.967839 , 2.967842 , 2.967842 , 2.967839 , 2.967577 
 0.028500 , 1.425000 , 1.001848 , 6.488557 , -0.009584 , -0.000409 , 2.956812 , 1.863099 , 1.871387 , -0.004453 , 0.000648 , -1.001622 , 2.956304 , 2.956304 , 2.956164 , 2.956304 , 2.956305 , 2.956305 , 2.956304 , 2.956078 
 0.029500 , 1.475000 , 1.006773 , 6.554919 , -0.006061 , -0.001115 , 2.941503 , 1.853849 , 1.865645 , -0.012683 , 0.003375 , -0.999094 , 2.941027 , 2.941027 , 2.940855 , 2.941027 , 2.941027 , 2.941028 , 2.941027 , 2.940958 
 0.030500 , 1.525000 , 1.005560 , 6.635318 , -0.010887 , -0.001070 , 2.908487 , 1.857814 , 1.866756 , -0.004380 , 0.002731 , -0.996567 , 2.908040 , 2.908040 , 2.907839 , 2.908042 , 2.908041 , 2.908041 , 2.908042 , 2.907328 
 0.031500 , 1.575000 , 0.995255 , 6.717303 , -0.012383 , -0.000907 , 2.902755 , 1.869226 , 1.882585 , 0.000511 , 0.001606 , -1.007746 , 2.902334 , 2.902334 , 2.902107 , 2.902330 , 2.902333 , 2.902333 , 2.902330 , 2.902063 
 0.032500 , 1.625000 , 0.996492 , 6.783218 , -0.012619 , -0.000701 , 2.915232 , 1.856414 , 1.878111 , 0.002904 , 0.000782 , -1.005685 , 2.914835 , 2.914835 , 2.914584 , 2.914832 , 2.914834 , 2.914834 , 2.914832 , 2.914777 
 0.033500 , 1.675000 , 1.004707 , 6.855212 , -0.009746 , -0.001483 , 2.925067 , 1.860501 , 1.863635 , -0.007192 , 0.000513 , -0.996359 , 2.924693 , 2.924693 , 2.924419 , 2.924694 , 2.924693 , 2.924692 , 2.924694 , 2.924768 
 0.034500 , 1.725000 , 0.996719 , 6.913432 , -0.005982 , -0.000195 , 2.937275 , 1.855566 , 1.879538 , 0.007143 , -0.000050 , -1.004557 , 2.936920 , 2.936920 , 2.936627 , 2.936918 , 2.936920 , 2.936920 , 2.936918 , 2.936550 
 0.035500 , 1.775000 , 0.997999 , 6.991162 , 0.002931 , -0.000691 , 2.950869 , 1.869139 , 1.879557 , -0.002964 , -0.000880 , -1.006001 , 2.950533 , 2.950533 , 2.950221 , 2.950531 , 2.950533 , 2.950532 , 2.950531 , 2.950446 
 0.036500 , 1.825000 , 0.996708 , 7.034665 , 0.007299 , -0.001017 , 2.953238 , 1.863192 , 1.879504 , -0.005503 , -0.000018 , -1.007478 , 2.952920 , 2.952920 , 2.952590 , 2.952917 , 2.952920 , 2.952920 , 2.952917 , 2.952892 
 0.037500 , 1.875000 , 0.994219 , 7.100448 , 0.005532 , -0.001068 , 2.958152 , 1.871904 , 1.880965 , -0.002485 , -0.004919 , -1.011694 , 2.957849 , 2.957849 , 2.957504 , 2.957846 , 2.957849 , 2.957849 , 2.957846 , 2.957891 
 0.038500 , 1.925000 , 1.002503 , 7.156416 , 0.017235 , -0.000249 , 2.969950 , 1.857181 , 1.868398 , -0.007753 , -0.006638 , -1.006393 , 2.969662 , 2.969662 , 2.969302 , 2.969660 , 2.969662 , 2.969662 , 2.969660 , 2.969670 
 0.039500 , 1.975000 , 1.004545 , 7.212186 , 0.015155 , -0.000866 , 2.947052 , 1.870747 , 1.865042 , 0.008812 , -0.007622 , -1.006368 , 2.946778 , 2.946778 , 2.946404 , 2.946776 , 2.946778 , 2.946779 , 2.946776 , 2.946988 
 0.040500 , 2.025000 , 0.998959 , 7.267138 , 0.014888 , -0.000697 , 2.943432 , 1.872692 , 1.873678 , 0.008837 , -0.006609 , -1.010738 , 2.943170 , 2.943170 , 2.942784 , 2.943168 , 2.943170 , 2.943171 , 2.943168 , 2.942987 
 0.041500 , 2.075000 , 0.996376 , 7.325593 , 0.005055 , -0.000556 , 2.966765 , 1.863495 , 1.878922 , 0.003778 , -0.006867 , -1.010732 , 2.966515 , 2.966515 , 2.966117 , 2.966513 , 2.966515 , 2.966516 , 2.966513 , 2.966501 
 0.042500 , 2.125000 , 0.994395 , 7.391722 , 0.006512 , -0.000553 , 2.968588 , 1.871088 , 1.880750 , -0.009619 , -0.007870 , -1.010289 , 2.968350 , 2.968350 , 2.967940 , 2.968347 , 2.968349 , 2.968349 , 2.968347 , 2.967872 
 0.043500 , 2.175000 , 0.994575 , 7.443677 , 0.015253 , 0.000027 , 2.946699 , 1.883221 , 1.880167 , -0.002236 , -0.007307 , -1.011251 , 2.946471 , 2.946471 , 2.946051 , 2.946469 , 2.946471 , 2.946471 , 2.946469 , 2.946499 
 0.044500 , 2.225000 , 1.002975 , 7.482458 , 0.010227 , -0.000093 , 2.929027 , 1.872429 , 1.867089 , 0.010054 , -0.007708 , -1.004082 , 2.928809 , 2.928809 , 2.928379 , 2.928808 , 2.928809 , 2.928810 , 2.928808 , 2.928468 
 0.045500 , 2.275000 , 0.995485 , 7.540049 , 0.010506 , -0.000242 , 2.932751 , 1.864685 , 1.879749 , 0.010511 , -0.011302 , -1.013867 , 2.932542 , 2.932542 , 2.932103 , 2.932539 , 2.932542 , 2.932542 , 2.932539 , 2.932490 
 0.046500 , 2.325000 , 0.991592 , 7.583761 , 0.009597 , -0.000150 , 2.931490 , 1.873125 , 1.889623 , 0.024502 , -0.012142 , -1.018077 , 2.931289 , 2.931289 , 2.930842 , 2.931285 , 2.931289 , 2.931289 , 2.931285 , 2.931260 
 0.047500 , 2.375000 , 0.998375 , 7.631403 , 0.012914 , 0.000522 , 2.915099 , 1.871452 , 1.871922 , 0.013566 , -0.011687 , -1.011351 , 2.914906 , 2.914906 , 2.914451 , 2.914904 , 2.914906 , 2.914907 , 2.914904 , 2.914490 
 0.048500 , 2.425000 , 1.001985 , 7.679274 , 0.019778 , -0.000396 , 2.945008 , 1.846113 , 1.863155 , 0.025277 , -0.011617 , -1.009804 , 2.944822 , 2.944822 , 2.944360 , 2.944820 , 2.944822 , 2.944822 , 2.944820 , 2.944710 
 0.049500 , 2.475000 , 0.999777 , 7.726745 , 0.018273 , 0.000380 , 2.956465 , 1.864325 , 1.866601 , 0.014606 , -0.013461 , -1.011710 , 2.956287 , 2.956287 , 2.955817 , 2.956285 , 2.956287 , 2.956287 , 2.956285 , 2.956282 
 0.050500 , 2.525000 , 0.993249 , 7.770694 , 0.016464 , 0.000273 , 2.953854 , 1.844320 , 1.882333 , 0.019385 , -0.014048 , -1.017969 , 2.953774 , 2.953682 , 2.953774 , 2.953598 , 2.953682 , 2.953682 , 2.953679 , 2.953598 
 0.051500 , 2.575000 , 0.997248 , 7.820396 , 0.022313 , 0.000699 , 2.944326 , 1.866530 , 1.873471 , 0.006046 , -0.014768 , -1.011218 , 2.944247 , 2.944161 , 2.944247 , 2.944186 , 2.944161 , 2.944161 , 2.944159 , 2.944186 
 0.052500 , 2.625000 , 0.987971 , 7.860248 , 0.028828 , 0.000131 , 2.944820 , 1.863165 , 1.891818 , -0.002962 , -0.014074 , -1.020629 , 2.944740 , 2.944661 , 2.944740 , 2.944635 , 2.944661 , 2.944661 , 2.944657 , 2.944635 
 0.053500 , 2.675000 , 0.991400 , 7.906813 , 0.023145 , 0.000250 , 2.939494 , 1.863891 , 1.884938 , 0.001214 , -0.013661 , -1.012254 , 2.939414 , 2.939341 , 2.939414 , 2.938860 , 2.939341 , 2.939341 , 2.939339 , 2.938860 
 0.054500 , 2.725000 , 0.990183 , 7.937421 , 0.018685 , 0.000824 , 2.926379 , 1.867176 , 1.884642 , 0.001592 , -0.011810 , -1.013217 , 2.926300 , 2.926231 , 2.926300 , 2.926094 , 2.926231 , 2.926232 , 2.926230 , 2.926094 
 0.055500 , 2.775000 , 0.993497 , 7.987856 , 0.026212 , 0.000280 , 2.936337 , 1.866635 , 1.878686 , 0.012551 , -0.014019 , -1.011766 , 2.936258 , 2.936195 , 2.936258 , 2.935980 , 2.936194 , 2.936195 , 2.936193 , 2.935980 
 0.056500 , 2.825000 , 0.992148 , 8.041696 , 0.019911 , -0.000124 , 2.923892 , 1.857099 , 1.879138 , 0.003782 , -0.009514 , -1.011840 , 2.923812 , 2.923754 , 2.923812 , 2.923543 , 2.923754 , 2.923753 , 2.923752 , 2.923543 
 0.057500 , 2.875000 , 0.988504 , 8.078663 , 0.011994 , 0.000892 , 2.937036 , 1.848263 , 1.881526 , 0.003175 , -0.008606 , -1.015076 , 2.936957 , 2.936903 , 2.936957 , 2.936872 , 2.936903 , 2.936903 , 2.936901 , 2.936872 
 0.058500 , 2.925000 , 0.992285 , 8.112412 , 0.016252 , 0.000035 , 2.944318 , 1.863627 , 1.875225 , 0.002161 , -0.009160 , -1.011121 , 2.944238 , 2.944188 , 2.944238 , 2.944005 , 2.944188 , 2.944189 , 2.944187 , 2.944005 
 0.059500 , 2.975000 , 0.992577 , 8.150272 , 0.017427 , -0.000137 , 2.926588 , 1.861949 , 1.872085 , -0.003413 , -0.006260 , -1.008153 , 2.926508 , 2.926463 , 2.926508 , 2.926354 , 2.926463 , 2.926463 , 2.926462 , 2.926354 
 0.060500 , 3.025000 , 0.986856 , 8.183650 , 0.015261 , -0.000029 , 2.927942 , 1.868270 , 1.884067 , -0.003426 , -0.008031 , -1.014356 , 2.927862 , 2.927821 , 2.927862 , 2.927686 , 2.927821 , 2.927821 , 2.927819 , 2.927686 
 0.061500 , 3.075000 , 0.977737 , 8.235145 , 0.009436 , 0.000202 , 2.935283 , 1.857477 , 1.902852 , -0.006305 , -0.005465 , -1.026406 , 2.935203 , 2.935166 , 2.935203 , 2.935136 , 2.935166 , 2.935166 , 2.935163 , 2.935136 
 0.062500 , 3.125000 , 0.990765 , 8.268878 , 0.006189 , -0.000348 , 2.926873 , 1.854304 , 1.877312 , 0.002517 , -0.004104 , -1.013601 , 2.926793 , 2.926759 , 2.926793 , 2.926771 , 2.926759 , 2.926759 , 2.926758 , 2.926771 
 0.063500 , 3.175000 , 0.993432 , 8.306070 , 0.001330 , -0.000051 , 2.932333 , 1.873788 , 1.873224 , -0.013080 , -0.005148 , -1.010892 , 2.932253 , 2.932222 , 2.932253 , 2.932229 , 2.932222 , 2.932222 , 2.932221 , 2.932229 
 0.064500 , 3.225000 , 0.992489 , 8.332391 , -0.001279 , -0.000125 , 2.940061 , 1.870516 , 1.873063 , -0.023472 , -0.004021 , -1.013754 , 2.939981 , 2.939954 , 2.939981 , 2.939848 , 2.939954 , 2.939954 , 2.939953 , 2.939848 
 0.065500 , 3.275000 , 0.996521 , 8.357717 , -0.003227 , -0.000946 , 2.925521 , 1.862406 , 1.867212 , -0.007041 , -0.004556 , -1.009074 , 2.925441 , 2.925417 , 2.925441 , 2.925067 , 2.925417 , 2.925418 , 2.925416 , 2.925067 
 0.066500 , 3.325000 , 0.998285 , 8.399647 , 0.000919 , -0.000872 , 2.928457 , 1.876044 , 1.863087 , -0.011327 , -0.004031 , -1.006506 , 2.928377 , 2.928356 , 2.928377 , 2.928327 , 2.928357 , 2.928357 , 2.928356 , 2.928327 
 0.067500 , 3.375000 , 0.998148 , 8.430920 , -0.000106 , -0.000838 , 2.893505 , 1.888186 , 1.864872 , -0.003809 , -0.002835 , -1.004856 , 2.893426 , 2.893408 , 2.893426 , 2.893381 , 2.893408 , 2.893408 , 2.893407 , 2.893381 
 0.068500 , 3.425000 , 0.997252 , 8.477948 , 0.005661 , -0.000374 , 2.908614 , 1.889383 , 1.865284 , -0.011938 , -0.002332 , -1.005748 , 2.908534 , 2.908519 , 2.908534 , 2.908435 , 2.908519 , 2.908519 , 2.908518 , 2.908435 
 0.069500 , 3.475000 , 0.993477 , 8.506981 , 0.006627 , -0.001050 , 2.906793 , 1.892249 , 1.873014 , -0.012918 , -0.000711 , -1.010727 , 2.906713 , 2.906700 , 2.906713 , 2.906654 , 2.906700 , 2.906700 , 2.906699 , 2.906654 
 0.070500 , 3.525000 , 0.994739 , 8.540335 , 0.003571 , -0.001085 , 2.936411 , 1.884474 , 1.869785 , -0.001294 , 0.000558 , -1.009642 , 2.936331 , 2.936321 , 2.936331 , 2.936352 , 2.936321 , 2.936321 , 2.936320 , 2.936352 
 0.071500 , 3.575000 , 0.994269 , 8.567832 , 0.004438 , -0.000100 , 2.945697 , 1.877462 , 1.871429 , -0.003098 , 0.001437 , -1.007809 , 2.945618 , 2.945610 , 2.945618 , 2.945401 , 2.945610 , 2.945610 , 2.945609 , 2.945401 
 0.072500 , 3.625000 , 0.995500 , 8.610391 , -0.000405 , -0.001120 , 2.946762 , 1.879295 , 1.870427 , -0.009939 , 0.001319 , -1.007077 , 2.946683 , 2.946677 , 2.946683 , 2.946698 , 2.946677 , 2.946677 , 2.946677 , 2.946698 
 0.073500 , 3.675000 , 0.997020 , 8.632623 , -0.001871 , -0.000797 , 2.970645 , 1.877652 , 1.866658 , -0.006529 , 0.002046 , -1.004525 , 2.970565 , 2.970562 , 2.970565 , 2.970422 , 2.970562 , 2.970563 , 2.970562 , 2.970422 
 0.074500 , 3.725000 , 0.997164 , 8.654332 , -0.007448 , -0.000728 , 2.964588 , 1.871423 , 1.868576 , -0.018658 , 0.001240 , -1.005987 , 2.964508 , 2.964507 , 2.964508 , 2.964526 , 2.964507 , 2.964507 , 2.964506 , 2.964526 
 0.075500 , 3.775000 , 0.996220 , 8.688606 , 0.005398 , -0.000626 , 2.957908 , 1.883554 , 1.869561 , -0.008740 , 0.001696 , -1.006479 , 2.957828 , 2.957829 , 2.957828 , 2.957779 , 2.957829 , 2.957829 , 2.957828 , 2.957779 
 0.076500 , 3.825000 , 0.996057 , 8.729690 , 0.004252 , 0.000053 , 2.950243 , 1.888147 , 1.869717 , -0.006239 , 0.001988 , -1.006683 , 2.950164 , 2.950167 , 2.950164 , 2.950088 , 2.950167 , 2.950167 , 2.950166 , 2.950088 
 0.077500 , 3.875000 , 0.995128 , 8.758330 , 0.001166 , -0.000622 , 2.947984 , 1.869856 , 1.871683 , -0.008284 , 0.002461 , -1.008514 , 2.947904 , 2.947909 , 2.947904 , 2.947770 , 2.947909 , 2.947909 , 2.947909 , 2.947770 
 0.078500 , 3.925000 , 0.991813 , 8.784355 , -0.001281 , 0.000175 , 2.937339 , 1.845602 , 1.877106 , -0.002446 , 0.002011 , -1.011263 , 2.937260 , 2.937267 , 2.937260 , 2.937172 , 2.937266 , 2.937267 , 2.937266 , 2.937172 
 0.079500 , 3.975000 , 0.992921 , 8.814406 , -0.003437 , -0.000541 , 2.958889 , 1.841377 , 1.873748 , -0.007800 , 0.003571 , -1.012233 , 2.958809 , 2.958818 , 2.958809 , 2.958701 , 2.958818 , 2.958818 , 2.958817 , 2.958701 
 0.080500 , 4.025000 , 0.999220 , 8.836840 , 0.002064 , 0.000536 , 2.948480 , 1.854888 , 1.861026 , -0.006977 , 0.004220 , -1.005892 , 2.948400 , 2.948411 , 2.948400 , 2.948439 , 2.948411 , 2.948411 , 2.948411 , 2.948439 
 0.081500 , 4.075000 , 0.992983 , 8.873341 , -0.009752 , -0.001051 , 2.944502 , 1.866732 , 1.871874 , -0.017396 , 0.005719 , -1.011792 , 2.944422 , 2.944434 , 2.944422 , 2.944412 , 2.944434 , 2.944434 , 2.944433 , 2.944412 
 0.082500 , 4.125000 , 0.992403 , 8.892707 , -0.010323 , -0.000027 , 2.955953 , 1.881939 , 1.872537 , -0.024132 , 0.005367 , -1.015996 , 2.955873 , 2.955887 , 2.955873 , 2.955719 , 2.955887 , 2.955887 , 2.955886 , 2.955719 
 0.083500 , 4.175000 , 0.993709 , 8.923432 , -0.005205 , 0.000143 , 2.959095 , 1.877849 , 1.869728 , -0.014242 , 0.004145 , -1.015938 , 2.959015 , 2.959030 , 2.959015 , 2.958815 , 2.959030 , 2.959030 , 2.959029 , 2.958815 
 0.084500 , 4.225000 , 0.992844 , 8.948080 , -0.004455 , -0.000377 , 2.951442 , 1.873274 , 1.869970 , -0.010518 , 0.003128 , -1.015990 , 2.951362 , 2.951379 , 2.951362 , 2.951157 , 2.951379 , 2.951379 , 2.951378 , 2.951157 
 0.085500 , 4.275000 , 0.992960 , 8.984165 , -0.005041 , -0.000318 , 2.993717 , 1.880391 , 1.873855 , -0.011397 , 0.003777 , -1.016999 , 2.993638 , 2.993656 , 2.993638 , 2.993592 , 2.993656 , 2.993656 , 2.993655 , 2.993592 
 0.086500 , 4.325000 , 0.986976 , 9.012356 , -0.009211 , -0.000012 , 2.969643 , 1.878685 , 1.883034 , -0.012499 , 0.003153 , -1.022549 , 2.969563 , 2.969582 , 2.969563 , 2.969369 , 2.969582 , 2.969583 , 2.969581 , 2.969369 
 0.087500 , 4.375000 , 0.987661 , 9.053395 , -0.001170 , 0.000444 , 2.960861 , 1.876073 , 1.882588 , -0.000999 , 0.004131 , -1.020402 , 2.960782 , 2.960802 , 2.960782 , 2.960778 , 2.960802 , 2.960802 , 2.960801 , 2.960778 
 0.088500 , 4.425000 , 0.988339 , 9.075468 , 0.006164 , 0.000226 , 2.971936 , 1.877894 , 1.884421 , 0.008194 , 0.002542 , -1.021443 , 2.971856 , 2.971878 , 2.971856 , 2.971767 , 2.971878 , 2.971878 , 2.971877 , 2.971767 
 0.089500 , 4.475000 , 0.992265 , 9.102099 , -0.000383 , 0.000113 , 2.963847 , 1.881099 , 1.876116 , 0.000040 , 0.003470 , -1.018066 , 2.963768 , 2.963791 , 2.963768 , 2.963834 , 2.963791 , 2.963791 , 2.963790 , 2.963834 
 0.090500 , 4.525000 , 0.998665 , 9.124381 , -0.000811 , 0.000426 , 2.944475 , 1.876143 , 1.866781 , 0.010195 , 0.003836 , -1.012373 , 2.944395 , 2.944420 , 2.944395 , 2.944359 , 2.944420 , 2.944420 , 2.944419 , 2.944359 
 0.091500 , 4.575000 , 0.995484 , 9.147080 , 0.000545 , 0.001005 , 2.953676 , 1.865565 , 1.875001 , 0.009476 , 0.003224 , -1.018123 , 2.953596 , 2.953622 , 2.953596 , 2.953667 , 2.953622 , 2.953622 , 2.953621 , 2.953667 
 0.092500 , 4.625000 , 0.996064 , 9.171739 , 0.001394 , 0.000826 , 2.934850 , 1.863412 , 1.873041 , 0.011552 , 0.005701 , -1.016360 , 2.934770 , 2.934797 , 2.934770 , 2.934754 , 2.934797 , 2.934797 , 2.934796 , 2.934754 
 0.093500 , 4.675000 , 0.999097 , 9.198935 , 0.017933 , 0.001289 , 2.928766 , 1.879513 , 1.866004 , 0.015791 , 0.005442 , -1.012901 , 2.928687 , 2.928715 , 2.928687 , 2.928722 , 2.928715 , 2.928715 , 2.928714 , 2.928722 
 0.094500 , 4.725000 , 0.997512 , 9.228193 , 0.017647 , 0.000642 , 2.953297 , 1.887977 , 1.869081 , 0.012614 , 0.004413 , -1.013269 , 2.953218 , 2.953246 , 2.953218 , 2.953066 , 2.953247 , 2.953247 , 2.953246 , 2.953066 
 0.095500 , 4.775000 , 0.995997 , 9.257151 , 0.019795 , 0.000311 , 2.946323 , 1.867314 , 1.871991 , 0.002815 , 0.005516 , -1.014474 , 2.946243 , 2.946273 , 2.946243 , 2.946253 , 2.946273 , 2.946273 , 2.946272 , 2.946253 
 0.096500 , 4.825000 , 0.997645 , 9.273219 , 0.010859 , 0.001029 , 2.935889 , 1.868684 , 1.868292 , -0.003636 , 0.004031 , -1.013195 , 2.935809 , 2.935840 , 2.935809 , 2.935782 , 2.935840 , 2.935840 , 2.935839 , 2.935782 
 0.097500 , 4.875000 , 0.995307 , 9.294197 , 0.004639 , 0.000031 , 2.940907 , 1.874946 , 1.875362 , 0.001950 , 0.003496 , -1.014299 , 2.940828 , 2.940860 , 2.940828 , 2.940801 , 2.940860 , 2.940860 , 2.940859 , 2.940801 
 0.098500 , 4.925000 , 0.996892 , 9.318034 , 0.007526 , 0.000357 , 2.979987 , 1.871585 , 1.870135 , 0.018239 , 0.004353 , -1.011593 , 2.979907 , 2.979940 , 2.979907 , 2.979974 , 2.979940 , 2.979940 , 2.979939 , 2.979974 
 0.099500 , 4.975000 , 1.000404 , 9.334585 , 0.003862 , -0.000245 , 2.959817 , 1.874653 , 1.867020 , 0.009472 , 0.003981 , -1.009128 , 2.959737 , 2.959771 , 2.959737 , 2.959723 , 2.959771 , 2.959771 , 2.959770 , 2.959723 
 0.100500 , 5.025000 , 1.000356 , 9.366242 , 0.005165 , 0.000192 , 2.945182 , 1.888932 , 1.864771 , 0.017269 , 0.003568 , -1.006249 , 2.945153 , 2.945137 , 2.945153 , 2.944984 , 2.945137 , 2.945137 , 2.945137 , 2.944984 
 0.101500 , 5.075000 , 0.989995 , 9.392137 , 0.012809 , 0.000325 , 2.956155 , 1.867317 , 1.886758 , 0.007951 , 0.003192 , -1.017037 , 2.956126 , 2.956111 , 2.956126 , 2.955996 , 2.956111 , 2.956111 , 2.956110 , 2.955996 
 0.102500 , 5.125000 , 0.993737 , 9.415452 , 0.004606 , -0.000339 , 2.960316 , 1.873625 , 1.878978 , 0.013436 , 0.001992 , -1.013137 , 2.960287 , 2.960273 , 2.960287 , 2.960163 , 2.960273 , 2.960273 , 2.960272 , 2.960163 
 0.103500 , 5.175000 , 0.991103 , 9.441360 , 0.006150 , -0.000539 , 2.982141 , 1.869557 , 1.884658 , 0.019479 , 0.002816 , -1.016310 , 2.982111 , 2.982098 , 2.982111 , 2.982094 , 2.982098 , 2.982098 , 2.982097 , 2.982094 
 0.104500 , 5.225000 , 0.990125 , 9.459423 , -0.005431 , -0.000114 , 2.954819 , 1.880591 , 1.888393 , 0.023670 , 0.002698 , -1.018758 , 2.954790 , 2.954777 , 2.954790 , 2.954795 , 2.954777 , 2.954777 , 2.954776 , 2.954795 
 0.105500 , 5.275000 , 0.996677 , 9.479564 , -0.000431 , -0.000955 , 2.939041 , 1.867927 , 1.872552 , 0.026797 , 0.003215 , -1.010204 , 2.939012 , 2.939000 , 2.939012 , 2.938994 , 2.939000 , 2.939000 , 2.939000 , 2.938994 
 0.106500 , 5.325000 , 0.999748 , 9.506850 , 0.004612 , -0.000437 , 2.936747 , 1.876946 , 1.865918 , 0.035509 , 0.001652 , -1.007027 , 2.936718 , 2.936707 , 2.936718 , 2.936736 , 2.936707 , 2.936707 , 2.936707 , 2.936736 
 0.107500 , 5.375000 , 0.996331 , 9.534997 , 0.009093 , -0.000387 , 2.941819 , 1.875061 , 1.875932 , 0.013446 , 0.001282 , -1.012546 , 2.941789 , 2.941779 , 2.941789 , 2.941513 , 2.941779 , 2.941779 , 2.941779 , 2.941513 
 0.108500 , 5.425000 , 0.993824 , 9.562375 , 0.013899 , -0.000539 , 2.969881 , 1.858147 , 1.877668 , -0.000504 , 0.001075 , -1.015258 , 2.969852 , 2.969842 , 2.969852 , 2.969866 , 2.969842 , 2.969842 , 2.969842 , 2.969866 
 0.109500 , 5.475000 , 0.994717 , 9.583264 , 0.008704 , -0.000166 , 2.991065 , 1.852778 , 1.877891 , 0.009183 , 0.003161 , -1.015222 , 2.991036 , 2.991027 , 2.991036 , 2.990779 , 2.991027 , 2.991027 , 2.991027 , 2.990779 
 0.110500 , 5.525000 , 1.000160 , 9.609195 , 0.015183 , -0.000534 , 2.980186 , 1.863164 , 1.868328 , 0.016127 , 0.003273 , -1.009908 , 2.980157 , 2.980149 , 2.980157 , 2.980179 , 2.980149 , 2.980149 , 2.980148 , 2.980179 
 0.111500 , 5.575000 , 0.997277 , 9.622099 , 0.011839 , -0.000349 , 2.949277 , 1.868556 , 1.873713 , 0.010585 , 0.002221 , -1.012916 , 2.949248 , 2.949240 , 2.949248 , 2.949236 , 2.949240 , 2.949240 , 2.949240 , 2.949236 
 0.112500 , 5.625000 , 0.994952 , 9.634580 , 0.016982 , -0.000281 , 2.964366 , 1.852865 , 1.878247 , 0.017628 , 0.002175 , -1.013092 , 2.964336 , 2.964330 , 2.964336 , 2.964304 , 2.964330 , 2.964330 , 2.964329 , 2.964304 
 0.113500 , 5.675000 , 1.002253 , 9.648960 , 0.010109 , 0.000119 , 2.966144 , 1.861552 , 1.868479 , 0.008593 , 0.001835 , -1.008039 , 2.966115 , 2.966108 , 2.966115 , 2.966132 , 2.966108 , 2.966108 , 2.966108 , 2.966132 
 0.114500 , 5.725000 , 1.010760 , 9.673316 , 0.014507 , 0.000028 , 2.967917 , 1.879294 , 1.852942 , 0.029552 , 0.001913 , -0.997969 , 2.967888 , 2.967883 , 2.967888 , 2.967848 , 2.967883 , 2.967883 , 2.967883 , 2.967848 
 0.115500 , 5.775000 , 0.995103 , 9.695368 , 0.000429 , 0.000495 , 2.954009 , 1.891495 , 1.881281 , 0.019565 , 0.001101 , -1.013319 , 2.953979 , 2.953975 , 2.953979 , 2.953893 , 2.953974 , 2.953974 , 2.953974 , 2.953893 
 0.116500 , 5.825000 , 0.996884 , 9.712302 , 0.008277 , 0.000362 , 2.949167 , 1.884296 , 1.879090 , 0.016982 , 0.001685 , -1.012831 , 2.949138 , 2.949134 , 2.949138 , 2.949133 , 2.949134 , 2.949134 , 2.949133 , 2.949133 
 0.117500 , 5.875000 , 1.004223 , 9.732413 , 0.010736 , 0.000966 , 2.941548 , 1.896065 , 1.864650 , 0.008661 , 0.002040 , -1.002687 , 2.941519 , 2.941515 , 2.941519 , 2.941509 , 2.941515 , 2.941515 , 2.941515 , 2.941509 
 0.118500 , 5.925000 , 1.013444 , 9.752616 , 0.004839 , 0.001059 , 2.973053 , 1.867575 , 1.846285 , -0.001922 , 0.001892 , -0.993766 , 2.973024 , 2.973021 , 2.973024 , 2.972943 , 2.973021 , 2.973021 , 2.973021 , 2.972943 
 0.119500 , 5.975000 , 1.005915 , 9.777514 , 0.016589 , 0.000911 , 2.979621 , 1.864311 , 1.860800 , 0.007886 , 0.000586 , -1.000818 , 2.979592 , 2.979589 , 2.979592 , 2.979620 , 2.979589 , 2.979589 , 2.979589 , 2.979620 
 0.120500 , 6.025000 , 1.005399 , 9.795587 , 0.017393 , 0.000532 , 2.941578 , 1.850544 , 1.862807 , 0.010525 , 0.001134 , -1.002115 , 2.941549 , 2.941547 , 2.941549 , 2.941551 , 2.941547 , 2.941547 , 2.941546 , 2.941551 
 0.121500 , 6.075000 , 1.003412 , 9.820790 , 0.008982 , 0.001262 , 2.924801 , 1.867452 , 1.866322 , 0.005954 , 0.000244 , -1.002382 , 2.924772 , 2.924770 , 2.924772 , 2.924675 , 2.924770 , 2.924770 , 2.924770 , 2.924675 
 0.122500 , 6.125000 , 1.003723 , 9.836044 , 0.019683 , 0.000630 , 2.929917 , 1.862277 , 1.867879 , 0.016490 , 0.002109 , -1.001314 , 2.929888 , 2.929887 , 2.929888 , 2.929886 , 2.929887 , 2.929887 , 2.929887 , 2.929886 
 0.123500 , 6.175000 , 1.005555 , 9.850815 , 0.012769 , 0.000240 , 2.931765 , 1.843210 , 1.864574 , 0.011982 , 0.001684 , -1.000485 , 2.931736 , 2.931735 , 2.931736 , 2.931725 , 2.931735 , 2.931735 , 2.931735 , 2.931725 
 0.124500 , 6.225000 , 1.009364 , 9.870604 , 0.019093 , 0.001375 , 2.930063 , 1.846295 , 1.858015 , 0.010015 , 0.001227 , -0.995474 , 2.930033 , 2.930033 , 2.930033 , 2.930005 , 2.930033 , 2.930033 , 2.930033 , 2.930005 
 0.125500 , 6.275000 , 1.008575 , 9.896103 , 0.003995 , 0.000943 , 2.956610 , 1.844158 , 1.858615 , 0.010851 , 0.000546 , -0.996315 , 2.956581 , 2.956581 , 2.956581 , 2.956512 , 2.956581 , 2.956581 , 2.956581 , 2.956512 
 0.126500 , 6.325000 , 1.005260 , 9.916596 , 0.005611 , 0.000731 , 2.973646 , 1.841598 , 1.867418 , 0.003937 , 0.000692 , -1.000738 , 2.973617 , 2.973618 , 2.973617 , 2.973634 , 2.973618 , 2.973618 , 2.973618 , 2.973634 
 0.127500 , 6.375000 , 1.000751 , 9.930346 , 0.002190 , 0.000726 , 2.944517 , 1.840890 , 1.874114 , 0.017293 , 0.000846 , -1.003953 , 2.944488 , 2.944489 , 2.944488 , 2.944497 , 2.944489 , 2.944489 , 2.944489 , 2.944497 
 0.128500 , 6.425000 , 1.005453 , 9.962917 , 0.005081 , 0.000703 , 2.935434 , 1.839875 , 1.866913 , 0.003626 , 0.000706 , -0.998481 , 2.935404 , 2.935406 , 2.935404 , 2.935375 , 2.935406 , 2.935406 , 2.935406 , 2.935375 
 0.129500 , 6.475000 , 1.003383 , 9.970740 , 0.003577 , 0.001024 , 2.929776 , 1.856987 , 1.871712 , 0.001479 , 0.000476 , -1.001117 , 2.929747 , 2.929749 , 2.929747 , 2.929723 , 2.929749 , 2.929749 , 2.929749 , 2.929723 
 0.130500 , 6.525000 , 1.001589 , 9.988393 , -0.004110 , 0.000576 , 2.945011 , 1.843990 , 1.874671 , 0.007177 , -0.000003 , -1.003374 , 2.944982 , 2.944984 , 2.944982 , 2.944955 , 2.944984 , 2.944984 , 2.944984 , 2.944955 
 0.131500 , 6.575000 , 1.002972 , 9.991803 , -0.006587 , 0.001166 , 2.939283 , 1.855867 , 1.873775 , -0.009302 , 0.000221 , -1.002406 , 2.939254 , 2.939257 , 2.939254 , 2.939229 , 2.939257 , 2.939257 , 2.939257 , 2.939229 
 0.132500 , 6.625000 , 1.001672 , 10.019725 , -0.011869 , 0.001083 , 2.938381 , 1.872361 , 1.874337 , 0.003013 , 0.000466 , -1.003556 , 2.938352 , 2.938355 , 2.938352 , 2.938347 , 2.938355 , 2.938355 , 2.938355 , 2.938347 
 0.133500 , 6.675000 , 1.007003 , 10.037317 , -0.002054 , 0.000907 , 2.955888 , 1.856758 , 1.865823 , 0.005276 , 0.000856 , -1.000087 , 2.955859 , 2.955863 , 2.955859 , 2.955501 , 2.955863 , 2.955863 , 2.955863 , 2.955501 
 0.134500 , 6.725000 , 1.004389 , 10.035581 , 0.008299 , 0.001416 , 2.953970 , 1.843377 , 1.867439 , 0.008583 , 0.001190 , -1.001472 , 2.953940 , 2.953944 , 2.953940 , 2.953948 , 2.953944 , 2.953944 , 2.953944 , 2.953948 
 0.135500 , 6.775000 , 1.003699 , 10.056996 , 0.011784 , 0.001107 , 2.955875 , 1.867286 , 1.870152 , 0.010505 , 0.001610 , -1.003348 , 2.955846 , 2.955850 , 2.955846 , 2.955705 , 2.955851 , 2.955851 , 2.955850 , 2.955705 
 0.136500 , 6.825000 , 1.003512 , 10.076293 , -0.000213 , 0.001213 , 2.941878 , 1.873038 , 1.868098 , 0.013055 , 0.000643 , -1.002148 , 2.941849 , 2.941853 , 2.941849 , 2.941709 , 2.941853 , 2.941853 , 2.941853 , 2.941709 
 0.137500 , 6.875000 , 1.001152 , 10.102165 , -0.001787 , 0.000729 , 2.950287 , 1.855785 , 1.874452 , 0.015076 , 0.000588 , -1.004964 , 2.950258 , 2.950263 , 2.950258 , 2.950197 , 2.950263 , 2.950263 , 2.950262 , 2.950197 
 0.138500 , 6.925000 , 1.004165 , 10.105578 , 0.000693 , 0.001626 , 2.949041 , 1.864368 , 1.870926 , 0.001317 , -0.000442 , -1.002445 , 2.949012 , 2.949017 , 2.949012 , 2.948996 , 2.949017 , 2.949017 , 2.949017 , 2.948996 
 0.139500 , 6.975000 , 1.000867 , 10.123823 , -0.011101 , 0.001097 , 2.949084 , 1.856310 , 1.876937 , -0.003148 , -0.000545 , -1.005747 , 2.949054 , 2.949060 , 2.949054 , 2.948990 , 2.949060 , 2.949060 , 2.949060 , 2.948990 
 0.140500 , 7.025000 , 1.002637 , 10.152620 , -0.007565 , 0.000734 , 2.963113 , 1.866915 , 1.872179 , 0.005715 , -0.000991 , -1.004720 , 2.963084 , 2.963090 , 2.963084 , 2.963088 , 2.963090 , 2.963090 , 2.963090 , 2.963088 
 0.141500 , 7.075000 , 1.002389 , 10.165316 , 0.002639 , 0.001596 , 2.944120 , 1.864695 , 1.871680 , -0.003081 , -0.000668 , -1.003174 , 2.944091 , 2.944097 , 2.944091 , 2.944000 , 2.944097 , 2.944097 , 2.944097 , 2.944000 
 0.142500 , 7.125000 , 0.994960 , 10.189069 , 0.014275 , 0.001462 , 2.953109 , 1.862923 , 1.886116 , 0.000060 , -0.002118 , -1.010615 , 2.953080 , 2.953086 , 2.953080 , 2.953076 , 2.953086 , 2.953086 , 2.953086 , 2.953076 
 0.143500 , 7.175000 , 0.998616 , 10.211600 , -0.004202 , 0.001396 , 2.951367 , 1.839312 , 1.879500 , -0.010428 , -0.000962 , -1.006662 , 2.951338 , 2.951345 , 2.951338 , 2.951203 , 2.951345 , 2.951345 , 2.951345 , 2.951203 
 0.144500 , 7.225000 , 1.006329 , 10.216010 , -0.008958 , 0.001896 , 2.907616 , 1.838272 , 1.865705 , 0.005292 , -0.000011 , -0.999448 , 2.907586 , 2.907594 , 2.907586 , 2.907603 , 2.907594 , 2.907594 , 2.907594 , 2.907603 
 0.145500 , 7.275000 , 1.005068 , 10.240075 , -0.001063 , 0.002668 , 2.928276 , 1.850579 , 1.866979 , -0.002972 , 0.001646 , -1.002066 , 2.928247 , 2.928255 , 2.928247 , 2.928162 , 2.928255 , 2.928255 , 2.928255 , 2.928162 
 0.146500 , 7.325000 , 1.004080 , 10.263191 , -0.010007 , 0.001921 , 2.937535 , 1.868317 , 1.868261 , -0.014851 , 0.003246 , -1.002422 , 2.937506 , 2.937513 , 2.937506 , 2.937453 , 2.937514 , 2.937513 , 2.937513 , 2.937453 
 0.147500 , 7.375000 , 1.006259 , 10.291079 , 0.009525 , 0.002384 , 2.914381 , 1.852917 , 1.865567 , -0.014358 , 0.003541 , -0.999811 , 2.914352 , 2.914360 , 2.914352 , 2.914310 , 2.914360 , 2.914360 , 2.914360 , 2.914310 
 0.148500 , 7.425000 , 1.006397 , 10.293027 , 0.006165 , 0.002412 , 2.934700 , 1.839963 , 1.863922 , -0.015221 , 0.002324 , -0.999434 , 2.934670 , 2.934679 , 2.934670 , 2.934674 , 2.934679 , 2.934679 , 2.934679 , 2.934674 
 0.149500 , 7.475000 , 1.003065 , 10.303918 , -0.005212 , 0.002833 , 2.943563 , 1.851634 , 1.868401 , -0.013769 , 0.001862 , -1.000329 , 2.943534 , 2.943543 , 2.943534 , 2.943421 , 2.943543 , 2.943543 , 2.943543 , 2.943421 
 0.150500 , 7.525000 , 1.003857 , 10.326714 , -0.003392 , 0.002219 , 2.930501 , 1.841225 , 1.869923 , -0.004573 , 0.001916 , -0.999664 , 2.930486 , 2.930480 , 2.930486 , 2.930331 , 2.930480 , 2.930480 , 2.930480 , 2.930331 
 0.151500 , 7.575000 , 1.002943 , 10.333798 , -0.014892 , 0.002293 , 2.934720 , 1.843294 , 1.873002 , 0.002678 , 0.001575 , -1.000054 , 2.934705 , 2.934700 , 2.934705 , 2.934588 , 2.934700 , 2.934700 , 2.934700 , 2.934588 
 0.152500 , 7.625000 , 1.003808 , 10.350544 , -0.019792 , 0.002642 , 2.942230 , 1.835209 , 1.871800 , -0.004891 , 0.001463 , -1.000356 , 2.942215 , 2.942211 , 2.942215 , 2.942118 , 2.942211 , 2.942211 , 2.942211 , 2.942118 
 0.153500 , 7.675000 , 1.009671 , 10.355089 , -0.002299 , 0.002316 , 2.988643 , 1.852965 , 1.859635 , 0.001534 , -0.000565 , -0.994360 , 2.988628 , 2.988624 , 2.988628 , 2.988578 , 2.988624 , 2.988624 , 2.988624 , 2.988578 
 0.154500 , 7.725000 , 1.015784 , 10.373783 , -0.006579 , 0.002199 , 2.979516 , 1.858388 , 1.849610 , -0.003448 , 0.000669 , -0.987571 , 2.979501 , 2.979497 , 2.979501 , 2.979358 , 2.979497 , 2.979497 , 2.979497 , 2.979358 
 0.155500 , 7.775000 , 1.013817 , 10.398436 , -0.020034 , 0.002757 , 2.969794 , 1.843732 , 1.853335 , 0.015783 , -0.000049 , -0.990020 , 2.969779 , 2.969775 , 2.969779 , 2.969561 , 2.969775 , 2.969775 , 2.969775 , 2.969561 
 0.156500 , 7.825000 , 1.010439 , 10.426002 , -0.015871 , 0.002181 , 2.965135 , 1.862541 , 1.858248 , 0.008158 , 0.001500 , -0.992744 , 2.965119 , 2.965116 , 2.965119 , 2.965133 , 2.965116 , 2.965116 , 2.965116 , 2.965133 
 0.157500 , 7.875000 , 0.999857 , 10.431481 , -0.006678 , 0.002150 , 2.985943 , 1.862458 , 1.877300 , 0.004002 , 0.003629 , -1.004199 , 2.985928 , 2.985925 , 2.985928 , 2.985703 , 2.985925 , 2.985925 , 2.985924 , 2.985703 
 0.158500 , 7.925000 , 0.997137 , 10.449634 , -0.006014 , 0.002335 , 2.971201 , 1.840189 , 1.884601 , -0.002576 , 0.002901 , -1.007625 , 2.971186 , 2.971183 , 2.971186 , 2.971173 , 2.971183 , 2.971183 , 2.971183 , 2.971173 
 0.159500 , 7.975000 , 0.999353 , 10.466380 , -0.006275 , 0.001557 , 2.981053 , 1.844942 , 1.877645 , -0.011503 , 0.002869 , -1.004168 , 2.981038 , 2.981035 , 2.981038 , 2.980953 , 2.981035 , 2.981035 , 2.981035 , 2.980953 
 0.160500 , 8.025000 , 1.002217 , 10.468665 , -0.005105 , 0.002263 , 2.965851 , 1.875175 , 1.874941 , -0.006576 , 0.001659 , -1.004242 , 2.965836 , 2.965833 , 2.965836 , 2.965807 , 2.965833 , 2.965833 , 2.965833 , 2.965807 
 0.161500 , 8.075000 , 1.009933 , 10.488096 , -0.000743 , 0.001465 , 2.975603 , 1.841343 , 1.859756 , -0.013602 , 0.002244 , -0.996444 , 2.975588 , 2.975585 , 2.975588 , 2.975501 , 2.975585 , 2.975585 , 2.975585 , 2.975501 
 0.162500 , 8.125000 , 1.000809 , 10.513813 , -0.019270 , 0.000764 , 2.964089 , 1.846684 , 1.877482 , -0.006075 , 0.003431 , -1.003936 , 2.964073 , 2.964071 , 2.964073 , 2.963889 , 2.964071 , 2.964071 , 2.964071 , 2.963889 
 0.163500 , 8.175000 , 1.001264 , 10.527281 , -0.015195 , 0.001387 , 2.955450 , 1.847817 , 1.876843 , 0.007161 , 0.001826 , -1.004420 , 2.955435 , 2.955433 , 2.955435 , 2.955255 , 2.955433 , 2.955433 , 2.955433 , 2.955255 
 0.164500 , 8.225000 , 1.006767 , 10.544700 , 0.005056 , 0.001502 , 2.947701 , 1.845192 , 1.866643 , 0.002621 , 0.000586 , -0.999051 , 2.947686 , 2.947684 , 2.947686 , 2.947582 , 2.947684 , 2.947684 , 2.947684 , 2.947582 
 0.165500 , 8.275000 , 1.013455 , 10.557692 , 0.004434 , 0.002097 , 2.970906 , 1.858527 , 1.854827 , 0.016417 , -0.000017 , -0.993522 , 2.970891 , 2.970889 , 2.970891 , 2.970900 , 2.970889 , 2.970889 , 2.970889 , 2.970900 
 0.166500 , 8.325000 , 1.012781 , 10.564138 , 0.011652 , 0.001339 , 2.989625 , 1.865694 , 1.854588 , 0.004014 , -0.002512 , -0.994493 , 2.989610 , 2.989609 , 2.989610 , 2.989591 , 2.989609 , 2.989609 , 2.989609 , 2.989591 
 0.167500 , 8.375000 , 1.013391 , 10.570137 , -0.000093 , 0.001632 , 2.973529 , 1.866761 , 1.855041 , 0.015512 , -0.000925 , -0.993419 , 2.973514 , 2.973512 , 2.973514 , 2.973425 , 2.973512 , 2.973512 , 2.973512 , 2.973425 
 0.168500 , 8.425000 , 1.012892 , 10.590349 , -0.009380 , 0.001325 , 2.961505 , 1.862277 , 1.857103 , 0.002719 , 0.000806 , -0.996463 , 2.961490 , 2.961489 , 2.961490 , 2.961484 , 2.961489 , 2.961489 , 2.961489 , 2.961484 
 0.169500 , 8.475000 , 1.010073 , 10.609359 , -0.006124 , 0.001899 , 2.990156 , 1.865059 , 1.860708 , -0.017375 , 0.000241 , -0.999686 , 2.990141 , 2.990140 , 2.990141 , 2.990090 , 2.990140 , 2.990140 , 2.990140 , 2.990090 
 0.170500 , 8.525000 , 1.005497 , 10.622084 , -0.004843 , 0.001519 , 2.975042 , 1.857706 , 1.868539 , -0.015865 , 0.000126 , -1.003833 , 2.975027 , 2.975026 , 2.975027 , 2.975002 , 2.975026 , 2.975026 , 2.975026 , 2.975002 
 0.171500 , 8.575000 , 1.006045 , 10.632767 , 0.000019 , 0.001597 , 2.955679 , 1.857585 , 1.866583 , -0.018918 , -0.001085 , -1.003401 , 2.955664 , 2.955664 , 2.955664 , 2.955521 , 2.955664 , 2.955664 , 2.955664 , 2.955521 
 0.172500 , 8.625000 , 1.010095 , 10.649984 , 0.005805 , 0.002133 , 2.947894 , 1.859909 , 1.860048 , -0.012774 , -0.001157 , -0.999850 , 2.947879 , 2.947879 , 2.947879 , 2.947851 , 2.947879 , 2.947878 , 2.947879 , 2.947851 
 0.173500 , 8.675000 , 1.000492 , 10.662678 , 0.005729 , 0.002177 , 2.958511 , 1.890506 , 1.876447 , -0.002866 , -0.001142 , -1.007873 , 2.958496 , 2.958496 , 2.958496 , 2.958460 , 2.958496 , 2.958496 , 2.958495 , 2.958460 
 0.174500 , 8.725000 , 1.002373 , 10.682709 , 0.003211 , 0.001482 , 2.948459 , 1.881970 , 1.873093 , -0.003403 , -0.000480 , -1.005289 , 2.948444 , 2.948444 , 2.948444 , 2.948406 , 2.948444 , 2.948444 , 2.948444 , 2.948406 
 0.175500 , 8.775000 , 1.000105 , 10.699292 , -0.001934 , 0.002193 , 2.965676 , 1.882528 , 1.878584 , -0.006428 , -0.001749 , -1.009863 , 2.965661 , 2.965661 , 2.965661 , 2.965169 , 2.965661 , 2.965661 , 2.965661 , 2.965169 
 0.176500 , 8.825000 , 1.006271 , 10.707851 , 0.006055 , 0.001310 , 2.959015 , 1.874191 , 1.865334 , 0.003048 , -0.000827 , -1.000665 , 2.959000 , 2.959000 , 2.959000 , 2.958972 , 2.959000 , 2.959000 , 2.959000 , 2.958972 
 0.177500 , 8.875000 , 1.002580 , 10.720905 , 0.002478 , 0.001854 , 2.943364 , 1.888418 , 1.874658 , 0.013441 , 0.001531 , -1.004803 , 2.943349 , 2.943350 , 2.943349 , 2.943297 , 2.943350 , 2.943350 , 2.943350 , 2.943297 
 0.178500 , 8.925000 , 1.000924 , 10.733244 , 0.001648 , 0.001709 , 2.935295 , 1.875575 , 1.875338 , -0.000248 , 0.000220 , -1.005247 , 2.935280 , 2.935280 , 2.935280 , 2.935205 , 2.935280 , 2.935280 , 2.935280 , 2.935205 
 0.179500 , 8.975000 , 0.993332 , 10.740267 , -0.007889 , 0.002232 , 2.911482 , 1.875750 , 1.890455 , 0.001379 , 0.001943 , -1.014019 , 2.911467 , 2.911468 , 2.911467 , 2.911466 , 2.911468 , 2.911468 , 2.911468 , 2.911466 
 0.180500 , 9.025000 , 0.993024 , 10.745682 , -0.001144 , 0.001584 , 2.923942 , 1.886148 , 1.889485 , -0.004318 , 0.000085 , -1.013819 , 2.923927 , 2.923928 , 2.923927 , 2.923907 , 2.923928 , 2.923928 , 2.923928 , 2.923907 
 0.181500 , 9.075000 , 0.994643 , 10.765384 , -0.002982 , 0.001882 , 2.957493 , 1.864469 , 1.885439 , -0.011721 , -0.000060 , -1.013839 , 2.957478 , 2.957479 , 2.957478 , 2.957347 , 2.957479 , 2.957479 , 2.957478 , 2.957347 
 0.182500 , 9.125000 , 0.998608 , 10.780229 , -0.004407 , 0.002288 , 2.960142 , 1.879224 , 1.879376 , 0.014222 , -0.000979 , -1.009721 , 2.960127 , 2.960128 , 2.960127 , 2.959993 , 2.960128 , 2.960128 , 2.960128 , 2.959993 
 0.183500 , 9.175000 , 0.993253 , 10.792010 , -0.014703 , 0.001263 , 2.948530 , 1.890517 , 1.890390 , 0.000045 , 0.000921 , -1.015094 , 2.948515 , 2.948517 , 2.948515 , 2.948411 , 2.948517 , 2.948517 , 2.948517 , 2.948411 
 0.184500 , 9.225000 , 1.003695 , 10.811645 , -0.008827 , 0.001714 , 2.967784 , 1.871356 , 1.871368 , -0.011955 , 0.001642 , -1.004366 , 2.967769 , 2.967770 , 2.967769 , 2.967702 , 2.967770 , 2.967770 , 2.967770 , 2.967702 
 0.185500 , 9.275000 , 1.003075 , 10.832208 , -0.011853 , 0.001470 , 2.969220 , 1.868429 , 1.872624 , -0.022333 , 0.002511 , -1.006180 , 2.969205 , 2.969207 , 2.969205 , 2.969136 , 2.969207 , 2.969207 , 2.969207 , 2.969136 
 0.186500 , 9.325000 , 0.998556 , 10.849215 , -0.007322 , 0.001297 , 2.957063 , 1.879380 , 1.880363 , -0.005397 , 0.001618 , -1.008924 , 2.957048 , 2.957050 , 2.957048 , 2.957012 , 2.957050 , 2.957050 , 2.957050 , 2.957012 
 0.187500 , 9.375000 , 0.995193 , 10.852922 , -0.006483 , 0.001169 , 2.980230 , 1.874201 , 1.887724 , -0.001571 , 0.002158 , -1.012701 , 2.980215 , 2.980217 , 2.980215 , 2.980217 , 2.980217 , 2.980217 , 2.980217 , 2.980217 
 0.188500 , 9.425000 , 1.002727 , 10.854949 , -0.010538 , 0.001200 , 2.936629 , 1.875608 , 1.871826 , 0.005323 , 0.002054 , -1.002960 , 2.936613 , 2.936616 , 2.936613 , 2.936555 , 2.936616 , 2.936616 , 2.936616 , 2.936555 
 0.189500 , 9.475000 , 1.000635 , 10.860531 , -0.008382 , 0.000851 , 2.958031 , 1.876161 , 1.876703 , -0.000819 , 0.001058 , -1.005088 , 2.958016 , 2.958018 , 2.958016 , 2.958003 , 2.958018 , 2.958018 , 2.958018 , 2.958003 
 0.190500 , 9.525000 , 0.999877 , 10.878641 , -0.010597 , 0.000773 , 2.982193 , 1.885801 , 1.874996 , -0.009187 , 0.002273 , -1.004415 , 2.982178 , 2.982180 , 2.982178 , 2.982183 , 2.982180 , 2.982180 , 2.982180 , 2.982183 
 0.191500 , 9.575000 , 1.001617 , 10.900437 , -0.010968 , 0.000391 , 2.955160 , 1.894575 , 1.872547 , -0.024756 , 0.003046 , -1.003887 , 2.955145 , 2.955147 , 2.955145 , 2.955001 , 2.955147 , 2.955147 , 2.955147 , 2.955001 
 0.192500 , 9.625000 , 1.002356 , 10.919372 , -0.003731 , 0.001050 , 2.957636 , 1.880747 , 1.872140 , -0.021340 , 0.004199 , -1.002419 , 2.957621 , 2.957623 , 2.957621 , 2.957606 , 2.957623 , 2.957623 , 2.957623 , 2.957606 
 0.193500 , 9.675000 , 0.999788 , 10.922711 , 0.001497 , 0.000606 , 2.953153 , 1.866380 , 1.877946 , -0.017433 , 0.002603 , -1.005258 , 2.953138 , 2.953141 , 2.953138 , 2.953079 , 2.953141 , 2.953141 , 2.953141 , 2.953079 
 0.194500 , 9.725000 , 1.003071 , 10.943953 , -0.001783 , 0.000579 , 2.941321 , 1.884243 , 1.871169 , -0.009768 , 0.003424 , -1.001429 , 2.941306 , 2.941308 , 2.941306 , 2.941276 , 2.941308 , 2.941308 , 2.941308 , 2.941276 
 0.195500 , 9.775000 , 1.002712 , 10.946965 , -0.002941 , 0.000726 , 2.945897 , 1.863008 , 1.872251 , -0.016316 , 0.002509 , -1.000848 , 2.945882 , 2.945885 , 2.945882 , 2.945874 , 2.945885 , 2.945885 , 2.945885 , 2.945874 
 0.196500 , 9.825000 , 1.008701 , 10.956945 , -0.005656 , 0.000279 , 2.931242 , 1.870748 , 1.861727 , -0.020580 , 0.003379 , -0.995877 , 2.931227 , 2.931230 , 2.931227 , 2.931176 , 2.931230 , 2.931230 , 2.931230 , 2.931176 
 0.197500 , 9.875000 , 1.001759 , 10.973195 , 0.001972 , 0.000536 , 2.932746 , 1.882546 , 1.876186 , -0.012696 , 0.003155 , -1.001001 , 2.932731 , 2.932735 , 2.932731 , 2.932613 , 2.932735 , 2.932735 , 2.932735 , 2.932613 
 0.198500 , 9.925000 , 1.004341 , 10.986698 , 0.008413 , 0.000077 , 2.919835 , 1.864892 , 1.872683 , -0.002071 , 0.004223 , -0.998105 , 2.919819 , 2.919823 , 2.919819 , 2.919719 , 2.919823 , 2.919823 , 2.919823 , 2.919719 
 0.199500 , 9.975000 , 1.014635 , 10.982810 , 0.003580 , 0.000279 , 2.925089 , 1.872042 , 1.853350 , -0.017897 , 0.001955 , -0.986093 , 2.925074 , 2.925078 , 2.925074 , 2.925045 , 2.925078 , 2.925078 , 2.925078 , 2.925045 
 0.200500 , 10.025000 , 1.015201 , 11.000850 , -0.008437 , 0.000618 , 2.949863 , 1.880625 , 1.852027 , -0.010463 , 0.001987 , -0.985396 , 2.949854 , 2.949851 , 2.949854 , 2.949850 , 2.949851 , 2.949851 , 2.949852 , 2.949850 
 0.201500 , 10.075000 , 1.010209 , 11.010188 , -0.007588 , -0.000078 , 2.926604 , 1.880080 , 1.860589 , -0.015439 , 0.002507 , -0.990125 , 2.926595 , 2.926592 , 2.926595 , 2.926580 , 2.926592 , 2.926592 , 2.926592 , 2.926580 
 0.202500 , 10.125000 , 1.004467 , 11.026076 , -0.014461 , 0.000206 , 2.938976 , 1.892717 , 1.873138 , -0.011161 , 0.002918 , -0.998137 , 2.938967 , 2.938965 , 2.938967 , 2.938893 , 2.938965 , 2.938965 , 2.938965 , 2.938893 
 0.203500 , 10.175000 , 1.005149 , 11.035411 , -0.000127 , -0.000237 , 2.955597 , 1.883169 , 1.869185 , -0.008947 , 0.003079 , -0.996718 , 2.955587 , 2.955585 , 2.955587 , 2.955387 , 2.955585 , 2.955585 , 2.955585 , 2.955387 
 0.204500 , 10.225000 , 1.010639 , 11.047030 , 0.010114 , -0.001127 , 2.961636 , 1.887314 , 1.858405 , 0.000837 , 0.003181 , -0.991943 , 2.961626 , 2.961624 , 2.961626 , 2.961608 , 2.961624 , 2.961624 , 2.961625 , 2.961608 
 0.205500 , 10.275000 , 1.012745 , 11.061231 , 0.009224 , -0.000513 , 2.947133 , 1.886408 , 1.856992 , -0.006561 , 0.002030 , -0.990104 , 2.947124 , 2.947122 , 2.947124 , 2.946924 , 2.947122 , 2.947122 , 2.947122 , 2.946924 
 0.206500 , 10.325000 , 1.010105 , 11.071371 , 0.002825 , -0.000976 , 2.962861 , 1.876731 , 1.861383 , -0.010522 , 0.002101 , -0.993680 , 2.962852 , 2.962850 , 2.962852 , 2.962833 , 2.962850 , 2.962850 , 2.962850 , 2.962833 
 0.207500 , 10.375000 , 1.017888 , 11.090753 , 0.007458 , -0.000442 , 2.961190 , 1.887674 , 1.845876 , -0.006776 , 0.001856 , -0.984365 , 2.961181 , 2.961179 , 2.961181 , 2.961177 , 2.961179 , 2.961179 , 2.961179 , 2.961177 
 0.208500 , 10.425000 , 1.013380 , 11.092590 , -0.002407 , -0.001064 , 2.948146 , 1.879077 , 1.853395 , 0.010835 , 0.001679 , -0.987871 , 2.948137 , 2.948135 , 2.948137 , 2.948145 , 2.948135 , 2.948135 , 2.948135 , 2.948145 
 0.209500 , 10.475000 , 1.013585 , 11.110084 , -0.004735 , -0.001649 , 2.945906 , 1.887160 , 1.856378 , 0.006564 , 0.003255 , -0.988527 , 2.945897 , 2.945896 , 2.945897 , 2.945697 , 2.945896 , 2.945896 , 2.945896 , 2.945697 
 0.210500 , 10.525000 , 1.011336 , 11.112889 , 0.004111 , -0.000948 , 2.968487 , 1.901499 , 1.856951 , -0.000329 , 0.003577 , -0.988812 , 2.968477 , 2.968476 , 2.968477 , 2.968406 , 2.968476 , 2.968476 , 2.968476 , 2.968406 
 0.211500 , 10.575000 , 1.007315 , 11.118702 , -0.004183 , -0.001127 , 2.985668 , 1.900789 , 1.867721 , 0.013834 , 0.004522 , -0.993608 , 2.985659 , 2.985658 , 2.985659 , 2.985608 , 2.985658 , 2.985658 , 2.985658 , 2.985608 
 0.212500 , 10.625000 , 1.007765 , 11.130453 , -0.002819 , -0.000889 , 2.978524 , 1.903551 , 1.865619 , 0.019369 , 0.005330 , -0.994260 , 2.978514 , 2.978513 , 2.978514 , 2.978442 , 2.978513 , 2.978513 , 2.978513 , 2.978442 
 0.213500 , 10.675000 , 1.011748 , 11.137528 , 0.001679 , -0.000777 , 2.976960 , 1.889544 , 1.856494 , 0.023239 , 0.004752 , -0.989591 , 2.976951 , 2.976950 , 2.976951 , 2.976877 , 2.976950 , 2.976950 , 2.976950 , 2.976877 
 0.214500 , 10.725000 , 1.004412 , 11.144963 , -0.005015 , -0.000549 , 2.990955 , 1.894592 , 1.869380 , 0.015188 , 0.005910 , -0.998898 , 2.990946 , 2.990945 , 2.990946 , 2.990593 , 2.990945 , 2.990945 , 2.990945 , 2.990593 
 0.215500 , 10.775000 , 1.003817 , 11.161342 , 0.000227 , -0.000882 , 2.974356 , 1.895260 , 1.869590 , 0.018946 , 0.004725 , -0.998698 , 2.974347 , 2.974346 , 2.974347 , 2.974121 , 2.974347 , 2.974347 , 2.974347 , 2.974121 
 0.216500 , 10.825000 , 1.004815 , 11.184555 , 0.003956 , -0.000243 , 2.952984 , 1.893508 , 1.868400 , 0.001940 , 0.005967 , -0.996922 , 2.952975 , 2.952974 , 2.952975 , 2.952764 , 2.952974 , 2.952974 , 2.952974 , 2.952764 
 0.217500 , 10.875000 , 0.993743 , 11.192064 , -0.000274 , -0.000742 , 2.942537 , 1.896706 , 1.889296 , 0.004483 , 0.005545 , -1.010446 , 2.942528 , 2.942527 , 2.942528 , 2.942463 , 2.942527 , 2.942527 , 2.942527 , 2.942463 
 0.218500 , 10.925000 , 1.000967 , 11.194512 , 0.005741 , -0.001007 , 2.953178 , 1.885537 , 1.875290 , 0.019249 , 0.004316 , -1.000615 , 2.953169 , 2.953169 , 2.953169 , 2.953168 , 2.953169 , 2.953169 , 2.953169 , 2.953168 
 0.219500 , 10.975000 , 1.002184 , 11.210013 , -0.001776 , -0.000294 , 2.952766 , 1.881342 , 1.875796 , 0.001703 , 0.004639 , -1.002912 , 2.952757 , 2.952757 , 2.952757 , 2.952555 , 2.952757 , 2.952757 , 2.952757 , 2.952555 
 0.220500 , 11.025000 , 1.010636 , 11.219286 , 0.000633 , -0.000472 , 2.933366 , 1.881978 , 1.856562 , -0.000509 , 0.004115 , -0.991441 , 2.933357 , 2.933356 , 2.933357 , 2.933287 , 2.933356 , 2.933356 , 2.933356 , 2.933287 
 0.221500 , 11.075000 , 1.005707 , 11.234680 , -0.004622 , -0.000411 , 2.952443 , 1.873660 , 1.867672 , 0.007518 , 0.003543 , -0.996404 , 2.952433 , 2.952433 , 2.952433 , 2.952250 , 2.952433 , 2.952433 , 2.952433 , 2.952250 
 0.222500 , 11.125000 , 1.004624 , 11.253276 , -0.013063 , -0.000713 , 2.954562 , 1.872260 , 1.869097 , 0.012666 , 0.004473 , -0.998925 , 2.954552 , 2.954552 , 2.954552 , 2.954454 , 2.954552 , 2.954552 , 2.954552 , 2.954454 
 0.223500 , 11.175000 , 1.006067 , 11.258255 , -0.005748 , -0.000517 , 2.936239 , 1.880321 , 1.866140 , 0.010974 , 0.003341 , -0.996567 , 2.936229 , 2.936229 , 2.936229 , 2.936168 , 2.936229 , 2.936229 , 2.936229 , 2.936168 
 0.224500 , 11.225000 , 1.000913 , 11.281088 , -0.002398 , -0.000573 , 2.984393 , 1.874419 , 1.874867 , -0.008610 , 0.001919 , -1.001179 , 2.984384 , 2.984384 , 2.984384 , 2.984307 , 2.984384 , 2.984384 , 2.984384 , 2.984307 
 0.225500 , 11.275000 , 0.998521 , 11.283357 , -0.004018 , -0.001202 , 2.975686 , 1.869372 , 1.880037 , -0.008648 , 0.002200 , -1.003989 , 2.975677 , 2.975677 , 2.975677 , 2.975677 , 2.975677 , 2.975677 , 2.975677 , 2.975677 
 0.226500 , 11.325000 , 0.999249 , 11.300132 , -0.001922 , -0.000696 , 2.946339 , 1.865854 , 1.877475 , -0.006275 , 0.002031 , -1.002786 , 2.946330 , 2.946330 , 2.946330 , 2.946122 , 2.946330 , 2.946330 , 2.946330 , 2.946122 
 0.227500 , 11.375000 , 1.001047 , 11.318603 , -0.001352 , -0.000455 , 2.950884 , 1.882051 , 1.873731 , 0.003975 , 0.002118 , -1.002213 , 2.950875 , 2.950875 , 2.950875 , 2.950833 , 2.950875 , 2.950875 , 2.950875 , 2.950833 
 0.228500 , 11.425000 , 1.010203 , 11.311868 , -0.005339 , -0.000355 , 2.927662 , 1.891284 , 1.857350 , 0.011255 , 0.000635 , -0.994576 , 2.927653 , 2.927653 , 2.927653 , 2.927616 , 2.927653 , 2.927653 , 2.927653 , 2.927616 
 0.229500 , 11.475000 , 1.004409 , 11.320091 , -0.003614 , -0.000548 , 2.916264 , 1.895019 , 1.868537 , 0.011487 , 0.000995 , -1.000573 , 2.916255 , 2.916255 , 2.916255 , 2.916199 , 2.916255 , 2.916255 , 2.916255 , 2.916199 
 0.230500 , 11.525000 , 1.006497 , 11.329070 , 0.012177 , -0.000448 , 2.913435 , 1.879431 , 1.864137 , 0.001450 , 0.000490 , -0.998513 , 2.913426 , 2.913426 , 2.913426 , 2.913415 , 2.913426 , 2.913426 , 2.913426 , 2.913415 
 0.231500 , 11.575000 , 1.002796 , 11.338309 , 0.012503 , -0.001026 , 2.914065 , 1.880358 , 1.871473 , 0.008758 , 0.000344 , -1.001485 , 2.914056 , 2.914056 , 2.914056 , 2.913994 , 2.914056 , 2.914056 , 2.914056 , 2.913994 
 0.232500 , 11.625000 , 1.001407 , 11.351702 , 0.007838 , 0.000075 , 2.920458 , 1.872143 , 1.872654 , 0.009858 , -0.000158 , -1.002716 , 2.920449 , 2.920450 , 2.920449 , 2.920397 , 2.920450 , 2.920450 , 2.920450 , 2.920397 
 0.233500 , 11.675000 , 0.999391 , 11.361517 , 0.008807 , -0.000315 , 2.904787 , 1.871458 , 1.877471 , -0.008457 , 0.000711 , -1.001437 , 2.904778 , 2.904779 , 2.904778 , 2.904752 , 2.904779 , 2.904779 , 2.904779 , 2.904752 
 0.234500 , 11.725000 , 0.994061 , 11.383003 , 0.016017 , -0.000672 , 2.897126 , 1.883688 , 1.885713 , 0.008673 , 0.001068 , -1.007755 , 2.897117 , 2.897117 , 2.897117 , 2.897077 , 2.897117 , 2.897117 , 2.897117 , 2.897077 
 0.235500 , 11.775000 , 0.993317 , 11.383035 , 0.011326 , 0.000130 , 2.916899 , 1.889516 , 1.888020 , 0.007460 , -0.000355 , -1.008257 , 2.916890 , 2.916891 , 2.916890 , 2.916880 , 2.916891 , 2.916891 , 2.916891 , 2.916880 
 0.236500 , 11.825000 , 0.995516 , 11.379657 , 0.013801 , 0.000900 , 2.899006 , 1.897101 , 1.882019 , 0.005101 , 0.000852 , -1.006208 , 2.898997 , 2.898998 , 2.898997 , 2.898948 , 2.898998 , 2.898998 , 2.898998 , 2.898948 
 0.237500 , 11.875000 , 0.986663 , 11.397708 , 0.015895 , 0.000311 , 2.921541 , 1.857479 , 1.897071 , -0.000475 , -0.000027 , -1.015225 , 2.921532 , 2.921533 , 2.921532 , 2.921488 , 2.921533 , 2.921533 , 2.921532 , 2.921488 
 0.238500 , 11.925000 , 0.994043 , 11.421269 , 0.001940 , 0.000933 , 2.924281 , 1.860985 , 1.884170 , -0.019008 , 0.000426 , -1.007953 , 2.924272 , 2.924273 , 2.924272 , 2.924164 , 2.924273 , 2.924273 , 2.924273 , 2.924164 
 0.239500 , 11.975000 , 0.992893 , 11.420954 , -0.008675 , 0.000062 , 2.904106 , 1.890639 , 1.884552 , -0.004667 , 0.000764 , -1.008572 , 2.904096 , 2.904097 , 2.904096 , 2.904024 , 2.904097 , 2.904097 , 2.904097 , 2.904024 
 0.240500 , 12.025000 , 0.991115 , 11.429962 , 0.010777 , 0.000019 , 2.899944 , 1.880376 , 1.888494 , 0.010762 , 0.002272 , -1.010874 , 2.899935 , 2.899936 , 2.899935 , 2.899934 , 2.899936 , 2.899936 , 2.899936 , 2.899934 
 0.241500 , 12.075000 , 0.987528 , 11.431607 , 0.009098 , 0.000800 , 2.897603 , 1.885408 , 1.894424 , -0.000300 , 0.001302 , -1.013271 , 2.897594 , 2.897595 , 2.897594 , 2.897584 , 2.897595 , 2.897595 , 2.897595 , 2.897584 
 0.242500 , 12.125000 , 0.993537 , 11.434659 , 0.012221 , 0.000082 , 2.910318 , 1.888002 , 1.880724 , 0.001559 , 0.001057 , -1.006769 , 2.910309 , 2.910311 , 2.910309 , 2.910277 , 2.910311 , 2.910311 , 2.910311 , 2.910277 
 0.243500 , 12.175000 , 1.001573 , 11.443558 , -0.005459 , 0.000852 , 2.910448 , 1.886401 , 1.869020 , 0.007482 , 0.000547 , -1.000171 , 2.910439 , 2.910440 , 2.910439 , 2.910386 , 2.910440 , 2.910440 , 2.910440 , 2.910386 
 0.244500 , 12.225000 , 0.999575 , 11.459400 , -0.013483 , 0.000957 , 2.909503 , 1.895111 , 1.869695 , 0.018137 , 0.001015 , -1.000464 , 2.909494 , 2.909495 , 2.909494 , 2.909126 , 2.909495 , 2.909495 , 2.909495 , 2.909126 
 0.245500 , 12.275000 , 0.999848 , 11.474968 , 0.002143 , 0.001118 , 2.930990 , 1.886013 , 1.870180 , 0.005584 , 0.000134 , -1.001722 , 2.930981 , 2.930983 , 2.930981 , 2.930914 , 2.930983 , 2.930983 , 2.930983 , 2.930914 
 0.246500 , 12.325000 , 0.999877 , 11.476859 , -0.002120 , 0.000817 , 2.946308 , 1.876493 , 1.869825 , -0.001690 , 0.000848 , -1.002397 , 2.946299 , 2.946300 , 2.946299 , 2.946268 , 2.946300 , 2.946300 , 2.946300 , 2.946268 
 0.247500 , 12.375000 , 0.992876 , 11.479491 , -0.003085 , 0.000546 , 2.929793 , 1.859370 , 1.885231 , 0.009916 , -0.000405 , -1.009081 , 2.929784 , 2.929786 , 2.929784 , 2.929716 , 2.929786 , 2.929786 , 2.929786 , 2.929716 
 0.248500 , 12.425000 , 0.996811 , 11.499619 , -0.000970 , 0.000111 , 2.924958 , 1.875787 , 1.878344 , 0.011544 , -0.001114 , -1.006558 , 2.924949 , 2.924950 , 2.924949 , 2.924816 , 2.924950 , 2.924950 , 2.924950 , 2.924816 
 0.249500 , 12.475000 , 0.992153 , 11.508186 , -0.007847 , 0.001060 , 2.936834 , 1.867449 , 1.886351 , 0.020528 , -0.002419 , -1.009877 , 2.936825 , 2.936827 , 2.936825 , 2.936771 , 2.936827 , 2.936827 , 2.936827 , 2.936771 
 0.250500 , 12.525000 , 0.998165 , 11.522917 , -0.001657 , -0.000254 , 2.953971 , 1.862004 , 1.876101 , 0.019177 , -0.000359 , -1.005677 , 2.953965 , 2.953964 , 2.953965 , 2.953920 , 2.953964 , 2.953964 , 2.953964 , 2.953920 
 0.251500 , 12.575000 , 1.001140 , 11.522231 , -0.015098 , -0.000268 , 2.939380 , 1.870041 , 1.870059 , 0.011896 , -0.001906 , -1.000984 , 2.939374 , 2.939373 , 2.939374 , 2.939295 , 2.939373 , 2.939373 , 2.939373 , 2.939295 
 0.252500 , 12.625000 , 0.995611 , 11.532871 , -0.009632 , -0.000086 , 2.966079 , 1.883706 , 1.879610 , 0.004728 , -0.002691 , -1.006846 , 2.966073 , 2.966071 , 2.966073 , 2.966013 , 2.966071 , 2.966071 , 2.966071 , 2.966013 
 0.253500 , 12.675000 , 0.992011 , 11.548045 , -0.006166 , -0.000325 , 2.959422 , 1.895839 , 1.886529 , -0.008805 , -0.002077 , -1.009215 , 2.959416 , 2.959415 , 2.959416 , 2.959322 , 2.959415 , 2.959415 , 2.959415 , 2.959322 
 0.254500 , 12.725000 , 0.995496 , 11.563306 , -0.005226 , -0.000007 , 2.954565 , 1.875822 , 1.878729 , -0.015842 , -0.002077 , -1.006698 , 2.954559 , 2.954558 , 2.954559 , 2.954454 , 2.954558 , 2.954558 , 2.954558 , 2.954454 
 0.255500 , 12.775000 , 0.998281 , 11.582604 , 0.011456 , -0.000303 , 2.951161 , 1.882567 , 1.873250 , -0.012447 , -0.002121 , -1.003214 , 2.951154 , 2.951153 , 2.951154 , 2.950971 , 2.951153 , 2.951153 , 2.951153 , 2.950971 
 0.256500 , 12.825000 , 0.999644 , 11.582305 , 0.003880 , -0.000150 , 2.952803 , 1.867147 , 1.869977 , -0.002383 , -0.001398 , -1.001093 , 2.952797 , 2.952796 , 2.952797 , 2.952681 , 2.952796 , 2.952796 , 2.952796 , 2.952681 
 0.257500 , 12.875000 , 0.998757 , 11.592643 , 0.004955 , -0.000374 , 2.962188 , 1.875563 , 1.871446 , -0.008331 , -0.001801 , -1.001912 , 2.962182 , 2.962181 , 2.962182 , 2.962105 , 2.962181 , 2.962181 , 2.962181 , 2.962105 
 0.258500 , 12.925000 , 0.991965 , 11.603134 , -0.000047 , -0.000368 , 2.944051 , 1.888381 , 1.884779 , -0.012263 , -0.001936 , -1.009929 , 2.944045 , 2.944044 , 2.944045 , 2.943983 , 2.944044 , 2.944044 , 2.944044 , 2.943983 
 0.259500 , 12.975000 , 0.994757 , 11.598019 , -0.017432 , 0.000184 , 2.965209 , 1.888180 , 1.878593 , -0.016095 , -0.001606 , -1.005183 , 2.965203 , 2.965202 , 2.965203 , 2.964921 , 2.965202 , 2.965202 , 2.965202 , 2.964921 
 0.260500 , 13.025000 , 0.998359 , 11.611047 , -0.014513 , -0.000082 , 2.934529 , 1.911109 , 1.870378 , -0.014589 , -0.001493 , -1.002951 , 2.934523 , 2.934522 , 2.934523 , 2.934515 , 2.934522 , 2.934522 , 2.934522 , 2.934515 
 0.261500 , 13.075000 , 0.992485 , 11.628813 , -0.011872 , 0.000155 , 2.934930 , 1.890893 , 1.881123 , -0.003058 , -0.001828 , -1.008396 , 2.934924 , 2.934923 , 2.934924 , 2.934897 , 2.934923 , 2.934923 , 2.934923 , 2.934897 
 0.262500 , 13.125000 , 1.001877 , 11.623360 , -0.012375 , 0.000025 , 2.948119 , 1.884862 , 1.863375 , -0.018947 , -0.001425 , -0.999838 , 2.948113 , 2.948112 , 2.948113 , 2.947646 , 2.948112 , 2.948112 , 2.948112 , 2.947646 
 0.263500 , 13.175000 , 0.992649 , 11.645373 , -0.002553 , 0.000263 , 2.964875 , 1.901400 , 1.880105 , 0.014388 , -0.002198 , -1.007698 , 2.964869 , 2.964869 , 2.964869 , 2.964782 , 2.964869 , 2.964869 , 2.964869 , 2.964782 
 0.264500 , 13.225000 , 0.991137 , 11.649056 , -0.008775 , -0.000508 , 2.962324 , 1.895796 , 1.882771 , -0.005334 , -0.001855 , -1.009842 , 2.962318 , 2.962318 , 2.962318 , 2.962249 , 2.962318 , 2.962318 , 2.962318 , 2.962249 
 0.265500 , 13.275000 , 0.995967 , 11.656595 , 0.001838 , 0.000003 , 2.933752 , 1.910292 , 1.874003 , 0.009387 , -0.001035 , -1.004740 , 2.933746 , 2.933745 , 2.933746 , 2.933697 , 2.933745 , 2.933745 , 2.933745 , 2.933697 
 0.266500 , 13.325000 , 0.995491 , 11.664677 , -0.004651 , 0.000321 , 2.928649 , 1.895438 , 1.876256 , 0.007148 , -0.001574 , -1.005061 , 2.928643 , 2.928642 , 2.928643 , 2.928637 , 2.928642 , 2.928642 , 2.928642 , 2.928637 
 0.267500 , 13.375000 , 0.995768 , 11.676624 , -0.005486 , -0.000191 , 2.936114 , 1.883148 , 1.873663 , 0.001937 , -0.002511 , -1.004555 , 2.936108 , 2.936107 , 2.936108 , 2.936112 , 2.936107 , 2.936107 , 2.936107 , 2.936112 
 0.268500 , 13.425000 , 0.996247 , 11.691386 , -0.004642 , 0.000405 , 2.937401 , 1.889179 , 1.875070 , 0.005097 , -0.002085 , -1.002648 , 2.937395 , 2.937394 , 2.937395 , 2.937349 , 2.937394 , 2.937394 , 2.937394 , 2.937349 
 0.269500 , 13.475000 , 1.002043 , 11.701869 , -0.010333 , 0.000848 , 2.924562 , 1.892081 , 1.863321 , 0.018957 , -0.000606 , -0.997919 , 2.924556 , 2.924556 , 2.924556 , 2.924520 , 2.924556 , 2.924556 , 2.924556 , 2.924520 
 0.270500 , 13.525000 , 0.997843 , 11.711698 , -0.005071 , -0.000363 , 2.920524 , 1.884257 , 1.870281 , 0.015134 , -0.000674 , -1.001353 , 2.920518 , 2.920518 , 2.920518 , 2.920460 , 2.920518 , 2.920518 , 2.920518 , 2.920460 
 0.271500 , 13.575000 , 0.997603 , 11.714757 , -0.000659 , 0.000224 , 2.932345 , 1.893056 , 1.869658 , 0.013799 , -0.000890 , -1.000103 , 2.932339 , 2.932338 , 2.932339 , 2.932300 , 2.932338 , 2.932338 , 2.932338 , 2.932300 
 0.272500 , 13.625000 , 1.003632 , 11.726217 , 0.003919 , 0.000226 , 2.897424 , 1.909501 , 1.863732 , 0.011075 , -0.000554 , -0.996742 , 2.897418 , 2.897418 , 2.897418 , 2.897293 , 2.897418 , 2.897417 , 2.897418 , 2.897293 
 0.273500 , 13.675000 , 1.008416 , 11.731469 , 0.013608 , -0.000055 , 2.917906 , 1.914125 , 1.852694 , -0.003909 , -0.001126 , -0.990856 , 2.917900 , 2.917900 , 2.917900 , 2.917862 , 2.917900 , 2.917900 , 2.917900 , 2.917862 
 0.274500 , 13.725000 , 1.000064 , 11.736913 , 0.016389 , -0.000822 , 2.924817 , 1.913037 , 1.869102 , -0.010212 , -0.000766 , -0.999982 , 2.924811 , 2.924811 , 2.924811 , 2.924757 , 2.924811 , 2.924811 , 2.924811 , 2.924757 
 0.275500 , 13.775000 , 1.000557 , 11.745280 , 0.013913 , -0.000411 , 2.903945 , 1.905745 , 1.867971 , 0.000514 , -0.001693 , -0.999757 , 2.903939 , 2.903939 , 2.903939 , 2.903818 , 2.903939 , 2.903939 , 2.903939 , 2.903818 
 0.276500 , 13.825000 , 0.995095 , 11.752727 , 0.009214 , -0.000837 , 2.909706 , 1.899233 , 1.877444 , -0.004617 , -0.001710 , -1.003826 , 2.909700 , 2.909700 , 2.909700 , 2.909693 , 2.909700 , 2.909700 , 2.909700 , 2.909693 
 0.277500 , 13.875000 , 0.995000 , 11.766321 , 0.011701 , -0.000761 , 2.903174 , 1.879040 , 1.878589 , -0.011829 , -0.002497 , -1.005063 , 2.903168 , 2.903168 , 2.903168 , 2.903125 , 2.903168 , 2.903168 , 2.903168 , 2.903125 
 0.278500 , 13.925000 , 0.996972 , 11.767475 , 0.003763 , -0.000749 , 2.908302 , 1.890167 , 1.873139 , -0.011647 , -0.002225 , -1.001891 , 2.908296 , 2.908296 , 2.908296 , 2.908235 , 2.908296 , 2.908296 , 2.908296 , 2.908235 
 0.279500 , 13.975000 , 0.993403 , 11.779341 , 0.005787 , -0.000692 , 2.926654 , 1.902778 , 1.880501 , 0.010583 , -0.002454 , -1.005025 , 2.926648 , 2.926648 , 2.926648 , 2.926605 , 2.926648 , 2.926648 , 2.926648 , 2.926605 
 0.280500 , 14.025000 , 0.987485 , 11.787000 , 0.003682 , -0.000499 , 2.904356 , 1.905225 , 1.891930 , 0.018149 , -0.003644 , -1.009815 , 2.904350 , 2.904351 , 2.904350 , 2.904293 , 2.904351 , 2.904351 , 2.904350 , 2.904293 
 0.281500 , 14.075000 , 0.991851 , 11.794293 , -0.001114 , -0.001352 , 2.905456 , 1.927237 , 1.884647 , 0.023203 , -0.003292 , -1.007946 , 2.905449 , 2.905450 , 2.905449 , 2.905365 , 2.905450 , 2.905450 , 2.905450 , 2.905365 
 0.282500 , 14.125000 , 0.991748 , 11.787926 , -0.012469 , -0.000514 , 2.928203 , 1.926807 , 1.886482 , 0.010623 , -0.003123 , -1.006545 , 2.928197 , 2.928197 , 2.928197 , 2.928108 , 2.928197 , 2.928197 , 2.928197 , 2.928108 
 0.283500 , 14.175000 , 0.993559 , 11.797769 , -0.008163 , -0.001410 , 2.930113 , 1.910874 , 1.881742 , 0.020748 , -0.003702 , -1.006014 , 2.930107 , 2.930107 , 2.930107 , 2.929884 , 2.930107 , 2.930107 , 2.930107 , 2.929884 
 0.284500 , 14.225000 , 0.991416 , 11.807897 , -0.004902 , -0.001234 , 2.938180 , 1.916069 , 1.883081 , 0.023117 , -0.004415 , -1.007183 , 2.938174 , 2.938174 , 2.938174 , 2.938178 , 2.938174 , 2.938174 , 2.938174 , 2.938178 
 0.285500 , 14.275000 , 0.999095 , 11.810698 , -0.005649 , -0.001764 , 2.905901 , 1.910042 , 1.872195 , 0.021505 , -0.005314 , -1.001585 , 2.905895 , 2.905895 , 2.905895 , 2.905818 , 2.905895 , 2.905895 , 2.905895 , 2.905818 
 0.286500 , 14.325000 , 1.005317 , 11.836283 , -0.009225 , -0.001393 , 2.912241 , 1.890927 , 1.860792 , 0.018504 , -0.005525 , -0.995751 , 2.912235 , 2.912235 , 2.912235 , 2.912164 , 2.912235 , 2.912235 , 2.912235 , 2.912164 
 0.287500 , 14.375000 , 1.000712 , 11.839832 , -0.003172 , -0.002291 , 2.918357 , 1.865963 , 1.869021 , 0.018850 , -0.004498 , -1.000489 , 2.918351 , 2.918351 , 2.918351 , 2.918255 , 2.918351 , 2.918351 , 2.918351 , 2.918255 
 0.288500 , 14.425000 , 0.999025 , 11.841667 , 0.001028 , -0.001828 , 2.954417 , 1.864375 , 1.870231 , 0.025875 , -0.005170 , -1.000963 , 2.954411 , 2.954412 , 2.954411 , 2.954399 , 2.954412 , 2.954412 , 2.954412 , 2.954399 
 0.289500 , 14.475000 , 0.989823 , 11.845138 , 0.005252 , -0.002123 , 2.933527 , 1.856736 , 1.888160 , 0.028391 , -0.005004 , -1.011625 , 2.933521 , 2.933521 , 2.933521 , 2.933515 , 2.933521 , 2.933521 , 2.933521 , 2.933515 
 0.290500 , 14.525000 , 0.993485 , 11.850277 , -0.000564 , -0.001606 , 2.909495 , 1.868215 , 1.879457 , 0.017888 , -0.004100 , -1.006220 , 2.909489 , 2.909489 , 2.909489 , 2.909421 , 2.909489 , 2.909489 , 2.909489 , 2.909421 
 0.291500 , 14.575000 , 1.000328 , 11.858429 , -0.008679 , -0.001075 , 2.923722 , 1.887535 , 1.869931 , 0.012516 , -0.003814 , -1.000358 , 2.923716 , 2.923717 , 2.923716 , 2.923693 , 2.923717 , 2.923717 , 2.923717 , 2.923693 
 0.292500 , 14.625000 , 0.999772 , 11.879558 , -0.003736 , -0.001250 , 2.928756 , 1.878022 , 1.871138 , 0.012155 , -0.004214 , -1.001210 , 2.928749 , 2.928750 , 2.928749 , 2.928685 , 2.928750 , 2.928750 , 2.928750 , 2.928685 
 0.293500 , 14.675000 , 1.007639 , 11.890287 , 0.007981 , -0.001846 , 2.941383 , 1.877385 , 1.858077 , 0.011890 , -0.003783 , -0.994977 , 2.941377 , 2.941378 , 2.941377 , 2.941376 , 2.941378 , 2.941378 , 2.941378 , 2.941376 
 0.294500 , 14.725000 , 0.999245 , 11.896704 , 0.012098 , -0.001363 , 2.954657 , 1.861115 , 1.871301 , 0.004230 , -0.002501 , -1.002093 , 2.954651 , 2.954651 , 2.954651 , 2.954530 , 2.954651 , 2.954651 , 2.954651 , 2.954530 
 0.295500 , 14.775000 , 0.999935 , 11.900927 , 0.014160 , -0.002084 , 2.923528 , 1.875457 , 1.870451 , 0.007434 , -0.003315 , -1.002360 , 2.923522 , 2.923523 , 2.923522 , 2.923441 , 2.923523 , 2.923523 , 2.923523 , 2.923441 
 0.296500 , 14.825000 , 1.002905 , 11.907912 , 0.010634 , -0.002089 , 2.927376 , 1.876280 , 1.864572 , 0.005391 , -0.003485 , -1.000489 , 2.927370 , 2.927371 , 2.927370 , 2.927360 , 2.927371 , 2.927371 , 2.927371 , 2.927360 
 0.297500 , 14.875000 , 0.996735 , 11.915499 , 0.004510 , -0.002043 , 2.927336 , 1.883745 , 1.875999 , 0.008145 , -0.003515 , -1.005610 , 2.927330 , 2.927331 , 2.927330 , 2.927320 , 2.927331 , 2.927331 , 2.927331 , 2.927320 
 0.298500 , 14.925000 , 0.995459 , 11.920719 , -0.002502 , -0.001727 , 2.929407 , 1.884999 , 1.878813 , 0.015452 , -0.004221 , -1.007327 , 2.929401 , 2.929402 , 2.929401 , 2.929359 , 2.929402 , 2.929402 , 2.929402 , 2.929359 
 0.299500 , 14.975000 , 0.996057 , 11.927833 , 0.008425 , -0.002400 , 2.943501 , 1.882354 , 1.875584 , 0.023426 , -0.002900 , -1.006220 , 2.943494 , 2.943495 , 2.943494 , 2.943500 , 2.943495 , 2.943495 , 2.943495 , 2.943500 
 0.300500 , 15.025000 , 1.008155 , 11.935132 , -0.007242 , -0.002022 , 2.936313 , 1.888408 , 1.857204 , 0.015668 , -0.002592 , -0.996275 , 2.936309 , 2.936308 , 2.936309 , 2.936301 , 2.936308 , 2.936308 , 2.936308 , 2.936301 
 0.301500 , 15.075000 , 1.006443 , 11.943116 , -0.001655 , -0.002046 , 2.947081 , 1.892440 , 1.858233 , 0.001984 , -0.002102 , -0.996262 , 2.947076 , 2.947075 , 2.947076 , 2.947030 , 2.947075 , 2.947075 , 2.947075 , 2.947030 
 0.302500 , 15.125000 , 1.005521 , 11.962972 , 0.003108 , -0.002669 , 2.946938 , 1.877573 , 1.860618 , -0.007169 , -0.002545 , -0.996640 , 2.946934 , 2.946933 , 2.946934 , 2.946932 , 2.946933 , 2.946933 , 2.946933 , 2.946932 
 0.303500 , 15.175000 , 1.002547 , 11.955412 , 0.005601 , -0.002432 , 2.939579 , 1.862418 , 1.863761 , -0.005830 , -0.003979 , -0.999519 , 2.939575 , 2.939574 , 2.939575 , 2.939529 , 2.939574 , 2.939574 , 2.939574 , 2.939529 
 0.304500 , 15.225000 , 1.002071 , 11.966575 , 0.011752 , -0.003183 , 2.971597 , 1.870980 , 1.865284 , -0.012237 , -0.004105 , -1.000571 , 2.971592 , 2.971592 , 2.971592 , 2.971359 , 2.971592 , 2.971592 , 2.971592 , 2.971359 
 0.305500 , 15.275000 , 1.002180 , 11.982826 , 0.007211 , -0.002031 , 2.959275 , 1.866115 , 1.864647 , 0.002377 , -0.003483 , -1.000798 , 2.959271 , 2.959270 , 2.959271 , 2.959254 , 2.959270 , 2.959270 , 2.959270 , 2.959254 
 0.306500 , 15.325000 , 0.996544 , 11.998809 , 0.007597 , -0.002042 , 2.953735 , 1.866734 , 1.875510 , 0.017760 , -0.003640 , -1.006087 , 2.953730 , 2.953730 , 2.953730 , 2.953709 , 2.953730 , 2.953730 , 2.953730 , 2.953709 
 0.307500 , 15.375000 , 1.002872 , 11.996011 , 0.004088 , -0.002625 , 2.950095 , 1.859205 , 1.864777 , 0.008560 , -0.003594 , -1.001927 , 2.950091 , 2.950090 , 2.950091 , 2.950042 , 2.950090 , 2.950090 , 2.950090 , 2.950042 
 0.308500 , 15.425000 , 0.998983 , 12.010431 , 0.011270 , -0.002404 , 2.955028 , 1.879773 , 1.870545 , -0.002617 , -0.003546 , -1.005303 , 2.955023 , 2.955023 , 2.955023 , 2.954984 , 2.955023 , 2.955023 , 2.955023 , 2.954984 
 0.309500 , 15.475000 , 0.999207 , 12.028430 , 0.022767 , -0.002749 , 2.952375 , 1.890642 , 1.870472 , -0.016821 , -0.004011 , -1.005070 , 2.952371 , 2.952370 , 2.952371 , 2.952339 , 2.952370 , 2.952370 , 2.952370 , 2.952339 
 0.310500 , 15.525000 , 0.995025 , 12.022703 , 0.031716 , -0.002211 , 2.977740 , 1.877317 , 1.878125 , -0.005932 , -0.002709 , -1.010362 , 2.977736 , 2.977735 , 2.977736 , 2.977671 , 2.977735 , 2.977735 , 2.977735 , 2.977671 
 0.311500 , 15.575000 , 0.994304 , 12.037859 , 0.036697 , -0.002716 , 2.961855 , 1.880114 , 1.878635 , -0.009938 , -0.003647 , -1.010950 , 2.961851 , 2.961850 , 2.961851 , 2.961740 , 2.961850 , 2.961850 , 2.961850 , 2.961740 
 0.312500 , 15.625000 , 0.994147 , 12.030485 , 0.023950 , -0.002505 , 2.994875 , 1.895453 , 1.878964 , -0.019044 , -0.002688 , -1.010368 , 2.994871 , 2.994870 , 2.994871 , 2.994862 , 2.994870 , 2.994870 , 2.994870 , 2.994862 
 0.313500 , 15.675000 , 0.999087 , 12.045693 , 0.021036 , -0.003099 , 2.963628 , 1.884903 , 1.869230 , -0.012834 , -0.003703 , -1.005700 , 2.963623 , 2.963623 , 2.963623 , 2.963474 , 2.963623 , 2.963623 , 2.963623 , 2.963474 
 0.314500 , 15.725000 , 1.004184 , 12.050887 , 0.019392 , -0.002636 , 2.958350 , 1.878057 , 1.861531 , 0.010151 , -0.003131 , -1.000388 , 2.958346 , 2.958345 , 2.958346 , 2.958171 , 2.958345 , 2.958345 , 2.958345 , 2.958171 
 0.315500 , 15.775000 , 1.001655 , 12.050852 , 0.007997 , -0.002240 , 2.956277 , 1.855938 , 1.863926 , 0.011582 , -0.003821 , -1.002563 , 2.956273 , 2.956272 , 2.956273 , 2.956256 , 2.956272 , 2.956272 , 2.956272 , 2.956256 
 0.316500 , 15.825000 , 1.008141 , 12.060617 , -0.001146 , -0.003014 , 2.939966 , 1.870288 , 1.853324 , 0.014022 , -0.003288 , -0.998631 , 2.939961 , 2.939961 , 2.939961 , 2.939961 , 2.939961 , 2.939961 , 2.939961 , 2.939961 
 0.317500 , 15.875000 , 1.010556 , 12.065130 , 0.003957 , -0.002788 , 2.961656 , 1.895271 , 1.848852 , 0.023053 , -0.004399 , -0.994097 , 2.961652 , 2.961651 , 2.961652 , 2.961604 , 2.961651 , 2.961652 , 2.961652 , 2.961604 
 0.318500 , 15.925000 , 1.007247 , 12.082264 , 0.014294 , -0.002282 , 2.965432 , 1.886496 , 1.855131 , 0.021009 , -0.004224 , -0.997480 , 2.965427 , 2.965427 , 2.965427 , 2.965423 , 2.965427 , 2.965427 , 2.965427 , 2.965423 
 0.319500 , 15.975000 , 1.013448 , 12.093208 , 0.009671 , -0.002515 , 2.965439 , 1.891196 , 1.843462 , 0.016020 , -0.003725 , -0.988756 , 2.965435 , 2.965434 , 2.965435 , 2.965395 , 2.965434 , 2.965434 , 2.965434 , 2.965395 
 0.320500 , 16.025000 , 1.016233 , 12.095102 , 0.003048 , -0.002612 , 2.953813 , 1.871457 , 1.839283 , 0.026232 , -0.005222 , -0.987311 , 2.953808 , 2.953808 , 2.953808 , 2.953747 , 2.953808 , 2.953808 , 2.953808 , 2.953747 
 0.321500 , 16.075000 , 1.009361 , 12.092952 , 0.007600 , -0.002954 , 2.927686 , 1.871247 , 1.851035 , 0.006073 , -0.003693 , -0.993512 , 2.927682 , 2.927682 , 2.927682 , 2.927558 , 2.927682 , 2.927682 , 2.927682 , 2.927558 
 0.322500 , 16.125000 , 1.015691 , 12.101153 , 0.011923 , -0.002327 , 2.945218 , 1.869031 , 1.838807 , 0.007048 , -0.004911 , -0.986503 , 2.945213 , 2.945213 , 2.945213 , 2.945132 , 2.945213 , 2.945213 , 2.945213 , 2.945132 
 0.323500 , 16.175000 , 1.013381 , 12.104233 , 0.009512 , -0.003033 , 2.940424 , 1.879021 , 1.843275 , 0.017146 , -0.004342 , -0.989496 , 2.940419 , 2.940419 , 2.940419 , 2.940401 , 2.940419 , 2.940419 , 2.940419 , 2.940401 
 0.324500 , 16.225000 , 1.007344 , 12.112530 , 0.018353 , -0.002228 , 2.939149 , 1.899388 , 1.852646 , 0.018571 , -0.002595 , -0.994077 , 2.939144 , 2.939144 , 2.939144 , 2.939124 , 2.939144 , 2.939144 , 2.939144 , 2.939124 
 0.325500 , 16.275000 , 1.008512 , 12.123121 , 0.004496 , -0.002439 , 2.936077 , 1.900237 , 1.854281 , 0.004165 , -0.003493 , -0.995392 , 2.936072 , 2.936072 , 2.936072 , 2.936017 , 2.936072 , 2.936072 , 2.936072 , 2.936017 
 0.326500 , 16.325000 , 1.008909 , 12.130328 , -0.000859 , -0.002163 , 2.944819 , 1.896651 , 1.850550 , 0.004880 , -0.002893 , -0.992421 , 2.944814 , 2.944814 , 2.944814 , 2.944662 , 2.944814 , 2.944814 , 2.944814 , 2.944662 
 0.327500 , 16.375000 , 1.005643 , 12.143129 , 0.000620 , -0.002172 , 2.920839 , 1.883828 , 1.859215 , 0.011222 , -0.003209 , -0.996955 , 2.920835 , 2.920835 , 2.920835 , 2.920626 , 2.920835 , 2.920835 , 2.920835 , 2.920626 
 0.328500 , 16.425000 , 1.005115 , 12.151199 , 0.002096 , -0.001868 , 2.941073 , 1.879083 , 1.858441 , -0.007237 , -0.003966 , -0.994467 , 2.941069 , 2.941069 , 2.941069 , 2.941011 , 2.941069 , 2.941069 , 2.941069 , 2.941011 
 0.329500 , 16.475000 , 0.997323 , 12.161662 , -0.006928 , -0.002162 , 2.961820 , 1.887231 , 1.874773 , -0.006227 , -0.003465 , -1.005363 , 2.961815 , 2.961816 , 2.961815 , 2.961689 , 2.961816 , 2.961816 , 2.961816 , 2.961689 
 0.330500 , 16.525000 , 0.996957 , 12.162284 , 0.002961 , -0.002615 , 2.975126 , 1.892344 , 1.872830 , -0.011756 , -0.002504 , -1.006387 , 2.975121 , 2.975121 , 2.975121 , 2.974991 , 2.975121 , 2.975121 , 2.975121 , 2.974991 
 0.331500 , 16.575000 , 0.998885 , 12.173839 , -0.002771 , -0.001787 , 2.975180 , 1.901499 , 1.870264 , -0.004390 , -0.003436 , -1.004319 , 2.975176 , 2.975176 , 2.975176 , 2.975006 , 2.975176 , 2.975176 , 2.975176 , 2.975006 
 0.332500 , 16.625000 , 0.997581 , 12.183131 , -0.000910 , -0.002373 , 2.953448 , 1.904744 , 1.872243 , -0.008338 , -0.002931 , -1.006072 , 2.953444 , 2.953444 , 2.953444 , 2.953184 , 2.953444 , 2.953444 , 2.953444 , 2.953184 
 0.333500 , 16.675000 , 0.995080 , 12.190258 , 0.013838 , -0.002458 , 2.927653 , 1.891778 , 1.876651 , -0.002682 , -0.002983 , -1.007678 , 2.927649 , 2.927649 , 2.927649 , 2.927636 , 2.927649 , 2.927649 , 2.927649 , 2.927636 
 0.334500 , 16.725000 , 0.995092 , 12.198515 , 0.010390 , -0.002551 , 2.942807 , 1.879476 , 1.876007 , -0.008158 , -0.003305 , -1.006993 , 2.942802 , 2.942803 , 2.942802 , 2.942719 , 2.942803 , 2.942803 , 2.942802 , 2.942719 
 0.335500 , 16.775000 , 0.999860 , 12.216143 , 0.007797 , -0.002532 , 2.926462 , 1.886620 , 1.867706 , -0.013015 , -0.003137 , -1.001268 , 2.926458 , 2.926458 , 2.926458 , 2.926444 , 2.926458 , 2.926458 , 2.926458 , 2.926444 
 0.336500 , 16.825000 , 1.001896 , 12.214151 , 0.000731 , -0.002736 , 2.968768 , 1.911814 , 1.864636 , -0.011857 , -0.003053 , -0.999807 , 2.968763 , 2.968763 , 2.968763 , 2.968671 , 2.968763 , 2.968763 , 2.968763 , 2.968671 
 0.337500 , 16.875000 , 1.004028 , 12.218313 , -0.002358 , -0.002749 , 2.949696 , 1.895409 , 1.861260 , -0.005819 , -0.001768 , -0.996022 , 2.949691 , 2.949692 , 2.949691 , 2.949644 , 2.949692 , 2.949692 , 2.949692 , 2.949644 
 0.338500 , 16.925000 , 0.995736 , 12.239714 , -0.004219 , -0.002684 , 2.944193 , 1.878312 , 1.875848 , -0.002069 , -0.002465 , -1.005100 , 2.944189 , 2.944189 , 2.944189 , 2.944118 , 2.944189 , 2.944189 , 2.944189 , 2.944118 
 0.339500 , 16.975000 , 0.992623 , 12.244474 , 0.004498 , -0.003202 , 2.937702 , 1.878756 , 1.881227 , -0.007798 , -0.002280 , -1.008215 , 2.937697 , 2.937698 , 2.937697 , 2.937618 , 2.937698 , 2.937698 , 2.937698 , 2.937618 
 0.340500 , 17.025000 , 0.992728 , 12.251929 , 0.002225 , -0.003032 , 2.944073 , 1.863907 , 1.880654 , 0.012064 , -0.001359 , -1.007621 , 2.944068 , 2.944069 , 2.944068 , 2.944066 , 2.944069 , 2.944069 , 2.944069 , 2.944066 
 0.341500 , 17.075000 , 0.989143 , 12.262013 , -0.001681 , -0.003132 , 2.947844 , 1.855413 , 1.885949 , 0.015041 , -0.001899 , -1.009896 , 2.947840 , 2.947840 , 2.947840 , 2.947674 , 2.947840 , 2.947840 , 2.947840 , 2.947674 
 0.342500 , 17.125000 , 0.995007 , 12.277327 , 0.007645 , -0.003492 , 2.980877 , 1.855168 , 1.877285 , 0.014709 , -0.001024 , -1.004373 , 2.980872 , 2.980873 , 2.980872 , 2.980507 , 2.980873 , 2.980873 , 2.980873 , 2.980507 
 0.343500 , 17.175000 , 1.002667 , 12.275169 , -0.002270 , -0.002907 , 2.950373 , 1.868487 , 1.862843 , 0.006765 , -0.000570 , -0.995933 , 2.950369 , 2.950369 , 2.950369 , 2.950213 , 2.950369 , 2.950369 , 2.950369 , 2.950213 
 0.344500 , 17.225000 , 0.989672 , 12.267381 , -0.004655 , -0.003259 , 2.953200 , 1.866557 , 1.884853 , 0.013336 , 0.000226 , -1.008469 , 2.953195 , 2.953196 , 2.953195 , 2.953195 , 2.953196 , 2.953196 , 2.953196 , 2.953195 
 0.345500 , 17.275000 , 0.996567 , 12.281760 , -0.004430 , -0.003320 , 2.962619 , 1.867564 , 1.874173 , 0.016143 , -0.000676 , -1.001748 , 2.962614 , 2.962615 , 2.962614 , 2.962568 , 2.962615 , 2.962615 , 2.962615 , 2.962568 
 0.346500 , 17.325000 , 1.000313 , 12.290143 , 0.001976 , -0.003672 , 2.936650 , 1.876690 , 1.865364 , 0.018252 , -0.000420 , -0.995090 , 2.936645 , 2.936646 , 2.936645 , 2.936643 , 2.936646 , 2.936646 , 2.936646 , 2.936643 
 0.347500 , 17.375000 , 0.990344 , 12.297267 , 0.010215 , -0.002628 , 2.955121 , 1.879886 , 1.884068 , 0.010962 , -0.000476 , -1.006853 , 2.955116 , 2.955117 , 2.955116 , 2.955029 , 2.955117 , 2.955117 , 2.955117 , 2.955029 
 0.348500 , 17.425000 , 0.997651 , 12.295534 , 0.016898 , -0.003348 , 2.945895 , 1.877323 , 1.870876 , 0.014545 , -0.001029 , -0.998922 , 2.945890 , 2.945891 , 2.945890 , 2.945822 , 2.945891 , 2.945891 , 2.945891 , 2.945822 
 0.349500 , 17.475000 , 0.999205 , 12.295516 , 0.013439 , -0.002912 , 2.932565 , 1.876253 , 1.868129 , 0.000379 , -0.000128 , -0.998005 , 2.932561 , 2.932562 , 2.932561 , 2.932550 , 2.932562 , 2.932562 , 2.932562 , 2.932550 
 0.350500 , 17.525000 , 0.995656 , 12.308512 , 0.007114 , -0.002604 , 2.946925 , 1.875874 , 1.874190 , 0.011902 , -0.000037 , -1.000730 , 2.946921 , 2.946921 , 2.946921 , 2.946772 , 2.946921 , 2.946921 , 2.946921 , 2.946772 
 0.351500 , 17.575000 , 0.990836 , 12.319806 , 0.005998 , -0.003719 , 2.957623 , 1.870048 , 1.883341 , -0.009365 , -0.000666 , -1.006779 , 2.957620 , 2.957619 , 2.957620 , 2.957450 , 2.957619 , 2.957619 , 2.957619 , 2.957450 
 0.352500 , 17.625000 , 0.995240 , 12.311296 , 0.004300 , -0.003044 , 2.926687 , 1.874814 , 1.873697 , -0.005190 , -0.001346 , -1.001068 , 2.926684 , 2.926683 , 2.926684 , 2.926662 , 2.926683 , 2.926683 , 2.926683 , 2.926662 
 0.353500 , 17.675000 , 0.989740 , 12.325004 , 0.004419 , -0.002825 , 2.946454 , 1.877849 , 1.885327 , 0.002811 , -0.001917 , -1.007824 , 2.946451 , 2.946450 , 2.946451 , 2.946433 , 2.946450 , 2.946450 , 2.946450 , 2.946433 
 0.354500 , 17.725000 , 0.997531 , 12.328838 , 0.004148 , -0.003486 , 2.925374 , 1.865506 , 1.870283 , 0.000676 , -0.001477 , -0.999492 , 2.925371 , 2.925370 , 2.925371 , 2.925358 , 2.925370 , 2.925370 , 2.925370 , 2.925358 
 0.355500 , 17.775000 , 1.001183 , 12.328926 , 0.006060 , -0.002915 , 2.913514 , 1.847469 , 1.863124 , -0.002534 , -0.000550 , -0.996612 , 2.913511 , 2.913510 , 2.913511 , 2.913503 , 2.913510 , 2.913510 , 2.913510 , 2.913503 
 0.356500 , 17.825000 , 1.004253 , 12.339100 , 0.006170 , -0.003076 , 2.930038 , 1.868419 , 1.858014 , -0.017103 , 0.000141 , -0.994155 , 2.930035 , 2.930035 , 2.930035 , 2.929985 , 2.930035 , 2.930035 , 2.930035 , 2.929985 
 0.357500 , 17.875000 , 1.000209 , 12.347769 , 0.006142 , -0.002701 , 2.911872 , 1.881922 , 1.866101 , -0.004938 , 0.000869 , -0.997569 , 2.911868 , 2.911868 , 2.911868 , 2.911796 , 2.911868 , 2.911868 , 2.911868 , 2.911796 
 0.358500 , 17.925000 , 1.008412 , 12.351342 , 0.009633 , -0.002853 , 2.932702 , 1.857560 , 1.852802 , -0.005544 , -0.000810 , -0.989665 , 2.932699 , 2.932698 , 2.932699 , 2.932687 , 2.932698 , 2.932698 , 2.932699 , 2.932687 
 0.359500 , 17.975000 , 1.004549 , 12.360316 , 0.001383 , -0.002619 , 2.922497 , 1.857653 , 1.858424 , -0.002076 , -0.000549 , -0.993336 , 2.922493 , 2.922493 , 2.922493 , 2.922413 , 2.922493 , 2.922493 , 2.922493 , 2.922413 
 0.360500 , 18.025000 , 0.998131 , 12.370163 , 0.002283 , -0.002234 , 2.936581 , 1.863335 , 1.868567 , 0.007190 , -0.000692 , -0.999774 , 2.936578 , 2.936578 , 2.936578 , 2.936561 , 2.936578 , 2.936578 , 2.936578 , 2.936561 
 0.361500 , 18.075000 , 1.007759 , 12.381163 , -0.002971 , -0.002481 , 2.930249 , 1.871260 , 1.853010 , 0.011943 , -0.001311 , -0.991259 , 2.930246 , 2.930246 , 2.930246 , 2.930191 , 2.930246 , 2.930246 , 2.930246 , 2.930191 
 0.362500 , 18.125000 , 1.007980 , 12.391841 , -0.001724 , -0.001901 , 2.932857 , 1.877986 , 1.852552 , 0.015653 , -0.001728 , -0.989856 , 2.932854 , 2.932854 , 2.932854 , 2.932777 , 2.932854 , 2.932854 , 2.932854 , 2.932777 
 0.363500 , 18.175000 , 0.995257 , 12.392544 , 0.004519 , -0.002011 , 2.931810 , 1.863783 , 1.876453 , 0.015655 , 0.000984 , -1.002980 , 2.931807 , 2.931806 , 2.931807 , 2.931800 , 2.931806 , 2.931807 , 2.931806 , 2.931800 
 0.364500 , 18.225000 , 1.004468 , 12.392393 , 0.007763 , -0.002060 , 2.945629 , 1.870637 , 1.858158 , 0.029183 , -0.000464 , -0.992007 , 2.945625 , 2.945625 , 2.945625 , 2.945592 , 2.945625 , 2.945625 , 2.945625 , 2.945592 
 0.365500 , 18.275000 , 1.005265 , 12.410137 , 0.014147 , -0.002535 , 2.942105 , 1.889122 , 1.860158 , 0.024061 , -0.001023 , -0.993067 , 2.942101 , 2.942101 , 2.942101 , 2.942003 , 2.942101 , 2.942101 , 2.942101 , 2.942003 
 0.366500 , 18.325000 , 0.996677 , 12.413108 , 0.001298 , -0.002339 , 2.951038 , 1.866744 , 1.873785 , 0.006664 , 0.000437 , -1.000433 , 2.951035 , 2.951035 , 2.951035 , 2.950987 , 2.951035 , 2.951035 , 2.951035 , 2.950987 
 0.367500 , 18.375000 , 0.997488 , 12.433926 , 0.004166 , -0.002242 , 2.929022 , 1.864342 , 1.872677 , 0.022928 , -0.000986 , -0.999628 , 2.929018 , 2.929018 , 2.929018 , 2.929017 , 2.929018 , 2.929018 , 2.929018 , 2.929017 
 0.368500 , 18.425000 , 0.998965 , 12.440327 , 0.002046 , -0.002425 , 2.938645 , 1.863469 , 1.871561 , 0.013274 , 0.000363 , -0.998957 , 2.938642 , 2.938642 , 2.938642 , 2.938617 , 2.938642 , 2.938642 , 2.938642 , 2.938617 
 0.369500 , 18.475000 , 1.002057 , 12.447187 , 0.012118 , -0.002570 , 2.906885 , 1.852121 , 1.863412 , 0.010328 , -0.000067 , -0.994068 , 2.906882 , 2.906882 , 2.906882 , 2.906875 , 2.906882 , 2.906882 , 2.906882 , 2.906875 
 0.370500 , 18.525000 , 1.002525 , 12.450485 , 0.008119 , -0.002635 , 2.907678 , 1.863194 , 1.865943 , 0.019898 , -0.001627 , -0.994521 , 2.907675 , 2.907675 , 2.907675 , 2.907649 , 2.907675 , 2.907675 , 2.907675 , 2.907649 
 0.371500 , 18.575000 , 1.005787 , 12.459076 , 0.008362 , -0.001877 , 2.910799 , 1.855277 , 1.858026 , 0.024992 , -0.001674 , -0.991137 , 2.910795 , 2.910795 , 2.910795 , 2.910679 , 2.910795 , 2.910795 , 2.910795 , 2.910679 
 0.372500 , 18.625000 , 1.005845 , 12.459177 , -0.000449 , -0.001752 , 2.907176 , 1.875305 , 1.858364 , 0.023397 , -0.001556 , -0.990677 , 2.907173 , 2.907173 , 2.907173 , 2.907134 , 2.907173 , 2.907173 , 2.907173 , 2.907134 
 0.373500 , 18.675000 , 0.998725 , 12.463711 , -0.001942 , -0.001813 , 2.918033 , 1.859918 , 1.872151 , 0.009132 , -0.002150 , -0.997532 , 2.918030 , 2.918030 , 2.918030 , 2.918014 , 2.918030 , 2.918030 , 2.918030 , 2.918014 
 0.374500 , 18.725000 , 0.994849 , 12.473352 , 0.003982 , -0.001627 , 2.930590 , 1.851890 , 1.878049 , 0.000701 , -0.001899 , -1.001839 , 2.930587 , 2.930587 , 2.930587 , 2.930577 , 2.930587 , 2.930587 , 2.930587 , 2.930577 
 0.375500 , 18.775000 , 1.004592 , 12.473350 , 0.007626 , -0.002269 , 2.932939 , 1.860121 , 1.861857 , 0.004938 , -0.001107 , -0.992648 , 2.932936 , 2.932936 , 2.932936 , 2.932937 , 2.932936 , 2.932936 , 2.932936 , 2.932937 
 0.376500 , 18.825000 , 1.001339 , 12.468353 , 0.006821 , -0.001358 , 2.928408 , 1.884248 , 1.866243 , -0.003169 , -0.001014 , -0.995782 , 2.928405 , 2.928405 , 2.928405 , 2.928390 , 2.928405 , 2.928405 , 2.928405 , 2.928390 
 0.377500 , 18.875000 , 1.006936 , 12.480313 , 0.003993 , -0.002064 , 2.927403 , 1.854630 , 1.857549 , -0.014749 , -0.001313 , -0.990120 , 2.927399 , 2.927399 , 2.927399 , 2.927361 , 2.927399 , 2.927399 , 2.927399 , 2.927361 
 0.378500 , 18.925000 , 1.016679 , 12.489413 , 0.004807 , -0.002251 , 2.915439 , 1.859728 , 1.840306 , -0.010614 , 0.000054 , -0.980251 , 2.915435 , 2.915435 , 2.915435 , 2.915423 , 2.915435 , 2.915435 , 2.915435 , 2.915423 
 0.379500 , 18.975000 , 1.015679 , 12.489511 , 0.009057 , -0.001099 , 2.898894 , 1.850426 , 1.842056 , -0.015972 , 0.000477 , -0.981120 , 2.898890 , 2.898890 , 2.898890 , 2.898840 , 2.898890 , 2.898890 , 2.898891 , 2.898840 
 0.380500 , 19.025000 , 1.015451 , 12.498022 , 0.007422 , -0.001798 , 2.894058 , 1.851434 , 1.842061 , 0.002479 , 0.000978 , -0.980347 , 2.894055 , 2.894055 , 2.894055 , 2.893963 , 2.894055 , 2.894055 , 2.894055 , 2.893963 
 0.381500 , 19.075000 , 1.008367 , 12.513243 , -0.005218 , -0.002182 , 2.922283 , 1.867899 , 1.854142 , 0.007591 , 0.001799 , -0.985950 , 2.922280 , 2.922280 , 2.922280 , 2.922167 , 2.922280 , 2.922280 , 2.922280 , 2.922167 
 0.382500 , 19.125000 , 1.008833 , 12.519278 , 0.000938 , -0.001768 , 2.920823 , 1.872618 , 1.852893 , 0.005944 , 0.001249 , -0.984672 , 2.920820 , 2.920820 , 2.920820 , 2.920751 , 2.920820 , 2.920820 , 2.920820 , 2.920751 
 0.383500 , 19.175000 , 1.010653 , 12.511769 , 0.003623 , -0.001695 , 2.910908 , 1.871805 , 1.850886 , 0.018814 , 0.001997 , -0.982574 , 2.910905 , 2.910905 , 2.910905 , 2.910875 , 2.910905 , 2.910905 , 2.910905 , 2.910875 
 0.384500 , 19.225000 , 1.005941 , 12.516178 , 0.003221 , -0.001376 , 2.935448 , 1.885924 , 1.859332 , 0.011341 , 0.000359 , -0.988577 , 2.935445 , 2.935445 , 2.935445 , 2.935436 , 2.935445 , 2.935445 , 2.935445 , 2.935436 
 0.385500 , 19.275000 , 1.010464 , 12.522276 , 0.004219 , -0.002149 , 2.935794 , 1.885795 , 1.852015 , -0.000767 , 0.000429 , -0.984276 , 2.935791 , 2.935791 , 2.935791 , 2.935729 , 2.935791 , 2.935791 , 2.935791 , 2.935729 
 0.386500 , 19.325000 , 1.004657 , 12.531089 , -0.006141 , -0.002592 , 2.938508 , 1.882579 , 1.860491 , 0.002884 , -0.000051 , -0.989638 , 2.938505 , 2.938505 , 2.938505 , 2.938460 , 2.938505 , 2.938505 , 2.938505 , 2.938460 
 0.387500 , 19.375000 , 1.003769 , 12.537914 , 0.002583 , -0.001500 , 2.936198 , 1.870237 , 1.861850 , -0.000120 , -0.000523 , -0.989592 , 2.936195 , 2.936195 , 2.936195 , 2.936094 , 2.936195 , 2.936195 , 2.936195 , 2.936094 
 0.388500 , 19.425000 , 1.007500 , 12.542496 , -0.000625 , -0.002585 , 2.931898 , 1.870990 , 1.854639 , -0.000065 , 0.000707 , -0.986777 , 2.931894 , 2.931895 , 2.931894 , 2.931865 , 2.931895 , 2.931895 , 2.931895 , 2.931865 
 0.389500 , 19.475000 , 1.011217 , 12.547012 , -0.002285 , -0.001506 , 2.927474 , 1.882747 , 1.846249 , 0.008221 , 0.000459 , -0.981857 , 2.927471 , 2.927471 , 2.927471 , 2.927455 , 2.927471 , 2.927471 , 2.927471 , 2.927455 
 0.390500 , 19.525000 , 1.007837 , 12.568772 , -0.010532 , -0.001615 , 2.927279 , 1.894628 , 1.854781 , 0.009005 , 0.001116 , -0.986727 , 2.927275 , 2.927276 , 2.927275 , 2.927197 , 2.927276 , 2.927276 , 2.927276 , 2.927197 
 0.391500 , 19.575000 , 0.993971 , 12.577044 , -0.004646 , -0.001150 , 2.944485 , 1.902598 , 1.879284 , -0.001478 , 0.000750 , -1.000224 , 2.944482 , 2.944482 , 2.944482 , 2.944481 , 2.944482 , 2.944482 , 2.944482 , 2.944481 
 0.392500 , 19.625000 , 0.998396 , 12.589662 , -0.008654 , -0.001777 , 2.941118 , 1.893805 , 1.873203 , -0.013210 , 0.000331 , -0.997029 , 2.941115 , 2.941115 , 2.941115 , 2.941063 , 2.941115 , 2.941115 , 2.941115 , 2.941063 
 0.393500 , 19.675000 , 0.996639 , 12.601045 , 0.003470 , -0.001822 , 2.935168 , 1.875434 , 1.873898 , 0.003145 , -0.000015 , -0.998705 , 2.935165 , 2.935165 , 2.935165 , 2.935161 , 2.935165 , 2.935165 , 2.935165 , 2.935161 
 0.394500 , 19.725000 , 0.998585 , 12.597353 , -0.005868 , -0.002128 , 2.951696 , 1.895598 , 1.870945 , 0.019875 , -0.000571 , -0.997046 , 2.951693 , 2.951693 , 2.951693 , 2.951693 , 2.951693 , 2.951693 , 2.951693 , 2.951693 
 0.395500 , 19.775000 , 0.997973 , 12.608390 , 0.001824 , -0.002497 , 2.938163 , 1.888780 , 1.872716 , 0.018601 , 0.001117 , -0.999525 , 2.938160 , 2.938160 , 2.938160 , 2.938117 , 2.938160 , 2.938160 , 2.938160 , 2.938117 
 0.396500 , 19.825000 , 0.994497 , 12.599596 , 0.008520 , -0.001966 , 2.905893 , 1.908667 , 1.877586 , 0.017166 , 0.000982 , -1.001400 , 2.905890 , 2.905890 , 2.905890 , 2.905880 , 2.905890 , 2.905890 , 2.905890 , 2.905880 
 0.397500 , 19.875000 , 0.989493 , 12.605132 , 0.008104 , -0.002489 , 2.909453 , 1.882922 , 1.889390 , 0.015025 , 0.001931 , -1.008210 , 2.909449 , 2.909450 , 2.909449 , 2.909387 , 2.909450 , 2.909450 , 2.909450 , 2.909387 
 0.398500 , 19.925000 , 0.996733 , 12.613815 , 0.009341 , -0.002454 , 2.906868 , 1.866893 , 1.874934 , 0.006022 , -0.000130 , -1.001238 , 2.906865 , 2.906865 , 2.906865 , 2.906594 , 2.906865 , 2.906865 , 2.906865 , 2.906594 
 0.399500 , 19.975000 , 0.994645 , 12.624427 , 0.007724 , -0.001690 , 2.920230 , 1.886284 , 1.879203 , -0.006658 , 0.000209 , -1.004355 , 2.920227 , 2.920227 , 2.920227 , 2.919837 , 2.920227 , 2.920227 , 2.920227 , 2.919837 
 0.400500 , 20.025000 , 0.984163 , 12.616551 , 0.002711 , -0.002775 , 2.950457 , 1.888840 , 1.897111 , -0.013473 , 0.001528 , -1.014010 , 2.950455 , 2.950454 , 2.950455 , 2.950039 , 2.950454 , 2.950454 , 2.950454 , 2.950039 
 0.401500 , 20.075000 , 0.987369 , 12.627341 , 0.008310 , -0.002752 , 2.933886 , 1.889114 , 1.892527 , -0.010776 , 0.001655 , -1.011215 , 2.933883 , 2.933883 , 2.933883 , 2.933607 , 2.933883 , 2.933883 , 2.933883 , 2.933607 
 0.402500 , 20.125000 , 0.991031 , 12.636875 , 0.011586 , -0.003137 , 2.927797 , 1.875714 , 1.882269 , -0.001983 , 0.000503 , -1.006233 , 2.927794 , 2.927794 , 2.927794 , 2.927790 , 2.927794 , 2.927794 , 2.927794 , 2.927790 
 0.403500 , 20.175000 , 0.984045 , 12.643531 , 0.004827 , -0.002916 , 2.967320 , 1.888800 , 1.897802 , -0.011780 , 0.000092 , -1.015741 , 2.967318 , 2.967318 , 2.967318 , 2.967278 , 2.967318 , 2.967318 , 2.967318 , 2.967278 
 0.404500 , 20.225000 , 0.990256 , 12.657509 , 0.019369 , -0.003298 , 2.967138 , 1.904537 , 1.883856 , -0.001784 , 0.000914 , -1.006407 , 2.967135 , 2.967135 , 2.967135 , 2.966834 , 2.967135 , 2.967135 , 2.967135 , 2.966834 
 0.405500 , 20.275000 , 0.992136 , 12.657361 , 0.013129 , -0.003334 , 2.963838 , 1.890111 , 1.880478 , -0.003391 , 0.000576 , -1.005866 , 2.963835 , 2.963835 , 2.963835 , 2.963764 , 2.963835 , 2.963835 , 2.963835 , 2.963764 
 0.406500 , 20.325000 , 0.996103 , 12.668188 , 0.012804 , -0.002688 , 2.951905 , 1.894657 , 1.872777 , 0.002803 , 0.000097 , -0.999186 , 2.951903 , 2.951902 , 2.951903 , 2.951886 , 2.951902 , 2.951902 , 2.951902 , 2.951886 
 0.407500 , 20.375000 , 0.995015 , 12.680505 , 0.014390 , -0.003086 , 2.939976 , 1.888589 , 1.874024 , 0.022950 , 0.001647 , -0.999983 , 2.939974 , 2.939973 , 2.939974 , 2.939957 , 2.939973 , 2.939973 , 2.939973 , 2.939957 
 0.408500 , 20.425000 , 0.996792 , 12.667971 , -0.002479 , -0.003538 , 2.970954 , 1.884236 , 1.870227 , 0.014757 , 0.001614 , -0.999404 , 2.970951 , 2.970951 , 2.970951 , 2.970899 , 2.970951 , 2.970951 , 2.970951 , 2.970899 
 0.409500 , 20.475000 , 1.001705 , 12.674362 , 0.008717 , -0.003412 , 2.945339 , 1.876076 , 1.864281 , 0.007483 , 0.002840 , -0.996513 , 2.945336 , 2.945336 , 2.945336 , 2.945323 , 2.945336 , 2.945336 , 2.945336 , 2.945323 
 0.410500 , 20.525000 , 0.998653 , 12.687896 , 0.008050 , -0.003584 , 2.946484 , 1.885160 , 1.868248 , -0.001185 , 0.002084 , -0.998728 , 2.946482 , 2.946482 , 2.946482 , 2.946408 , 2.946482 , 2.946482 , 2.946482 , 2.946408 
 0.411500 , 20.575000 , 0.993665 , 12.709624 , -0.001756 , -0.003544 , 2.976647 , 1.878796 , 1.878449 , 0.002235 , 0.003216 , -1.005134 , 2.976644 , 2.976644 , 2.976644 , 2.976593 , 2.976644 , 2.976644 , 2.976644 , 2.976593 
 0.412500 , 20.625000 , 0.994297 , 12.712177 , 0.001636 , -0.003422 , 2.947029 , 1.873929 , 1.874831 , 0.009071 , 0.003092 , -1.002099 , 2.947026 , 2.947026 , 2.947026 , 2.946859 , 2.947026 , 2.947026 , 2.947026 , 2.946859 
 0.413500 , 20.675000 , 0.997983 , 12.712091 , 0.000304 , -0.003753 , 2.970856 , 1.868108 , 1.869622 , 0.029054 , 0.002270 , -1.000841 , 2.970854 , 2.970854 , 2.970854 , 2.970822 , 2.970854 , 2.970854 , 2.970854 , 2.970822 
 0.414500 , 20.725000 , 1.003457 , 12.722290 , -0.001561 , -0.003433 , 2.968161 , 1.873391 , 1.859892 , 0.008957 , 0.003412 , -0.994768 , 2.968159 , 2.968159 , 2.968159 , 2.968087 , 2.968159 , 2.968159 , 2.968159 , 2.968087 
 0.415500 , 20.775000 , 0.998869 , 12.724768 , 0.011068 , -0.003339 , 2.957456 , 1.882662 , 1.868086 , 0.009379 , 0.002714 , -1.000384 , 2.957453 , 2.957453 , 2.957453 , 2.957422 , 2.957453 , 2.957453 , 2.957453 , 2.957422 
 0.416500 , 20.825000 , 0.991672 , 12.725639 , 0.000276 , -0.003739 , 2.984226 , 1.894000 , 1.880889 , 0.026018 , 0.003589 , -1.005579 , 2.984223 , 2.984223 , 2.984223 , 2.984173 , 2.984223 , 2.984223 , 2.984223 , 2.984173 
 0.417500 , 20.875000 , 0.994455 , 12.726561 , 0.005992 , -0.003839 , 2.958012 , 1.882430 , 1.875354 , 0.031646 , 0.003510 , -1.004411 , 2.958009 , 2.958009 , 2.958009 , 2.957984 , 2.958009 , 2.958009 , 2.958009 , 2.957984 
 0.418500 , 20.925000 , 0.999979 , 12.734074 , 0.020316 , -0.003866 , 2.943526 , 1.868446 , 1.863130 , 0.030294 , 0.004040 , -0.995836 , 2.943524 , 2.943524 , 2.943524 , 2.943488 , 2.943524 , 2.943524 , 2.943524 , 2.943488 
 0.419500 , 20.975000 , 1.003928 , 12.752321 , 0.007630 , -0.004253 , 2.934887 , 1.865339 , 1.856378 , 0.007040 , 0.002922 , -0.994202 , 2.934885 , 2.934885 , 2.934885 , 2.934735 , 2.934885 , 2.934885 , 2.934885 , 2.934735 
 0.420500 , 21.025000 , 1.007824 , 12.753163 , 0.015993 , -0.004275 , 2.944975 , 1.866487 , 1.848707 , 0.021361 , 0.002125 , -0.989008 , 2.944973 , 2.944973 , 2.944973 , 2.944824 , 2.944973 , 2.944973 , 2.944973 , 2.944824 
 0.421500 , 21.075000 , 1.000361 , 12.761811 , 0.011441 , -0.003875 , 2.924082 , 1.863544 , 1.863631 , 0.018525 , 0.002742 , -0.997008 , 2.924080 , 2.924080 , 2.924080 , 2.924070 , 2.924080 , 2.924080 , 2.924080 , 2.924070 
 0.422500 , 21.125000 , 0.999439 , 12.774839 , -0.000212 , -0.004858 , 2.938885 , 1.874703 , 1.866414 , 0.009250 , 0.002612 , -0.998198 , 2.938883 , 2.938883 , 2.938883 , 2.938876 , 2.938883 , 2.938883 , 2.938883 , 2.938876 
 0.423500 , 21.175000 , 0.991960 , 12.776202 , 0.005026 , -0.004601 , 2.973975 , 1.876019 , 1.880354 , -0.008747 , 0.001779 , -1.006150 , 2.973973 , 2.973973 , 2.973973 , 2.973919 , 2.973973 , 2.973973 , 2.973973 , 2.973919 
 0.424500 , 21.225000 , 0.992620 , 12.779398 , 0.003973 , -0.004306 , 2.950243 , 1.884921 , 1.878797 , 0.010712 , 0.003947 , -1.007651 , 2.950241 , 2.950241 , 2.950241 , 2.950040 , 2.950241 , 2.950241 , 2.950241 , 2.950040 
 0.425500 , 21.275000 , 0.996685 , 12.782988 , 0.002900 , -0.004661 , 2.952228 , 1.894659 , 1.872374 , 0.016677 , 0.001879 , -1.003592 , 2.952225 , 2.952225 , 2.952225 , 2.952162 , 2.952225 , 2.952225 , 2.952225 , 2.952162 
 0.426500 , 21.325000 , 0.994800 , 12.784337 , -0.002374 , -0.004349 , 2.933896 , 1.877940 , 1.873129 , 0.025231 , 0.002483 , -1.002908 , 2.933893 , 2.933893 , 2.933893 , 2.933851 , 2.933893 , 2.933893 , 2.933893 , 2.933851 
 0.427500 , 21.375000 , 1.004215 , 12.790305 , 0.000309 , -0.004145 , 2.915088 , 1.867869 , 1.857614 , 0.014691 , 0.002647 , -0.996340 , 2.915085 , 2.915085 , 2.915085 , 2.915035 , 2.915085 , 2.915085 , 2.915085 , 2.915035 
 0.428500 , 21.425000 , 1.006931 , 12.798375 , 0.012648 , -0.004333 , 2.932516 , 1.863487 , 1.850879 , 0.015797 , 0.002152 , -0.992837 , 2.932513 , 2.932513 , 2.932513 , 2.932497 , 2.932513 , 2.932513 , 2.932513 , 2.932497 
 0.429500 , 21.475000 , 0.992651 , 12.808816 , 0.012379 , -0.003903 , 2.923217 , 1.869182 , 1.876682 , 0.020556 , 0.002979 , -1.005435 , 2.923215 , 2.923215 , 2.923215 , 2.923031 , 2.923215 , 2.923215 , 2.923215 , 2.923031 
 0.430500 , 21.525000 , 0.989724 , 12.815722 , 0.011874 , -0.004041 , 2.946977 , 1.872493 , 1.883284 , 0.010523 , 0.002956 , -1.008864 , 2.946975 , 2.946975 , 2.946975 , 2.946976 , 2.946975 , 2.946975 , 2.946975 , 2.946976 
 0.431500 , 21.575000 , 0.999067 , 12.820004 , 0.008143 , -0.003421 , 2.941389 , 1.875326 , 1.865235 , 0.000831 , 0.002569 , -0.998812 , 2.941386 , 2.941386 , 2.941386 , 2.941333 , 2.941386 , 2.941386 , 2.941386 , 2.941333 
 0.432500 , 21.625000 , 0.996035 , 12.821561 , 0.010107 , -0.003826 , 2.926801 , 1.875518 , 1.871844 , 0.004135 , 0.003695 , -1.002456 , 2.926799 , 2.926799 , 2.926799 , 2.926488 , 2.926799 , 2.926799 , 2.926799 , 2.926488 
 0.433500 , 21.675000 , 0.999697 , 12.829460 , 0.014052 , -0.003316 , 2.894953 , 1.868912 , 1.862056 , -0.001201 , 0.003686 , -0.998325 , 2.894950 , 2.894950 , 2.894950 , 2.894941 , 2.894950 , 2.894950 , 2.894950 , 2.894941 
 0.434500 , 21.725000 , 0.992493 , 12.825851 , 0.014714 , -0.004464 , 2.926833 , 1.856794 , 1.878271 , 0.010482 , 0.003720 , -1.006770 , 2.926830 , 2.926831 , 2.926830 , 2.926832 , 2.926831 , 2.926831 , 2.926831 , 2.926832 
 0.435500 , 21.775000 , 0.996356 , 12.838712 , 0.009708 , -0.003155 , 2.920263 , 1.867221 , 1.870634 , -0.000437 , 0.003519 , -1.001532 , 2.920260 , 2.920260 , 2.920260 , 2.920222 , 2.920260 , 2.920260 , 2.920260 , 2.920222 
 0.436500 , 21.825000 , 1.001248 , 12.850122 , -0.002188 , -0.003836 , 2.935299 , 1.865739 , 1.863365 , 0.000395 , 0.003102 , -0.997589 , 2.935297 , 2.935297 , 2.935297 , 2.935224 , 2.935297 , 2.935297 , 2.935297 , 2.935224 
 0.437500 , 21.875000 , 1.000451 , 12.853448 , 0.009674 , -0.003966 , 2.928652 , 1.866983 , 1.866522 , 0.023611 , 0.004274 , -0.999701 , 2.928649 , 2.928650 , 2.928649 , 2.928587 , 2.928650 , 2.928650 , 2.928650 , 2.928587 
 0.438500 , 21.925000 , 0.997289 , 12.851354 , 0.017377 , -0.004430 , 2.943932 , 1.858435 , 1.870393 , 0.010367 , 0.003699 , -1.001866 , 2.943929 , 2.943929 , 2.943929 , 2.943783 , 2.943929 , 2.943929 , 2.943929 , 2.943783 
 0.439500 , 21.975000 , 0.994817 , 12.863853 , 0.017675 , -0.004018 , 2.941055 , 1.868162 , 1.876214 , 0.010126 , 0.003780 , -1.005157 , 2.941053 , 2.941053 , 2.941053 , 2.941002 , 2.941053 , 2.941053 , 2.941053 , 2.941002 
 0.440500 , 22.025000 , 1.002108 , 12.879176 , 0.022348 , -0.004329 , 2.928549 , 1.853714 , 1.862069 , 0.007993 , 0.002996 , -0.997812 , 2.928546 , 2.928547 , 2.928546 , 2.928500 , 2.928547 , 2.928547 , 2.928547 , 2.928500 
 0.441500 , 22.075000 , 0.994075 , 12.885659 , 0.010287 , -0.003686 , 2.913863 , 1.853258 , 1.876592 , 0.015032 , 0.004298 , -1.003889 , 2.913860 , 2.913861 , 2.913860 , 2.913855 , 2.913861 , 2.913861 , 2.913861 , 2.913855 
 0.442500 , 22.125000 , 0.994749 , 12.889316 , 0.007685 , -0.003843 , 2.916077 , 1.838295 , 1.877225 , 0.020341 , 0.003642 , -1.004873 , 2.916075 , 2.916075 , 2.916075 , 2.916046 , 2.916075 , 2.916075 , 2.916075 , 2.916046 
 0.443500 , 22.175000 , 0.991680 , 12.885636 , 0.003267 , -0.003864 , 2.906008 , 1.850532 , 1.880794 , 0.026444 , 0.002840 , -1.007183 , 2.906005 , 2.906005 , 2.906005 , 2.906005 , 2.906005 , 2.906005 , 2.906005 , 2.906005 
 0.444500 , 22.225000 , 0.988823 , 12.884302 , 0.004054 , -0.004419 , 2.943926 , 1.854221 , 1.886345 , 0.019423 , 0.003186 , -1.009991 , 2.943924 , 2.943924 , 2.943924 , 2.943867 , 2.943924 , 2.943924 , 2.943924 , 2.943867 
 0.445500 , 22.275000 , 0.991192 , 12.893460 , 0.018456 , -0.004490 , 2.954946 , 1.853801 , 1.881525 , 0.007196 , 0.003195 , -1.008864 , 2.954943 , 2.954943 , 2.954943 , 2.954864 , 2.954943 , 2.954943 , 2.954943 , 2.954864 
 0.446500 , 22.325000 , 0.990672 , 12.898956 , 0.003591 , -0.004868 , 2.947640 , 1.850034 , 1.880624 , 0.013343 , 0.003987 , -1.007641 , 2.947637 , 2.947638 , 2.947637 , 2.947549 , 2.947638 , 2.947638 , 2.947638 , 2.947549 
 0.447500 , 22.375000 , 0.988091 , 12.910651 , 0.006772 , -0.005090 , 2.939424 , 1.869379 , 1.885452 , 0.014157 , 0.002424 , -1.011658 , 2.939422 , 2.939422 , 2.939422 , 2.939139 , 2.939422 , 2.939422 , 2.939422 , 2.939139 
 0.448500 , 22.425000 , 0.991475 , 12.911153 , 0.005767 , -0.004545 , 2.945250 , 1.868292 , 1.880735 , 0.003273 , 0.002202 , -1.007640 , 2.945248 , 2.945248 , 2.945248 , 2.945165 , 2.945248 , 2.945248 , 2.945248 , 2.945165 
 0.449500 , 22.475000 , 0.995000 , 12.914672 , 0.003677 , -0.004717 , 2.942419 , 1.873552 , 1.872234 , 0.022245 , 0.001358 , -1.004392 , 2.942417 , 2.942417 , 2.942417 , 2.942385 , 2.942417 , 2.942417 , 2.942417 , 2.942385 
 0.450500 , 22.525000 , 0.995996 , 12.925901 , -0.002236 , -0.004563 , 2.925553 , 1.881740 , 1.870244 , 0.012838 , 0.001586 , -1.003990 , 2.925551 , 2.925551 , 2.925551 , 2.925521 , 2.925551 , 2.925551 , 2.925551 , 2.925521 
 0.451500 , 22.575000 , 0.990047 , 12.916046 , 0.012099 , -0.004847 , 2.945391 , 1.876178 , 1.883749 , 0.017680 , 0.001082 , -1.009001 , 2.945389 , 2.945389 , 2.945389 , 2.945368 , 2.945389 , 2.945389 , 2.945389 , 2.945368 
 0.452500 , 22.625000 , 0.987955 , 12.926721 , 0.003080 , -0.003770 , 2.927132 , 1.871537 , 1.886697 , 0.000445 , 0.000472 , -1.011739 , 2.927129 , 2.927129 , 2.927129 , 2.927036 , 2.927129 , 2.927129 , 2.927129 , 2.927036 
 0.453500 , 22.675000 , 0.996256 , 12.925946 , 0.005253 , -0.004637 , 2.926084 , 1.870702 , 1.870959 , 0.000209 , 0.001608 , -1.003904 , 2.926082 , 2.926081 , 2.926082 , 2.926017 , 2.926081 , 2.926081 , 2.926081 , 2.926017 
 0.454500 , 22.725000 , 0.990784 , 12.930933 , -0.003813 , -0.004360 , 2.947498 , 1.871298 , 1.882054 , 0.011169 , 0.000603 , -1.008424 , 2.947496 , 2.947496 , 2.947496 , 2.947383 , 2.947496 , 2.947496 , 2.947496 , 2.947383 
 0.455500 , 22.775000 , 0.989075 , 12.926897 , -0.003396 , -0.004408 , 2.962684 , 1.880445 , 1.885161 , -0.006872 , 0.001291 , -1.010643 , 2.962682 , 2.962682 , 2.962682 , 2.962561 , 2.962682 , 2.962682 , 2.962681 , 2.962561 
 0.456500 , 22.825000 , 0.984557 , 12.927151 , 0.000073 , -0.003859 , 2.994739 , 1.881731 , 1.894019 , -0.000653 , 0.000577 , -1.016385 , 2.994737 , 2.994737 , 2.994737 , 2.994695 , 2.994737 , 2.994737 , 2.994737 , 2.994695 
 0.457500 , 22.875000 , 0.987168 , 12.937157 , -0.002682 , -0.004080 , 2.943633 , 1.886943 , 1.889277 , 0.016277 , 0.001518 , -1.012975 , 2.943631 , 2.943631 , 2.943631 , 2.943606 , 2.943631 , 2.943631 , 2.943631 , 2.943606 
 0.458500 , 22.925000 , 0.988439 , 12.956177 , -0.001880 , -0.004349 , 2.964047 , 1.899936 , 1.886656 , 0.017527 , 0.000932 , -1.014028 , 2.964045 , 2.964045 , 2.964045 , 2.964014 , 2.964045 , 2.964045 , 2.964045 , 2.964014 
 0.459500 , 22.975000 , 0.994231 , 12.951981 , 0.005021 , -0.003942 , 2.919625 , 1.886592 , 1.875494 , 0.010256 , 0.001154 , -1.007965 , 2.919623 , 2.919623 , 2.919623 , 2.919601 , 2.919623 , 2.919623 , 2.919623 , 2.919601 
 0.460500 , 23.025000 , 0.993664 , 12.956284 , 0.008245 , -0.004773 , 2.919221 , 1.901962 , 1.877215 , 0.011908 , -0.001337 , -1.007084 , 2.919219 , 2.919219 , 2.919219 , 2.919214 , 2.919219 , 2.919219 , 2.919219 , 2.919214 
 0.461500 , 23.075000 , 0.999376 , 12.959254 , 0.012298 , -0.004574 , 2.903422 , 1.874091 , 1.866697 , 0.028844 , -0.000218 , -1.002750 , 2.903420 , 2.903420 , 2.903420 , 2.903385 , 2.903420 , 2.903420 , 2.903420 , 2.903385 
 0.462500 , 23.125000 , 0.998080 , 12.976878 , 0.020780 , -0.004089 , 2.914148 , 1.899318 , 1.868117 , 0.007057 , -0.000399 , -1.002473 , 2.914146 , 2.914146 , 2.914146 , 2.914138 , 2.914146 , 2.914146 , 2.914146 , 2.914138 
 0.463500 , 23.175000 , 0.991335 , 12.975274 , 0.014511 , -0.005274 , 2.912432 , 1.896099 , 1.881758 , 0.010799 , -0.000524 , -1.010863 , 2.912430 , 2.912430 , 2.912430 , 2.912419 , 2.912430 , 2.912430 , 2.912430 , 2.912419 
 0.464500 , 23.225000 , 0.997351 , 12.977101 , 0.009665 , -0.004409 , 2.893371 , 1.895810 , 1.869585 , 0.013351 , -0.000880 , -1.002836 , 2.893369 , 2.893369 , 2.893369 , 2.893295 , 2.893369 , 2.893369 , 2.893369 , 2.893295 
 0.465500 , 23.275000 , 0.998408 , 12.980410 , 0.009894 , -0.004686 , 2.912120 , 1.898407 , 1.867784 , 0.019021 , -0.001180 , -1.002712 , 2.912118 , 2.912118 , 2.912118 , 2.912119 , 2.912118 , 2.912118 , 2.912118 , 2.912119 
 0.466500 , 23.325000 , 0.989511 , 12.991221 , 0.015589 , -0.004834 , 2.932078 , 1.883789 , 1.885059 , 0.015609 , -0.001929 , -1.011645 , 2.932076 , 2.932076 , 2.932076 , 2.932032 , 2.932076 , 2.932076 , 2.932076 , 2.932032 
 0.467500 , 23.375000 , 0.997424 , 13.003256 , 0.015070 , -0.004452 , 2.917475 , 1.887338 , 1.868838 , 0.014438 , -0.001608 , -1.002207 , 2.917473 , 2.917473 , 2.917473 , 2.917453 , 2.917473 , 2.917473 , 2.917473 , 2.917453 
 0.468500 , 23.425000 , 0.996431 , 13.016187 , 0.006604 , -0.005243 , 2.908329 , 1.879502 , 1.872867 , 0.031044 , -0.001791 , -1.004603 , 2.908327 , 2.908327 , 2.908327 , 2.908197 , 2.908327 , 2.908327 , 2.908327 , 2.908197 
 0.469500 , 23.475000 , 0.996940 , 13.018065 , 0.003527 , -0.005033 , 2.905738 , 1.899028 , 1.870401 , 0.033464 , -0.000950 , -1.001791 , 2.905736 , 2.905736 , 2.905736 , 2.905662 , 2.905736 , 2.905736 , 2.905736 , 2.905662 
 0.470500 , 23.525000 , 0.994803 , 13.018165 , 0.005109 , -0.005115 , 2.922271 , 1.884163 , 1.875934 , 0.030988 , -0.001233 , -1.006447 , 2.922269 , 2.922269 , 2.922269 , 2.922247 , 2.922269 , 2.922269 , 2.922269 , 2.922247 
 0.471500 , 23.575000 , 0.991033 , 13.040625 , 0.011645 , -0.004365 , 2.921352 , 1.892434 , 1.882237 , 0.014164 , -0.001541 , -1.008861 , 2.921350 , 2.921350 , 2.921350 , 2.921283 , 2.921350 , 2.921350 , 2.921350 , 2.921283 
 0.472500 , 23.625000 , 0.991256 , 13.044638 , 0.017190 , -0.004114 , 2.907536 , 1.883242 , 1.880926 , 0.006687 , -0.001253 , -1.007241 , 2.907534 , 2.907534 , 2.907534 , 2.907513 , 2.907534 , 2.907534 , 2.907534 , 2.907513 
 0.473500 , 23.675000 , 0.991448 , 13.040602 , 0.011716 , -0.005467 , 2.911507 , 1.881300 , 1.881236 , 0.017724 , 0.000394 , -1.007653 , 2.911505 , 2.911505 , 2.911505 , 2.911492 , 2.911505 , 2.911505 , 2.911505 , 2.911492 
 0.474500 , 23.725000 , 0.994829 , 13.043174 , 0.010171 , -0.004556 , 2.914660 , 1.910705 , 1.874947 , 0.019139 , 0.000744 , -1.003478 , 2.914658 , 2.914658 , 2.914658 , 2.914492 , 2.914658 , 2.914658 , 2.914658 , 2.914492 
 0.475500 , 23.775000 , 0.999515 , 13.041286 , 0.007837 , -0.004961 , 2.914605 , 1.899081 , 1.865474 , 0.025322 , 0.000294 , -0.999116 , 2.914603 , 2.914603 , 2.914603 , 2.914587 , 2.914603 , 2.914603 , 2.914603 , 2.914587 
 0.476500 , 23.825000 , 0.995643 , 13.050546 , 0.004221 , -0.005035 , 2.913727 , 1.892362 , 1.873631 , 0.009980 , -0.000331 , -1.002719 , 2.913725 , 2.913725 , 2.913725 , 2.913687 , 2.913725 , 2.913725 , 2.913725 , 2.913687 
 0.477500 , 23.875000 , 0.994389 , 13.049956 , 0.005395 , -0.004903 , 2.913472 , 1.876700 , 1.877810 , 0.011527 , 0.000179 , -1.004185 , 2.913470 , 2.913470 , 2.913470 , 2.913085 , 2.913470 , 2.913470 , 2.913470 , 2.913085 
 0.478500 , 23.925000 , 0.992333 , 13.047598 , 0.000868 , -0.004881 , 2.925661 , 1.893357 , 1.880109 , 0.030139 , 0.000237 , -1.005184 , 2.925659 , 2.925659 , 2.925659 , 2.925641 , 2.925659 , 2.925659 , 2.925659 , 2.925641 
 0.479500 , 23.975000 , 0.984768 , 13.054216 , 0.006540 , -0.004969 , 2.910312 , 1.883419 , 1.897739 , 0.024115 , -0.000188 , -1.014079 , 2.910310 , 2.910310 , 2.910310 , 2.910209 , 2.910310 , 2.910310 , 2.910310 , 2.910209 
 0.480500 , 24.025000 , 0.985889 , 13.062087 , 0.013104 , -0.004860 , 2.924349 , 1.882651 , 1.894245 , 0.038373 , 0.000854 , -1.012004 , 2.924347 , 2.924347 , 2.924347 , 2.924332 , 2.924347 , 2.924347 , 2.924347 , 2.924332 
 0.481500 , 24.075000 , 0.984640 , 13.072660 , -0.001181 , -0.005419 , 2.923180 , 1.890014 , 1.895897 , 0.030232 , 0.002530 , -1.015032 , 2.923178 , 2.923178 , 2.923178 , 2.923124 , 2.923178 , 2.923178 , 2.923178 , 2.923124 
 0.482500 , 24.125000 , 0.994397 , 13.073027 , -0.006510 , -0.004572 , 2.921595 , 1.907094 , 1.878160 , 0.003340 , 0.001498 , -1.003915 , 2.921593 , 2.921593 , 2.921593 , 2.921491 , 2.921593 , 2.921593 , 2.921593 , 2.921491 
 0.483500 , 24.175000 , 0.995708 , 13.093419 , -0.004317 , -0.005358 , 2.919212 , 1.900925 , 1.874614 , 0.012222 , 0.002193 , -1.003479 , 2.919210 , 2.919210 , 2.919210 , 2.919175 , 2.919210 , 2.919210 , 2.919210 , 2.919175 
 0.484500 , 24.225000 , 0.987089 , 13.090161 , 0.006853 , -0.004876 , 2.936807 , 1.878544 , 1.890522 , 0.006246 , 0.000958 , -1.010870 , 2.936805 , 2.936805 , 2.936805 , 2.936754 , 2.936805 , 2.936805 , 2.936805 , 2.936754 
 0.485500 , 24.275000 , 0.995400 , 13.094739 , 0.009917 , -0.005107 , 2.925784 , 1.876705 , 1.876776 , 0.022770 , 0.002321 , -1.002243 , 2.925782 , 2.925782 , 2.925782 , 2.925696 , 2.925782 , 2.925782 , 2.925782 , 2.925696 
 0.486500 , 24.325000 , 0.995096 , 13.100202 , 0.007758 , -0.005263 , 2.909022 , 1.890560 , 1.876958 , 0.018981 , 0.000809 , -1.002579 , 2.909020 , 2.909020 , 2.909020 , 2.909005 , 2.909020 , 2.909020 , 2.909020 , 2.909005 
 0.487500 , 24.375000 , 1.000531 , 13.100061 , 0.009333 , -0.004291 , 2.919614 , 1.912652 , 1.866052 , 0.020839 , 0.000864 , -0.996070 , 2.919612 , 2.919612 , 2.919612 , 2.919543 , 2.919612 , 2.919612 , 2.919612 , 2.919543 
 0.488500 , 24.425000 , 0.990635 , 13.106336 , 0.008920 , -0.005076 , 2.936048 , 1.871245 , 1.886171 , 0.024327 , 0.001177 , -1.009128 , 2.936046 , 2.936046 , 2.936046 , 2.936013 , 2.936046 , 2.936046 , 2.936046 , 2.936013 
 0.489500 , 24.475000 , 0.990292 , 13.113102 , 0.018585 , -0.005188 , 2.922317 , 1.886612 , 1.884988 , 0.028898 , 0.000788 , -1.007385 , 2.922315 , 2.922315 , 2.922315 , 2.922224 , 2.922315 , 2.922315 , 2.922315 , 2.922224 
 0.490500 , 24.525000 , 0.993305 , 13.124478 , 0.008612 , -0.004099 , 2.926907 , 1.896652 , 1.880880 , 0.013586 , 0.001083 , -1.006367 , 2.926904 , 2.926905 , 2.926904 , 2.926648 , 2.926905 , 2.926905 , 2.926905 , 2.926648 
 0.491500 , 24.575000 , 0.984465 , 13.130553 , 0.013027 , -0.005301 , 2.959185 , 1.897014 , 1.895786 , 0.001785 , 0.001344 , -1.013180 , 2.959183 , 2.959183 , 2.959183 , 2.959058 , 2.959183 , 2.959183 , 2.959183 , 2.959058 
 0.492500 , 24.625000 , 0.987756 , 13.126561 , 0.014656 , -0.004773 , 2.964535 , 1.891875 , 1.890320 , 0.005610 , 0.001348 , -1.010537 , 2.964533 , 2.964533 , 2.964533 , 2.964252 , 2.964533 , 2.964533 , 2.964533 , 2.964252 
 0.493500 , 24.675000 , 0.989800 , 13.122867 , 0.010096 , -0.005780 , 2.951610 , 1.891647 , 1.887280 , 0.004858 , 0.000416 , -1.007491 , 2.951608 , 2.951608 , 2.951608 , 2.951384 , 2.951608 , 2.951608 , 2.951608 , 2.951384 
 0.494500 , 24.725000 , 0.995664 , 13.152728 , 0.015783 , -0.004994 , 2.936446 , 1.885277 , 1.877253 , 0.014406 , 0.000604 , -1.003037 , 2.936444 , 2.936444 , 2.936444 , 2.936385 , 2.936444 , 2.936444 , 2.936444 , 2.936385 
 0.495500 , 24.775000 , 0.992585 , 13.153869 , 0.014430 , -0.006139 , 2.928077 , 1.899120 , 1.882592 , 0.006746 , 0.000404 , -1.007005 , 2.928074 , 2.928075 , 2.928074 , 2.927967 , 2.928075 , 2.928075 , 2.928075 , 2.927967 
 0.496500 , 24.825000 , 0.989832 , 13.154334 , 0.006506 , -0.006119 , 2.928671 , 1.885801 , 1.885227 , 0.010016 , 0.000287 , -1.007556 , 2.928669 , 2.928670 , 2.928669 , 2.928583 , 2.928670 , 2.928670 , 2.928670 , 2.928583 
 0.497500 , 24.875000 , 0.999668 , 13.164995 , 0.003294 , -0.004860 , 2.951455 , 1.896121 , 1.869180 , 0.021986 , 0.000632 , -0.999531 , 2.951453 , 2.951453 , 2.951453 , 2.951345 , 2.951453 , 2.951453 , 2.951453 , 2.951345 
 0.498500 , 24.925000 , 1.004483 , 13.158367 , 0.003188 , -0.005671 , 2.961609 , 1.897570 , 1.858586 , 0.039391 , 0.000414 , -0.994145 , 2.961607 , 2.961607 , 2.961607 , 2.961568 , 2.961607 , 2.961607 , 2.961607 , 2.961568 
 0.499500 , 24.975000 , 1.006905 , 13.178723 , 0.009058 , -0.005350 , 2.931853 , 1.892422 , 1.855318 , 0.033747 , -0.000201 , -0.991644 , 2.931851 , 2.931851 , 2.931851 , 2.931844 , 2.931851 , 2.931851 , 2.931851 , 2.931844 
 0.500500 , 25.025000 , 0.998447 , 13.170250 , 0.006937 , -0.006071 , 2.934410 , 1.883267 , 1.872425 , 0.048009 , -0.000237 , -1.000757 , 2.934408 , 2.934408 , 2.934408 , 2.934386 , 2.934408 , 2.934408 , 2.934408 , 2.934386 
 0.501500 , 25.075000 , 0.999364 , 13.169408 , 0.001383 , -0.005147 , 2.929729 , 1.874899 , 1.869313 , 0.033171 , -0.001886 , -1.000080 , 2.929727 , 2.929727 , 2.929727 , 2.929697 , 2.929727 , 2.929727 , 2.929727 , 2.929697 
 0.502500 , 25.125000 , 1.006013 , 13.176177 , 0.004358 , -0.005232 , 2.911674 , 1.873429 , 1.856487 , 0.032638 , -0.000184 , -0.993178 , 2.911673 , 2.911672 , 2.911673 , 2.911641 , 2.911672 , 2.911672 , 2.911672 , 2.911641 
 0.503500 , 25.175000 , 1.002584 , 13.183274 , 0.003654 , -0.006104 , 2.933510 , 1.879493 , 1.863219 , 0.037462 , -0.001780 , -0.996390 , 2.933509 , 2.933509 , 2.933509 , 2.933447 , 2.933509 , 2.933509 , 2.933509 , 2.933447 
 0.504500 , 25.225000 , 1.001924 , 13.182482 , -0.000486 , -0.005430 , 2.937601 , 1.868563 , 1.864320 , 0.033124 , -0.000605 , -0.997758 , 2.937599 , 2.937599 , 2.937599 , 2.937600 , 2.937599 , 2.937599 , 2.937599 , 2.937600 
 0.505500 , 25.275000 , 1.004281 , 13.167288 , 0.007618 , -0.005355 , 2.931487 , 1.874880 , 1.860342 , 0.018248 , 0.000356 , -0.995408 , 2.931486 , 2.931485 , 2.931486 , 2.931458 , 2.931485 , 2.931485 , 2.931485 , 2.931458 
 0.506500 , 25.325000 , 1.004815 , 13.189249 , 0.005824 , -0.005485 , 2.955257 , 1.875347 , 1.860113 , 0.027106 , -0.000369 , -0.996876 , 2.955255 , 2.955255 , 2.955255 , 2.955203 , 2.955255 , 2.955255 , 2.955255 , 2.955203 
 0.507500 , 25.375000 , 1.008883 , 13.194003 , 0.007209 , -0.004779 , 2.946175 , 1.866846 , 1.850775 , 0.029925 , 0.000116 , -0.991900 , 2.946173 , 2.946173 , 2.946173 , 2.946108 , 2.946173 , 2.946173 , 2.946173 , 2.946108 
 0.508500 , 25.425000 , 1.002233 , 13.195371 , 0.011254 , -0.005426 , 2.980868 , 1.876636 , 1.866498 , 0.012773 , 0.000145 , -0.999625 , 2.980866 , 2.980866 , 2.980866 , 2.980753 , 2.980866 , 2.980866 , 2.980866 , 2.980753 
 0.509500 , 25.475000 , 1.009323 , 13.194343 , 0.016186 , -0.004971 , 2.973536 , 1.883373 , 1.851264 , 0.012281 , 0.000343 , -0.990450 , 2.973534 , 2.973534 , 2.973534 , 2.973382 , 2.973534 , 2.973534 , 2.973534 , 2.973382 
 0.510500 , 25.525000 , 1.004508 , 13.204608 , 0.012874 , -0.005597 , 2.949192 , 1.870593 , 1.861486 , -0.005473 , 0.000263 , -0.996049 , 2.949191 , 2.949190 , 2.949191 , 2.949166 , 2.949190 , 2.949190 , 2.949190 , 2.949166 
 0.511500 , 25.575000 , 1.006139 , 13.205385 , 0.018570 , -0.004384 , 2.950775 , 1.880462 , 1.858063 , 0.007121 , 0.000529 , -0.994374 , 2.950773 , 2.950773 , 2.950773 , 2.950757 , 2.950773 , 2.950773 , 2.950773 , 2.950757 
 0.512500 , 25.625000 , 1.004233 , 13.212393 , 0.014419 , -0.005603 , 2.929584 , 1.860990 , 1.862469 , 0.016513 , 0.000609 , -0.996244 , 2.929582 , 2.929582 , 2.929582 , 2.929444 , 2.929582 , 2.929582 , 2.929582 , 2.929444 
 0.513500 , 25.675000 , 1.000203 , 13.216639 , 0.014543 , -0.004555 , 2.932648 , 1.860226 , 1.867563 , 0.000833 , 0.000408 , -1.000108 , 2.932646 , 2.932646 , 2.932646 , 2.932560 , 2.932646 , 2.932646 , 2.932646 , 2.932560 
 0.514500 , 25.725000 , 0.995951 , 13.224478 , 0.022461 , -0.004824 , 2.952611 , 1.859290 , 1.876614 , -0.004840 , 0.001371 , -1.004318 , 2.952609 , 2.952609 , 2.952609 , 2.952562 , 2.952609 , 2.952609 , 2.952609 , 2.952562 
 0.515500 , 25.775000 , 0.996116 , 13.213558 , 0.019286 , -0.004612 , 2.946690 , 1.865192 , 1.876175 , -0.000315 , 0.001490 , -1.005181 , 2.946688 , 2.946688 , 2.946688 , 2.946676 , 2.946688 , 2.946688 , 2.946688 , 2.946676 
 0.516500 , 25.825000 , 0.998328 , 13.219138 , 0.021003 , -0.004395 , 2.954071 , 1.880903 , 1.872091 , 0.014251 , 0.000886 , -1.003114 , 2.954069 , 2.954069 , 2.954069 , 2.954042 , 2.954069 , 2.954069 , 2.954069 , 2.954042 
 0.517500 , 25.875000 , 0.991948 , 13.221649 , 0.020608 , -0.005193 , 2.932639 , 1.864417 , 1.880974 , 0.009519 , 0.001895 , -1.009749 , 2.932637 , 2.932637 , 2.932637 , 2.932600 , 2.932637 , 2.932637 , 2.932637 , 2.932600 
 0.518500 , 25.925000 , 0.985492 , 13.229922 , 0.021720 , -0.005197 , 2.921492 , 1.868302 , 1.894132 , 0.008139 , 0.001825 , -1.015730 , 2.921490 , 2.921490 , 2.921490 , 2.921457 , 2.921490 , 2.921490 , 2.921490 , 2.921457 
 0.519500 , 25.975000 , 0.993149 , 13.245527 , 0.016465 , -0.004515 , 2.919557 , 1.873266 , 1.880048 , -0.000543 , 0.000246 , -1.009712 , 2.919555 , 2.919555 , 2.919555 , 2.919540 , 2.919555 , 2.919555 , 2.919555 , 2.919540 
 0.520500 , 26.025000 , 0.990788 , 13.254147 , 0.010189 , -0.004436 , 2.911355 , 1.869377 , 1.883422 , -0.002567 , 0.000614 , -1.012964 , 2.911353 , 2.911353 , 2.911353 , 2.911346 , 2.911353 , 2.911353 , 2.911353 , 2.911346 
 0.521500 , 26.075000 , 0.992895 , 13.245651 , 0.018846 , -0.004368 , 2.938518 , 1.859768 , 1.880237 , -0.009699 , 0.000876 , -1.010457 , 2.938517 , 2.938517 , 2.938517 , 2.938491 , 2.938517 , 2.938517 , 2.938517 , 2.938491 
 0.522500 , 26.125000 , 0.990108 , 13.259085 , 0.019879 , -0.005046 , 2.971125 , 1.843206 , 1.884618 , -0.004794 , 0.000807 , -1.013496 , 2.971123 , 2.971123 , 2.971123 , 2.971114 , 2.971123 , 2.971123 , 2.971123 , 2.971114 
 0.523500 , 26.175000 , 0.984383 , 13.270932 , 0.020017 , -0.004531 , 2.970873 , 1.856272 , 1.897403 , -0.008652 , -0.001110 , -1.019467 , 2.970872 , 2.970872 , 2.970872 , 2.970791 , 2.970872 , 2.970872 , 2.970872 , 2.970791 
 0.524500 , 26.225000 , 0.991187 , 13.276420 , 0.016027 , -0.006193 , 2.959066 , 1.851908 , 1.881723 , -0.003415 , -0.000555 , -1.010119 , 2.959064 , 2.959064 , 2.959064 , 2.959057 , 2.959064 , 2.959064 , 2.959064 , 2.959057 
 0.525500 , 26.275000 , 0.994076 , 13.272885 , 0.012542 , -0.004779 , 2.943471 , 1.868013 , 1.876387 , -0.000930 , -0.001628 , -1.007645 , 2.943470 , 2.943470 , 2.943470 , 2.943453 , 2.943470 , 2.943470 , 2.943470 , 2.943453 
 0.526500 , 26.325000 , 0.993209 , 13.277048 , 0.002589 , -0.005001 , 2.964850 , 1.875630 , 1.878233 , 0.003610 , -0.000350 , -1.009095 , 2.964848 , 2.964848 , 2.964848 , 2.964804 , 2.964848 , 2.964848 , 2.964848 , 2.964804 
 0.527500 , 26.375000 , 0.989283 , 13.290184 , -0.006767 , -0.004929 , 2.943730 , 1.863144 , 1.885993 , -0.005377 , -0.000646 , -1.012490 , 2.943728 , 2.943729 , 2.943728 , 2.943714 , 2.943729 , 2.943729 , 2.943728 , 2.943714 
 0.528500 , 26.425000 , 0.992327 , 13.303176 , -0.002841 , -0.005239 , 2.942858 , 1.861862 , 1.881094 , 0.002644 , -0.001804 , -1.010304 , 2.942856 , 2.942856 , 2.942856 , 2.942827 , 2.942856 , 2.942856 , 2.942856 , 2.942827 
 0.529500 , 26.475000 , 0.993151 , 13.291519 , -0.000049 , -0.005465 , 2.939975 , 1.849777 , 1.879184 , -0.003908 , 0.000054 , -1.009207 , 2.939973 , 2.939973 , 2.939973 , 2.939934 , 2.939973 , 2.939973 , 2.939973 , 2.939934 
 0.530500 , 26.525000 , 0.982281 , 13.284815 , 0.000775 , -0.004584 , 2.962483 , 1.864713 , 1.900614 , -0.000823 , -0.000452 , -1.020760 , 2.962482 , 2.962482 , 2.962482 , 2.962416 , 2.962482 , 2.962482 , 2.962482 , 2.962416 
 0.531500 , 26.575000 , 0.995115 , 13.301353 , 0.005109 , -0.006157 , 2.968152 , 1.860791 , 1.874291 , 0.010086 , -0.001110 , -1.006572 , 2.968150 , 2.968151 , 2.968150 , 2.968072 , 2.968151 , 2.968151 , 2.968150 , 2.968072 
 0.532500 , 26.625000 , 0.997617 , 13.306409 , -0.000994 , -0.005024 , 2.955750 , 1.856383 , 1.870880 , 0.004267 , -0.000835 , -1.005751 , 2.955749 , 2.955749 , 2.955749 , 2.955613 , 2.955749 , 2.955749 , 2.955749 , 2.955613 
 0.533500 , 26.675000 , 1.002285 , 13.317719 , 0.002474 , -0.005637 , 2.943034 , 1.878732 , 1.861591 , 0.001476 , -0.000631 , -1.000734 , 2.943032 , 2.943032 , 2.943032 , 2.942931 , 2.943032 , 2.943032 , 2.943032 , 2.942931 
 0.534500 , 26.725000 , 1.007343 , 13.322530 , 0.003263 , -0.005251 , 2.923669 , 1.871955 , 1.851725 , -0.000576 , -0.000687 , -0.993834 , 2.923667 , 2.923667 , 2.923667 , 2.923630 , 2.923667 , 2.923667 , 2.923667 , 2.923630 
 0.535500 , 26.775000 , 0.997153 , 13.319878 , -0.008264 , -0.005754 , 2.942194 , 1.872194 , 1.870711 , 0.012235 , -0.001575 , -1.004421 , 2.942192 , 2.942192 , 2.942192 , 2.942113 , 2.942192 , 2.942192 , 2.942192 , 2.942113 
 0.536500 , 26.825000 , 0.993057 , 13.317523 , -0.002869 , -0.005171 , 2.938547 , 1.887754 , 1.878198 , 0.014737 , 0.000035 , -1.008681 , 2.938545 , 2.938545 , 2.938545 , 2.938517 , 2.938545 , 2.938545 , 2.938545 , 2.938517 
 0.537500 , 26.875000 , 0.994145 , 13.321852 , 0.008976 , -0.005410 , 2.920295 , 1.892799 , 1.877346 , 0.005488 , -0.000549 , -1.006764 , 2.920293 , 2.920293 , 2.920293 , 2.920246 , 2.920293 , 2.920293 , 2.920293 , 2.920246 
 0.538500 , 26.925000 , 0.991217 , 13.336233 , 0.016121 , -0.005276 , 2.987886 , 1.872943 , 1.880745 , 0.001968 , -0.000821 , -1.008618 , 2.987884 , 2.987884 , 2.987884 , 2.987883 , 2.987884 , 2.987884 , 2.987884 , 2.987883 
 0.539500 , 26.975000 , 0.991191 , 13.328900 , 0.007068 , -0.005052 , 2.969791 , 1.878509 , 1.882176 , 0.008042 , -0.000765 , -1.009599 , 2.969789 , 2.969789 , 2.969789 , 2.969770 , 2.969789 , 2.969789 , 2.969789 , 2.969770 
 0.540500 , 27.025000 , 0.994715 , 13.344024 , 0.004554 , -0.005370 , 2.956864 , 1.875513 , 1.875591 , 0.005665 , -0.001109 , -1.005782 , 2.956862 , 2.956862 , 2.956862 , 2.956822 , 2.956862 , 2.956862 , 2.956862 , 2.956822 
 0.541500 , 27.075000 , 0.999595 , 13.354992 , 0.002065 , -0.005338 , 2.962429 , 1.882857 , 1.867307 , 0.022781 , -0.001079 , -1.000156 , 2.962427 , 2.962427 , 2.962427 , 2.962303 , 2.962427 , 2.962427 , 2.962427 , 2.962303 
 0.542500 , 27.125000 , 0.994940 , 13.353836 , -0.002415 , -0.005123 , 2.956435 , 1.892311 , 1.874088 , 0.023704 , -0.000425 , -1.006492 , 2.956433 , 2.956433 , 2.956433 , 2.956262 , 2.956433 , 2.956433 , 2.956433 , 2.956262 
 0.543500 , 27.175000 , 0.993048 , 13.358240 , 0.008672 , -0.004945 , 2.938925 , 1.897571 , 1.877140 , 0.025685 , -0.001149 , -1.006756 , 2.938923 , 2.938923 , 2.938923 , 2.938809 , 2.938923 , 2.938923 , 2.938923 , 2.938809 
 0.544500 , 27.225000 , 0.995007 , 13.371330 , 0.020301 , -0.004627 , 2.934779 , 1.878741 , 1.873862 , 0.003995 , -0.001349 , -1.006478 , 2.934777 , 2.934777 , 2.934777 , 2.934754 , 2.934777 , 2.934777 , 2.934777 , 2.934754 
 0.545500 , 27.275000 , 0.990861 , 13.379235 , 0.018387 , -0.005601 , 2.942996 , 1.875001 , 1.879992 , 0.021426 , -0.002802 , -1.007583 , 2.942995 , 2.942995 , 2.942995 , 2.942985 , 2.942995 , 2.942995 , 2.942995 , 2.942985 
 0.546500 , 27.325000 , 0.993480 , 13.380740 , 0.012459 , -0.004870 , 2.930102 , 1.868424 , 1.875436 , 0.020583 , -0.001048 , -1.005162 , 2.930100 , 2.930100 , 2.930100 , 2.930031 , 2.930100 , 2.930100 , 2.930100 , 2.930031 
 0.547500 , 27.375000 , 1.000420 , 13.384238 , 0.013638 , -0.004999 , 2.911261 , 1.869710 , 1.865189 , 0.032961 , -0.001536 , -1.000049 , 2.911260 , 2.911260 , 2.911260 , 2.911258 , 2.911260 , 2.911260 , 2.911260 , 2.911258 
 0.548500 , 27.425000 , 1.003916 , 13.385331 , 0.012709 , -0.005078 , 2.939753 , 1.860481 , 1.858687 , 0.013714 , -0.002233 , -0.994526 , 2.939751 , 2.939752 , 2.939751 , 2.939668 , 2.939752 , 2.939752 , 2.939752 , 2.939668 
 0.549500 , 27.475000 , 0.997732 , 13.399914 , 0.007896 , -0.004801 , 2.938588 , 1.872075 , 1.868686 , 0.009671 , -0.001092 , -0.999884 , 2.938586 , 2.938587 , 2.938586 , 2.938567 , 2.938587 , 2.938587 , 2.938587 , 2.938567 
 0.550500 , 27.525000 , 1.002668 , 13.393536 , 0.011407 , -0.004842 , 2.928869 , 1.882911 , 1.862423 , 0.012881 , -0.001462 , -0.996884 , 2.928868 , 2.928868 , 2.928868 , 2.928855 , 2.928868 , 2.928868 , 2.928868 , 2.928855 
 0.551500 , 27.575000 , 1.008091 , 13.401332 , 0.011845 , -0.004990 , 2.917955 , 1.873286 , 1.851263 , 0.018155 , -0.000721 , -0.989421 , 2.917954 , 2.917954 , 2.917954 , 2.917832 , 2.917954 , 2.917954 , 2.917954 , 2.917832 
 0.552500 , 27.625000 , 1.007387 , 13.386256 , 0.010091 , -0.004477 , 2.941675 , 1.884723 , 1.853639 , 0.023191 , -0.001018 , -0.990694 , 2.941673 , 2.941673 , 2.941673 , 2.941457 , 2.941673 , 2.941673 , 2.941673 , 2.941457 
 0.553500 , 27.675000 , 1.000227 , 13.404675 , 0.010464 , -0.004827 , 2.942776 , 1.886052 , 1.867063 , 0.032936 , -0.000607 , -0.997472 , 2.942774 , 2.942774 , 2.942774 , 2.942637 , 2.942774 , 2.942774 , 2.942774 , 2.942637 
 0.554500 , 27.725000 , 1.006433 , 13.397960 , 0.023088 , -0.004750 , 2.913127 , 1.858401 , 1.855409 , 0.025772 , -0.001283 , -0.990746 , 2.913125 , 2.913125 , 2.913125 , 2.913044 , 2.913125 , 2.913125 , 2.913125 , 2.913044 
 0.555500 , 27.775000 , 1.000797 , 13.400226 , 0.020051 , -0.004460 , 2.914285 , 1.857539 , 1.865916 , 0.040815 , -0.001877 , -0.995966 , 2.914284 , 2.914284 , 2.914284 , 2.914208 , 2.914284 , 2.914284 , 2.914284 , 2.914208 
 0.556500 , 27.825000 , 1.003100 , 13.406216 , 0.015481 , -0.004914 , 2.921422 , 1.881739 , 1.861618 , 0.031028 , -0.001501 , -0.994759 , 2.921421 , 2.921421 , 2.921421 , 2.921294 , 2.921421 , 2.921421 , 2.921421 , 2.921294 
 0.557500 , 27.875000 , 0.998372 , 13.410937 , 0.013712 , -0.004932 , 2.897433 , 1.887803 , 1.871077 , 0.023530 , -0.001694 , -1.001182 , 2.897432 , 2.897432 , 2.897432 , 2.897401 , 2.897432 , 2.897432 , 2.897432 , 2.897401 
 0.558500 , 27.925000 , 1.005664 , 13.413304 , 0.009300 , -0.005027 , 2.907431 , 1.887184 , 1.855378 , 0.023447 , -0.000382 , -0.992052 , 2.907429 , 2.907429 , 2.907429 , 2.907225 , 2.907429 , 2.907429 , 2.907429 , 2.907225 
 0.559500 , 27.975000 , 1.001719 , 13.417085 , 0.009914 , -0.005746 , 2.928548 , 1.883175 , 1.862494 , 0.019039 , -0.000938 , -0.997484 , 2.928547 , 2.928547 , 2.928547 , 2.928438 , 2.928547 , 2.928547 , 2.928547 , 2.928438 
 0.560500 , 28.025000 , 0.999276 , 13.421603 , 0.005438 , -0.005401 , 2.948145 , 1.885688 , 1.868303 , 0.022742 , 0.000019 , -1.000329 , 2.948144 , 2.948144 , 2.948144 , 2.948129 , 2.948144 , 2.948144 , 2.948144 , 2.948129 
 0.561500 , 28.075000 , 1.005572 , 13.433743 , 0.005997 , -0.005206 , 2.915287 , 1.910253 , 1.854522 , 0.021852 , -0.001315 , -0.992295 , 2.915286 , 2.915286 , 2.915286 , 2.915194 , 2.915286 , 2.915286 , 2.915286 , 2.915194 
 0.562500 , 28.125000 , 1.008960 , 13.423698 , 0.014788 , -0.005391 , 2.914777 , 1.901024 , 1.848849 , 0.029920 , -0.000441 , -0.990032 , 2.914776 , 2.914776 , 2.914776 , 2.914661 , 2.914776 , 2.914776 , 2.914776 , 2.914661 
 0.563500 , 28.175000 , 1.000368 , 13.429338 , 0.016827 , -0.004944 , 2.923141 , 1.879208 , 1.864969 , 0.026075 , 0.000249 , -0.998849 , 2.923140 , 2.923140 , 2.923140 , 2.923115 , 2.923140 , 2.923140 , 2.923140 , 2.923115 
 0.564500 , 28.225000 , 0.995192 , 13.441711 , 0.009663 , -0.005221 , 2.913870 , 1.870817 , 1.873374 , 0.008231 , 0.000214 , -1.002252 , 2.913869 , 2.913869 , 2.913869 , 2.913746 , 2.913869 , 2.913869 , 2.913869 , 2.913746 
 0.565500 , 28.275000 , 0.994528 , 13.454402 , 0.004877 , -0.005314 , 2.929573 , 1.876612 , 1.873554 , 0.001239 , 0.000473 , -1.004090 , 2.929571 , 2.929571 , 2.929571 , 2.929527 , 2.929571 , 2.929571 , 2.929571 , 2.929527 
 0.566500 , 28.325000 , 0.995728 , 13.454047 , 0.005208 , -0.004394 , 2.908114 , 1.855948 , 1.873217 , 0.007879 , 0.000748 , -1.004522 , 2.908113 , 2.908113 , 2.908113 , 2.908028 , 2.908113 , 2.908113 , 2.908113 , 2.908028 
 0.567500 , 28.375000 , 1.001036 , 13.447716 , -0.002798 , -0.004760 , 2.925849 , 1.882146 , 1.862651 , 0.007586 , -0.000370 , -0.999131 , 2.925848 , 2.925848 , 2.925848 , 2.925842 , 2.925848 , 2.925848 , 2.925848 , 2.925842 
 0.568500 , 28.425000 , 0.998584 , 13.458090 , 0.008009 , -0.004559 , 2.922710 , 1.897090 , 1.868178 , -0.000467 , 0.000269 , -1.001854 , 2.922708 , 2.922708 , 2.922708 , 2.922694 , 2.922708 , 2.922708 , 2.922708 , 2.922694 
 0.569500 , 28.475000 , 1.002083 , 13.457726 , 0.005015 , -0.005190 , 2.940521 , 1.878277 , 1.860992 , -0.000339 , 0.000354 , -0.997684 , 2.940520 , 2.940520 , 2.940520 , 2.940519 , 2.940520 , 2.940520 , 2.940520 , 2.940519 
 0.570500 , 28.525000 , 1.001473 , 13.460049 , 0.006438 , -0.004791 , 2.948639 , 1.868088 , 1.861133 , 0.016324 , 0.000211 , -0.999920 , 2.948638 , 2.948638 , 2.948638 , 2.948616 , 2.948638 , 2.948638 , 2.948638 , 2.948616 
 0.571500 , 28.575000 , 1.007345 , 13.471660 , 0.005452 , -0.004241 , 2.904574 , 1.889552 , 1.851910 , 0.009870 , -0.000613 , -0.993871 , 2.904572 , 2.904572 , 2.904572 , 2.904459 , 2.904572 , 2.904572 , 2.904572 , 2.904459 
 0.572500 , 28.625000 , 1.003613 , 13.472663 , 0.012063 , -0.004529 , 2.887126 , 1.869474 , 1.859340 , 0.002136 , 0.000166 , -0.996884 , 2.887125 , 2.887125 , 2.887125 , 2.887076 , 2.887125 , 2.887125 , 2.887125 , 2.887076 
 0.573500 , 28.675000 , 0.999260 , 13.471359 , 0.004794 , -0.004323 , 2.892912 , 1.881537 , 1.866082 , -0.004232 , 0.000401 , -1.001499 , 2.892910 , 2.892910 , 2.892910 , 2.892782 , 2.892910 , 2.892910 , 2.892910 , 2.892782 
 0.574500 , 28.725000 , 1.001553 , 13.482145 , 0.010964 , -0.004437 , 2.897625 , 1.863778 , 1.861910 , 0.003703 , 0.001286 , -1.000143 , 2.897624 , 2.897624 , 2.897624 , 2.897521 , 2.897624 , 2.897624 , 2.897624 , 2.897521 
 0.575500 , 28.775000 , 0.994651 , 13.468150 , 0.008875 , -0.004801 , 2.893020 , 1.871295 , 1.874288 , 0.005834 , 0.001416 , -1.005171 , 2.893019 , 2.893019 , 2.893019 , 2.892931 , 2.893019 , 2.893019 , 2.893019 , 2.892931 
 0.576500 , 28.825000 , 0.998019 , 13.478403 , 0.000519 , -0.003721 , 2.905710 , 1.861461 , 1.867488 , -0.009132 , 0.002624 , -1.002836 , 2.905709 , 2.905709 , 2.905709 , 2.905690 , 2.905709 , 2.905709 , 2.905709 , 2.905690 
 0.577500 , 28.875000 , 1.003065 , 13.496691 , 0.013223 , -0.004277 , 2.932611 , 1.871987 , 1.860479 , -0.007334 , 0.002434 , -0.999543 , 2.932609 , 2.932609 , 2.932609 , 2.932582 , 2.932609 , 2.932609 , 2.932609 , 2.932582 
 0.578500 , 28.925000 , 1.013547 , 13.516169 , 0.014042 , -0.003738 , 2.902405 , 1.880743 , 1.838730 , 0.005669 , 0.001665 , -0.988005 , 2.902403 , 2.902403 , 2.902403 , 2.902379 , 2.902403 , 2.902403 , 2.902403 , 2.902379 
 0.579500 , 28.975000 , 1.002123 , 13.518951 , 0.016238 , -0.003922 , 2.911718 , 1.865820 , 1.860026 , 0.008341 , 0.000811 , -0.998347 , 2.911716 , 2.911716 , 2.911716 , 2.911712 , 2.911716 , 2.911716 , 2.911716 , 2.911712 
 0.580500 , 29.025000 , 1.005251 , 13.513027 , 0.002445 , -0.004080 , 2.891352 , 1.864627 , 1.852214 , 0.019875 , 0.000735 , -0.994658 , 2.891350 , 2.891350 , 2.891350 , 2.891337 , 2.891350 , 2.891350 , 2.891350 , 2.891337 
 0.581500 , 29.075000 , 1.004663 , 13.513003 , 0.009861 , -0.003860 , 2.920665 , 1.875271 , 1.855396 , 0.019413 , 0.000600 , -0.994869 , 2.920664 , 2.920664 , 2.920664 , 2.920660 , 2.920664 , 2.920664 , 2.920664 , 2.920660 
 0.582500 , 29.125000 , 0.997876 , 13.511279 , 0.002674 , -0.003555 , 2.926047 , 1.887440 , 1.868030 , 0.012886 , 0.000874 , -1.001373 , 2.926045 , 2.926046 , 2.926045 , 2.926034 , 2.926046 , 2.926046 , 2.926046 , 2.926034 
 0.583500 , 29.175000 , 0.998129 , 13.518051 , -0.000376 , -0.004082 , 2.930918 , 1.877239 , 1.869048 , 0.022208 , 0.000809 , -1.002290 , 2.930917 , 2.930917 , 2.930917 , 2.930870 , 2.930917 , 2.930917 , 2.930917 , 2.930870 
 0.584500 , 29.225000 , 0.996696 , 13.515900 , -0.006478 , -0.003729 , 2.932395 , 1.905554 , 1.871608 , 0.019952 , 0.000925 , -1.002238 , 2.932393 , 2.932393 , 2.932393 , 2.932363 , 2.932393 , 2.932393 , 2.932393 , 2.932363 
 0.585500 , 29.275000 , 0.993544 , 13.522973 , 0.005757 , -0.003702 , 2.937208 , 1.889034 , 1.877837 , 0.029173 , 0.000643 , -1.007345 , 2.937207 , 2.937207 , 2.937207 , 2.937097 , 2.937207 , 2.937207 , 2.937207 , 2.937097 
 0.586500 , 29.325000 , 0.994696 , 13.524804 , 0.007158 , -0.003796 , 2.932574 , 1.874343 , 1.876495 , 0.032462 , 0.001122 , -1.004836 , 2.932573 , 2.932573 , 2.932573 , 2.932463 , 2.932573 , 2.932573 , 2.932573 , 2.932463 
 0.587500 , 29.375000 , 0.997153 , 13.534014 , 0.015482 , -0.003842 , 2.929298 , 1.875192 , 1.871840 , 0.030461 , 0.000791 , -1.001748 , 2.929296 , 2.929296 , 2.929296 , 2.929288 , 2.929296 , 2.929296 , 2.929296 , 2.929288 
 0.588500 , 29.425000 , 0.994616 , 13.537410 , 0.016806 , -0.003716 , 2.921491 , 1.881803 , 1.875684 , 0.023876 , 0.000115 , -1.002557 , 2.921490 , 2.921490 , 2.921490 , 2.921483 , 2.921490 , 2.921490 , 2.921490 , 2.921483 
 0.589500 , 29.475000 , 1.001664 , 13.533743 , 0.012159 , -0.004337 , 2.922428 , 1.872594 , 1.865458 , 0.019458 , 0.000152 , -0.997359 , 2.922427 , 2.922427 , 2.922427 , 2.922401 , 2.922427 , 2.922427 , 2.922427 , 2.922401 
 0.590500 , 29.525000 , 0.993676 , 13.535694 , 0.009242 , -0.005160 , 2.922924 , 1.886603 , 1.879402 , 0.009795 , 0.001228 , -1.003188 , 2.922922 , 2.922922 , 2.922922 , 2.922816 , 2.922922 , 2.922922 , 2.922922 , 2.922816 
 0.591500 , 29.575000 , 0.991391 , 13.545243 , 0.014568 , -0.004790 , 2.908649 , 1.876346 , 1.881623 , 0.028065 , 0.000243 , -1.004465 , 2.908648 , 2.908648 , 2.908648 , 2.908626 , 2.908648 , 2.908648 , 2.908648 , 2.908626 
 0.592500 , 29.625000 , 0.991995 , 13.557377 , 0.006780 , -0.004211 , 2.925505 , 1.867948 , 1.881678 , 0.027859 , 0.000121 , -1.005543 , 2.925504 , 2.925504 , 2.925504 , 2.925384 , 2.925504 , 2.925504 , 2.925504 , 2.925384 
 0.593500 , 29.675000 , 0.995460 , 13.560569 , 0.002518 , -0.004317 , 2.942572 , 1.856124 , 1.877305 , 0.025444 , -0.000305 , -1.001348 , 2.942570 , 2.942570 , 2.942570 , 2.942494 , 2.942570 , 2.942570 , 2.942570 , 2.942494 
 0.594500 , 29.725000 , 0.987417 , 13.566481 , -0.002487 , -0.004713 , 2.948146 , 1.864863 , 1.889129 , 0.028125 , -0.000532 , -1.008434 , 2.948144 , 2.948144 , 2.948144 , 2.948142 , 2.948144 , 2.948144 , 2.948144 , 2.948142 
 0.595500 , 29.775000 , 0.983563 , 13.566405 , 0.002576 , -0.004112 , 2.945083 , 1.875610 , 1.901021 , 0.020668 , -0.000491 , -1.014875 , 2.945081 , 2.945081 , 2.945081 , 2.945078 , 2.945081 , 2.945081 , 2.945081 , 2.945078 
 0.596500 , 29.825000 , 0.988408 , 13.568903 , 0.005076 , -0.004992 , 2.920414 , 1.864092 , 1.888153 , 0.018571 , -0.001661 , -1.008105 , 2.920413 , 2.920413 , 2.920413 , 2.920410 , 2.920413 , 2.920413 , 2.920413 , 2.920410 
 0.597500 , 29.875000 , 0.996563 , 13.573975 , 0.013748 , -0.004563 , 2.909610 , 1.866267 , 1.873708 , 0.014365 , -0.000872 , -1.000359 , 2.909608 , 2.909608 , 2.909608 , 2.909570 , 2.909608 , 2.909608 , 2.909608 , 2.909570 
 0.598500 , 29.925000 , 0.996476 , 13.571626 , 0.009958 , -0.004578 , 2.925887 , 1.860617 , 1.872733 , -0.007521 , -0.001277 , -1.000820 , 2.925885 , 2.925885 , 2.925885 , 2.925855 , 2.925885 , 2.925885 , 2.925885 , 2.925855 
 0.599500 , 29.975000 , 1.000704 , 13.578212 , 0.016768 , -0.003958 , 2.898073 , 1.864132 , 1.866214 , 0.003021 , -0.001868 , -0.997168 , 2.898071 , 2.898071 , 2.898071 , 2.898044 , 2.898071 , 2.898071 , 2.898071 , 2.898044 
 0.600500 , 30.025000 , 1.000141 , 13.581715 , 0.016877 , -0.004747 , 2.892434 , 1.856619 , 1.867200 , 0.004452 , -0.002123 , -0.997716 , 2.892433 , 2.892433 , 2.892433 , 2.892407 , 2.892433 , 2.892433 , 2.892433 , 2.892407 
 0.601500 , 30.075000 , 0.993277 , 13.588563 , 0.012033 , -0.003911 , 2.925681 , 1.855659 , 1.879043 , 0.010487 , -0.003057 , -1.004459 , 2.925680 , 2.925680 , 2.925680 , 2.925672 , 2.925680 , 2.925680 , 2.925680 , 2.925672 
 0.602500 , 30.125000 , 0.990023 , 13.594421 , 0.012613 , -0.004431 , 2.946329 , 1.850469 , 1.886923 , 0.006421 , -0.003030 , -1.008999 , 2.946328 , 2.946328 , 2.946328 , 2.946105 , 2.946328 , 2.946328 , 2.946328 , 2.946105 
 0.603500 , 30.175000 , 0.985899 , 13.591849 , 0.012333 , -0.004540 , 2.926356 , 1.862426 , 1.894324 , 0.004121 , -0.003077 , -1.013137 , 2.926355 , 2.926355 , 2.926355 , 2.926281 , 2.926355 , 2.926355 , 2.926355 , 2.926281 
 0.604500 , 30.225000 , 0.986916 , 13.599690 , 0.019468 , -0.004339 , 2.921144 , 1.883714 , 1.892594 , 0.017102 , -0.003599 , -1.011769 , 2.921143 , 2.921143 , 2.921143 , 2.921093 , 2.921143 , 2.921143 , 2.921143 , 2.921093 
 0.605500 , 30.275000 , 0.991409 , 13.602916 , 0.018015 , -0.003857 , 2.919338 , 1.885528 , 1.883940 , 0.021580 , -0.003031 , -1.007549 , 2.919337 , 2.919337 , 2.919337 , 2.919304 , 2.919337 , 2.919337 , 2.919337 , 2.919304 
 0.606500 , 30.325000 , 0.992133 , 13.603683 , 0.024531 , -0.003792 , 2.915188 , 1.902411 , 1.881484 , 0.019830 , -0.003414 , -1.006821 , 2.915186 , 2.915186 , 2.915186 , 2.915152 , 2.915186 , 2.915186 , 2.915186 , 2.915152 
 0.607500 , 30.375000 , 0.992927 , 13.616637 , 0.011326 , -0.004068 , 2.895276 , 1.878485 , 1.881575 , 0.008774 , -0.001912 , -1.005248 , 2.895275 , 2.895275 , 2.895275 , 2.895259 , 2.895275 , 2.895275 , 2.895275 , 2.895259 
 0.608500 , 30.425000 , 0.990009 , 13.621936 , 0.009572 , -0.003934 , 2.906889 , 1.871672 , 1.887419 , -0.005926 , -0.003535 , -1.008518 , 2.906888 , 2.906888 , 2.906888 , 2.906852 , 2.906888 , 2.906888 , 2.906888 , 2.906852 
 0.609500 , 30.475000 , 0.987240 , 13.619797 , 0.004866 , -0.003501 , 2.898184 , 1.892604 , 1.890678 , -0.002278 , -0.002773 , -1.010817 , 2.898183 , 2.898183 , 2.898183 , 2.898098 , 2.898183 , 2.898183 , 2.898183 , 2.898098 
 0.610500 , 30.525000 , 0.993033 , 13.629250 , 0.009545 , -0.004689 , 2.888335 , 1.895070 , 1.881216 , -0.006806 , -0.002991 , -1.004819 , 2.888334 , 2.888334 , 2.888334 , 2.888330 , 2.888334 , 2.888334 , 2.888334 , 2.888330 
 0.611500 , 30.575000 , 0.986904 , 13.629582 , 0.001499 , -0.003667 , 2.909292 , 1.888891 , 1.892864 , -0.004415 , -0.001947 , -1.011679 , 2.909290 , 2.909290 , 2.909290 , 2.909135 , 2.909290 , 2.909290 , 2.909290 , 2.909135 
 0.612500 , 30.625000 , 0.991101 , 13.635221 , -0.001676 , -0.003617 , 2.885531 , 1.893667 , 1.882323 , 0.007863 , -0.001168 , -1.006242 , 2.885530 , 2.885530 , 2.885530 , 2.885394 , 2.885530 , 2.885530 , 2.885530 , 2.885394 
 0.613500 , 30.675000 , 0.989936 , 13.644590 , 0.012255 , -0.004140 , 2.894937 , 1.916858 , 1.887930 , 0.011679 , -0.002196 , -1.008321 , 2.894936 , 2.894936 , 2.894936 , 2.894849 , 2.894936 , 2.894936 , 2.894936 , 2.894849 
 0.614500 , 30.725000 , 0.988961 , 13.647000 , 0.010095 , -0.004285 , 2.899577 , 1.924743 , 1.887263 , 0.003164 , -0.001657 , -1.009497 , 2.899575 , 2.899575 , 2.899575 , 2.899520 , 2.899575 , 2.899575 , 2.899575 , 2.899520 
 0.615500 , 30.775000 , 0.995885 , 13.657077 , 0.019664 , -0.003841 , 2.922041 , 1.895917 , 1.876404 , 0.013527 , -0.000609 , -1.004123 , 2.922039 , 2.922039 , 2.922039 , 2.922011 , 2.922039 , 2.922039 , 2.922039 , 2.922011 
 0.616500 , 30.825000 , 0.996915 , 13.655295 , 0.011579 , -0.004175 , 2.902042 , 1.903039 , 1.874988 , -0.003232 , -0.000663 , -1.002773 , 2.902041 , 2.902041 , 2.902041 , 2.901970 , 2.902041 , 2.902041 , 2.902041 , 2.901970 
 0.617500 , 30.875000 , 0.989611 , 13.657504 , 0.000967 , -0.003845 , 2.897947 , 1.910944 , 1.887099 , -0.008908 , -0.000569 , -1.008887 , 2.897946 , 2.897945 , 2.897946 , 2.897935 , 2.897945 , 2.897945 , 2.897945 , 2.897935 
 0.618500 , 30.925000 , 0.992024 , 13.667937 , 0.018871 , -0.004026 , 2.914766 , 1.897120 , 1.882349 , -0.011558 , -0.001132 , -1.006947 , 2.914764 , 2.914764 , 2.914764 , 2.914741 , 2.914764 , 2.914764 , 2.914764 , 2.914741 
 0.619500 , 30.975000 , 0.985319 , 13.672123 , 0.016923 , -0.004087 , 2.923532 , 1.900318 , 1.895843 , 0.000746 , -0.000347 , -1.013307 , 2.923531 , 2.923531 , 2.923531 , 2.923526 , 2.923531 , 2.923531 , 2.923531 , 2.923526 
 0.620500 , 31.025000 , 0.987157 , 13.675930 , 0.025250 , -0.003259 , 2.905934 , 1.893538 , 1.893024 , 0.003821 , -0.001299 , -1.011727 , 2.905933 , 2.905933 , 2.905933 , 2.905930 , 2.905933 , 2.905933 , 2.905933 , 2.905930 
 0.621500 , 31.075000 , 0.990417 , 13.672987 , 0.021125 , -0.003977 , 2.920934 , 1.910845 , 1.885886 , -0.014253 , -0.000223 , -1.008622 , 2.920933 , 2.920933 , 2.920933 , 2.920923 , 2.920933 , 2.920933 , 2.920933 , 2.920923 
 0.622500 , 31.125000 , 0.994016 , 13.663845 , 0.013875 , -0.004565 , 2.904974 , 1.897864 , 1.878738 , 0.000655 , 0.000070 , -1.004120 , 2.904973 , 2.904973 , 2.904973 , 2.904915 , 2.904973 , 2.904973 , 2.904973 , 2.904915 
 0.623500 , 31.175000 , 0.997348 , 13.681489 , 0.021408 , -0.003829 , 2.911730 , 1.906084 , 1.873220 , -0.011090 , -0.000741 , -1.000631 , 2.911729 , 2.911729 , 2.911729 , 2.911717 , 2.911729 , 2.911729 , 2.911729 , 2.911717 
 0.624500 , 31.225000 , 0.998816 , 13.681070 , 0.014837 , -0.003848 , 2.898581 , 1.916150 , 1.869673 , -0.010171 , -0.001427 , -0.997912 , 2.898580 , 2.898580 , 2.898580 , 2.898513 , 2.898580 , 2.898580 , 2.898580 , 2.898513 
 0.625500 , 31.275000 , 1.001275 , 13.694318 , 0.017175 , -0.004521 , 2.913434 , 1.901088 , 1.866151 , 0.006755 , -0.000035 , -0.997774 , 2.913433 , 2.913433 , 2.913433 , 2.913251 , 2.913433 , 2.913433 , 2.913433 , 2.913251 
 0.626500 , 31.325000 , 0.998792 , 13.698982 , 0.018115 , -0.003488 , 2.912975 , 1.894078 , 1.868915 , 0.005372 , 0.000205 , -0.997709 , 2.912974 , 2.912974 , 2.912974 , 2.912946 , 2.912974 , 2.912974 , 2.912974 , 2.912946 
 0.627500 , 31.375000 , 0.997333 , 13.704997 , 0.015631 , -0.004080 , 2.908556 , 1.880468 , 1.873951 , 0.012296 , -0.000572 , -1.000728 , 2.908555 , 2.908555 , 2.908555 , 2.908522 , 2.908555 , 2.908555 , 2.908555 , 2.908522 
 0.628500 , 31.425000 , 0.998628 , 13.707547 , 0.009742 , -0.004371 , 2.897977 , 1.875841 , 1.869962 , 0.001179 , -0.000685 , -0.998920 , 2.897975 , 2.897975 , 2.897975 , 2.897951 , 2.897975 , 2.897975 , 2.897975 , 2.897951 
 0.629500 , 31.475000 , 0.996799 , 13.712612 , 0.000228 , -0.003749 , 2.918866 , 1.874541 , 1.874267 , -0.003921 , 0.000404 , -1.001011 , 2.918865 , 2.918865 , 2.918865 , 2.918758 , 2.918865 , 2.918865 , 2.918865 , 2.918758 
 0.630500 , 31.525000 , 0.998897 , 13.719291 , -0.000880 , -0.004139 , 2.921452 , 1.875217 , 1.869315 , 0.011030 , 0.000135 , -0.999072 , 2.921451 , 2.921451 , 2.921451 , 2.921342 , 2.921451 , 2.921451 , 2.921451 , 2.921342 
 0.631500 , 31.575000 , 0.995733 , 13.717492 , 0.000705 , -0.004074 , 2.957289 , 1.874582 , 1.876241 , 0.009099 , -0.000465 , -1.003160 , 2.957288 , 2.957288 , 2.957288 , 2.957258 , 2.957288 , 2.957288 , 2.957288 , 2.957258 
 0.632500 , 31.625000 , 0.999232 , 13.724800 , 0.005498 , -0.003318 , 2.962843 , 1.869143 , 1.868091 , 0.000623 , 0.000897 , -0.998821 , 2.962842 , 2.962842 , 2.962842 , 2.962764 , 2.962842 , 2.962842 , 2.962842 , 2.962764 
 0.633500 , 31.675000 , 1.003184 , 13.726336 , 0.007885 , -0.004487 , 2.960173 , 1.869492 , 1.860286 , -0.008209 , 0.000915 , -0.994144 , 2.960172 , 2.960172 , 2.960172 , 2.960109 , 2.960172 , 2.960172 , 2.960172 , 2.960109 
 0.634500 , 31.725000 , 0.997147 , 13.734493 , -0.003772 , -0.003672 , 2.952331 , 1.858810 , 1.872087 , 0.009934 , 0.001503 , -1.002951 , 2.952330 , 2.952330 , 2.952330 , 2.952288 , 2.952330 , 2.952330 , 2.952330 , 2.952288 
 0.635500 , 31.775000 , 0.990836 , 13.730491 , 0.002085 , -0.004227 , 2.939276 , 1.864400 , 1.884385 , 0.014636 , 0.001249 , -1.008385 , 2.939275 , 2.939275 , 2.939275 , 2.939147 , 2.939275 , 2.939275 , 2.939275 , 2.939147 
 0.636500 , 31.825000 , 0.995997 , 13.735101 , 0.009753 , -0.003870 , 2.923238 , 1.852416 , 1.872382 , 0.010891 , 0.002170 , -1.002806 , 2.923237 , 2.923237 , 2.923237 , 2.923181 , 2.923237 , 2.923237 , 2.923237 , 2.923181 
 0.637500 , 31.875000 , 0.998083 , 13.738332 , 0.016637 , -0.004415 , 2.926532 , 1.865043 , 1.870276 , 0.009091 , 0.001871 , -0.999594 , 2.926531 , 2.926531 , 2.926531 , 2.926424 , 2.926531 , 2.926531 , 2.926531 , 2.926424 
 0.638500 , 31.925000 , 0.990011 , 13.753930 , 0.014840 , -0.003821 , 2.912313 , 1.865897 , 1.883736 , 0.003823 , 0.002370 , -1.007514 , 2.912311 , 2.912311 , 2.912311 , 2.912279 , 2.912311 , 2.912311 , 2.912311 , 2.912279 
 0.639500 , 31.975000 , 0.994468 , 13.746476 , 0.003572 , -0.003583 , 2.903216 , 1.869699 , 1.877159 , 0.002244 , 0.002395 , -1.002252 , 2.903215 , 2.903215 , 2.903215 , 2.903213 , 2.903215 , 2.903215 , 2.903215 , 2.903213 
 0.640500 , 32.025000 , 0.990580 , 13.762729 , 0.006607 , -0.003690 , 2.913907 , 1.865370 , 1.883165 , 0.015646 , 0.000817 , -1.005883 , 2.913906 , 2.913906 , 2.913906 , 2.913896 , 2.913906 , 2.913906 , 2.913906 , 2.913896 
 0.641500 , 32.075000 , 0.990539 , 13.763234 , 0.008960 , -0.003305 , 2.910982 , 1.862932 , 1.882420 , 0.004257 , 0.002373 , -1.005794 , 2.910981 , 2.910981 , 2.910981 , 2.910974 , 2.910981 , 2.910981 , 2.910981 , 2.910974 
 0.642500 , 32.125000 , 0.991795 , 13.765540 , 0.001227 , -0.004756 , 2.927405 , 1.837733 , 1.881018 , 0.002077 , 0.000774 , -1.006337 , 2.927404 , 2.927404 , 2.927404 , 2.927387 , 2.927404 , 2.927404 , 2.927404 , 2.927387 
 0.643500 , 32.175000 , 0.990996 , 13.740615 , 0.004638 , -0.003339 , 2.926156 , 1.877458 , 1.882627 , 0.002768 , 0.002423 , -1.007499 , 2.926155 , 2.926155 , 2.926155 , 2.926072 , 2.926155 , 2.926155 , 2.926155 , 2.926072 
 0.644500 , 32.225000 , 0.989884 , 13.753145 , 0.003512 , -0.004005 , 2.926819 , 1.862974 , 1.885074 , 0.011846 , 0.000089 , -1.009321 , 2.926818 , 2.926818 , 2.926818 , 2.926760 , 2.926818 , 2.926818 , 2.926818 , 2.926760 
 0.645500 , 32.275000 , 0.987489 , 13.766251 , 0.009947 , -0.004662 , 2.918728 , 1.885067 , 1.888579 , 0.004184 , 0.001059 , -1.010791 , 2.918727 , 2.918727 , 2.918727 , 2.918663 , 2.918727 , 2.918727 , 2.918727 , 2.918663 
 0.646500 , 32.325000 , 0.993065 , 13.762098 , 0.016896 , -0.004285 , 2.927245 , 1.877578 , 1.876509 , -0.006296 , 0.000290 , -1.004759 , 2.927244 , 2.927244 , 2.927244 , 2.927144 , 2.927244 , 2.927244 , 2.927244 , 2.927144 
 0.647500 , 32.375000 , 0.984472 , 13.764894 , 0.016495 , -0.004516 , 2.938546 , 1.892210 , 1.894091 , -0.009184 , 0.000207 , -1.014315 , 2.938545 , 2.938545 , 2.938545 , 2.938484 , 2.938545 , 2.938545 , 2.938545 , 2.938484 
 0.648500 , 32.425000 , 0.989473 , 13.761554 , 0.009442 , -0.003567 , 2.929446 , 1.897103 , 1.881789 , -0.007861 , 0.001226 , -1.007551 , 2.929444 , 2.929444 , 2.929444 , 2.929402 , 2.929444 , 2.929444 , 2.929444 , 2.929402 
 0.649500 , 32.475000 , 0.991620 , 13.774861 , 0.007747 , -0.004510 , 2.945503 , 1.889295 , 1.879227 , -0.007881 , 0.000355 , -1.006859 , 2.945502 , 2.945502 , 2.945502 , 2.945481 , 2.945502 , 2.945502 , 2.945502 , 2.945481 
 0.650500 , 32.525000 , 0.988581 , 13.783119 , 0.004586 , -0.004110 , 2.928610 , 1.864625 , 1.884325 , -0.010741 , 0.001031 , -1.009805 , 2.928609 , 2.928609 , 2.928609 , 2.928554 , 2.928609 , 2.928609 , 2.928609 , 2.928554 
 0.651500 , 32.575000 , 0.988359 , 13.788722 , 0.011718 , -0.003768 , 2.921384 , 1.867147 , 1.884904 , 0.003142 , 0.000925 , -1.008031 , 2.921383 , 2.921383 , 2.921383 , 2.921303 , 2.921383 , 2.921383 , 2.921383 , 2.921303 
 0.652500 , 32.625000 , 0.982576 , 13.793113 , 0.006009 , -0.003377 , 2.918288 , 1.857244 , 1.894324 , 0.012527 , 0.002127 , -1.014330 , 2.918287 , 2.918287 , 2.918287 , 2.918153 , 2.918287 , 2.918287 , 2.918287 , 2.918153 
 0.653500 , 32.675000 , 0.987311 , 13.797991 , 0.000129 , -0.003965 , 2.922385 , 1.869720 , 1.887474 , 0.023574 , 0.000801 , -1.010994 , 2.922384 , 2.922384 , 2.922384 , 2.922365 , 2.922384 , 2.922384 , 2.922384 , 2.922365 
 0.654500 , 32.725000 , 0.991245 , 13.799332 , 0.004143 , -0.003772 , 2.924348 , 1.874307 , 1.878813 , 0.022770 , 0.000975 , -1.006392 , 2.924347 , 2.924346 , 2.924347 , 2.924271 , 2.924346 , 2.924346 , 2.924346 , 2.924271 
 0.655500 , 32.775000 , 1.001000 , 13.802865 , 0.014572 , -0.003872 , 2.912051 , 1.851587 , 1.860208 , 0.013633 , 0.001171 , -0.995960 , 2.912050 , 2.912050 , 2.912050 , 2.912022 , 2.912050 , 2.912050 , 2.912050 , 2.912022 
 0.656500 , 32.825000 , 1.001744 , 13.806214 , 0.017335 , -0.003971 , 2.914167 , 1.884125 , 1.857930 , 0.017276 , 0.001864 , -0.995127 , 2.914166 , 2.914166 , 2.914166 , 2.914038 , 2.914166 , 2.914166 , 2.914166 , 2.914038 
 0.657500 , 32.875000 , 1.005227 , 13.812382 , 0.011463 , -0.003642 , 2.912466 , 1.871537 , 1.852817 , 0.004378 , 0.001938 , -0.992531 , 2.912465 , 2.912465 , 2.912465 , 2.912448 , 2.912465 , 2.912465 , 2.912465 , 2.912448 
 0.658500 , 32.925000 , 1.007607 , 13.822193 , 0.011719 , -0.003818 , 2.914691 , 1.862041 , 1.846983 , -0.014117 , 0.001336 , -0.989575 , 2.914690 , 2.914690 , 2.914690 , 2.914545 , 2.914690 , 2.914690 , 2.914690 , 2.914545 
 0.659500 , 32.975000 , 1.000735 , 13.814793 , 0.011562 , -0.003389 , 2.927721 , 1.882825 , 1.860354 , -0.015099 , 0.002215 , -0.997028 , 2.927720 , 2.927719 , 2.927720 , 2.927697 , 2.927719 , 2.927719 , 2.927720 , 2.927697 
 0.660500 , 33.025000 , 0.995412 , 13.821850 , 0.020482 , -0.003251 , 2.909325 , 1.860813 , 1.869724 , 0.005378 , 0.001375 , -1.000142 , 2.909324 , 2.909324 , 2.909324 , 2.909273 , 2.909324 , 2.909324 , 2.909324 , 2.909273 
 0.661500 , 33.075000 , 1.001033 , 13.824439 , 0.009640 , -0.003158 , 2.898907 , 1.852854 , 1.859153 , 0.005119 , 0.001228 , -0.995175 , 2.898906 , 2.898906 , 2.898906 , 2.898902 , 2.898906 , 2.898906 , 2.898906 , 2.898902 
 0.662500 , 33.125000 , 1.005968 , 13.831368 , 0.001435 , -0.003606 , 2.918854 , 1.849015 , 1.851601 , 0.002912 , 0.001647 , -0.991387 , 2.918853 , 2.918853 , 2.918853 , 2.918632 , 2.918853 , 2.918853 , 2.918853 , 2.918632 
 0.663500 , 33.175000 , 0.997116 , 13.828802 , 0.006149 , -0.004178 , 2.946386 , 1.846063 , 1.866658 , 0.007498 , 0.000995 , -1.000071 , 2.946385 , 2.946385 , 2.946385 , 2.946164 , 2.946385 , 2.946385 , 2.946385 , 2.946164 
 0.664500 , 33.225000 , 0.997967 , 13.831575 , -0.003079 , -0.003158 , 2.917004 , 1.856194 , 1.865605 , 0.006645 , 0.001010 , -0.998207 , 2.917003 , 2.917003 , 2.917003 , 2.916938 , 2.917003 , 2.917003 , 2.917003 , 2.916938 
 0.665500 , 33.275000 , 0.996777 , 13.826219 , -0.011085 , -0.004055 , 2.909788 , 1.867982 , 1.868351 , -0.001945 , 0.000937 , -1.000320 , 2.909787 , 2.909787 , 2.909787 , 2.909750 , 2.909787 , 2.909787 , 2.909787 , 2.909750 
 0.666500 , 33.325000 , 0.989083 , 13.842839 , -0.011877 , -0.003359 , 2.914239 , 1.856096 , 1.882258 , -0.000777 , 0.000174 , -1.006658 , 2.914238 , 2.914238 , 2.914238 , 2.914122 , 2.914238 , 2.914238 , 2.914238 , 2.914122 
 0.667500 , 33.375000 , 0.994000 , 13.846617 , -0.002154 , -0.003186 , 2.916071 , 1.847704 , 1.874783 , 0.001492 , 0.000471 , -1.003156 , 2.916070 , 2.916070 , 2.916070 , 2.916033 , 2.916070 , 2.916070 , 2.916070 , 2.916033 
 0.668500 , 33.425000 , 0.996221 , 13.853339 , -0.004771 , -0.003291 , 2.888153 , 1.834929 , 1.869832 , 0.001955 , 0.001043 , -1.000764 , 2.888152 , 2.888152 , 2.888152 , 2.888142 , 2.888152 , 2.888152 , 2.888152 , 2.888142 
 0.669500 , 33.475000 , 0.991995 , 13.850285 , 0.005649 , -0.003683 , 2.891129 , 1.845062 , 1.878493 , -0.012034 , 0.000259 , -1.005467 , 2.891128 , 2.891128 , 2.891128 , 2.891121 , 2.891128 , 2.891128 , 2.891128 , 2.891121 
 0.670500 , 33.525000 , 0.994224 , 13.849229 , 0.009533 , -0.002700 , 2.909685 , 1.870710 , 1.872427 , -0.004019 , -0.000893 , -1.003434 , 2.909684 , 2.909684 , 2.909684 , 2.909682 , 2.909684 , 2.909684 , 2.909684 , 2.909682 
 0.671500 , 33.575000 , 0.996415 , 13.851283 , 0.013796 , -0.002782 , 2.915267 , 1.878931 , 1.868625 , -0.019404 , -0.000623 , -1.001200 , 2.915266 , 2.915266 , 2.915266 , 2.915179 , 2.915266 , 2.915266 , 2.915266 , 2.915179 
 0.672500 , 33.625000 , 0.989019 , 13.859465 , 0.009712 , -0.002766 , 2.918868 , 1.873128 , 1.884797 , -0.007865 , -0.001033 , -1.009096 , 2.918867 , 2.918867 , 2.918867 , 2.918806 , 2.918867 , 2.918867 , 2.918867 , 2.918806 
 0.673500 , 33.675000 , 0.983301 , 13.870961 , 0.010750 , -0.002326 , 2.916909 , 1.870982 , 1.892557 , -0.000695 , -0.002770 , -1.015323 , 2.916908 , 2.916908 , 2.916908 , 2.916817 , 2.916908 , 2.916908 , 2.916908 , 2.916817 
 0.674500 , 33.725000 , 0.986104 , 13.871683 , 0.010082 , -0.002533 , 2.935485 , 1.876132 , 1.888558 , -0.011628 , -0.002159 , -1.013217 , 2.935484 , 2.935484 , 2.935484 , 2.935465 , 2.935484 , 2.935484 , 2.935484 , 2.935465 
 0.675500 , 33.775000 , 0.995177 , 13.871320 , 0.007880 , -0.002507 , 2.918346 , 1.869829 , 1.872141 , 0.004964 , -0.002248 , -1.002446 , 2.918344 , 2.918344 , 2.918344 , 2.918341 , 2.918344 , 2.918344 , 2.918344 , 2.918341 
 0.676500 , 33.825000 , 0.997703 , 13.875410 , -0.002107 , -0.001875 , 2.942407 , 1.878006 , 1.868051 , -0.004478 , -0.002347 , -1.001422 , 2.942406 , 2.942406 , 2.942406 , 2.942357 , 2.942406 , 2.942406 , 2.942406 , 2.942357 
 0.677500 , 33.875000 , 0.993444 , 13.862557 , 0.005779 , -0.001968 , 2.916706 , 1.870896 , 1.873944 , 0.018733 , -0.002543 , -1.005025 , 2.916705 , 2.916705 , 2.916705 , 2.916670 , 2.916705 , 2.916705 , 2.916705 , 2.916670 
 0.678500 , 33.925000 , 1.005331 , 13.875931 , 0.004416 , -0.001740 , 2.921134 , 1.860055 , 1.852962 , 0.020193 , -0.002149 , -0.994556 , 2.921133 , 2.921133 , 2.921133 , 2.920904 , 2.921133 , 2.921133 , 2.921133 , 2.920904 
 0.679500 , 33.975000 , 1.001513 , 13.890823 , 0.016184 , -0.002207 , 2.943238 , 1.865774 , 1.859567 , 0.028928 , -0.002603 , -0.998039 , 2.943237 , 2.943237 , 2.943237 , 2.943215 , 2.943237 , 2.943237 , 2.943237 , 2.943215 
 0.680500 , 34.025000 , 0.996247 , 13.882797 , 0.015712 , -0.001947 , 2.954843 , 1.860331 , 1.868657 , 0.021096 , -0.002266 , -1.003205 , 2.954842 , 2.954842 , 2.954842 , 2.954817 , 2.954842 , 2.954842 , 2.954842 , 2.954817 
 0.681500 , 34.075000 , 1.004307 , 13.881729 , 0.012454 , -0.001649 , 2.952622 , 1.866763 , 1.855830 , 0.024331 , -0.002073 , -0.995914 , 2.952621 , 2.952621 , 2.952621 , 2.952573 , 2.952621 , 2.952621 , 2.952621 , 2.952573 
 0.682500 , 34.125000 , 1.004761 , 13.875417 , 0.014413 , -0.001972 , 2.925554 , 1.863619 , 1.852387 , 0.020689 , -0.002287 , -0.993946 , 2.925553 , 2.925553 , 2.925553 , 2.925482 , 2.925553 , 2.925553 , 2.925553 , 2.925482 
 0.683500 , 34.175000 , 1.005167 , 13.881267 , 0.008607 , -0.001578 , 2.954174 , 1.863040 , 1.854529 , 0.028749 , -0.002365 , -0.995460 , 2.954173 , 2.954173 , 2.954173 , 2.954149 , 2.954173 , 2.954173 , 2.954173 , 2.954149 
 0.684500 , 34.225000 , 1.006983 , 13.883133 , 0.001717 , -0.002059 , 2.939207 , 1.869730 , 1.849350 , 0.017781 , -0.002709 , -0.993016 , 2.939206 , 2.939206 , 2.939206 , 2.939203 , 2.939206 , 2.939206 , 2.939206 , 2.939203 
 0.685500 , 34.275000 , 1.003316 , 13.898500 , 0.002627 , -0.002096 , 2.923464 , 1.872007 , 1.855031 , 0.017983 , -0.003139 , -0.995759 , 2.923463 , 2.923463 , 2.923463 , 2.923427 , 2.923463 , 2.923463 , 2.923463 , 2.923427 
 0.686500 , 34.325000 , 1.000931 , 13.916207 , 0.005741 , -0.001878 , 2.937549 , 1.866895 , 1.861071 , 0.015504 , -0.002713 , -0.999344 , 2.937548 , 2.937548 , 2.937548 , 2.937524 , 2.937548 , 2.937548 , 2.937548 , 2.937524 
 0.687500 , 34.375000 , 1.004585 , 13.912703 , 0.005728 , -0.001447 , 2.930179 , 1.878899 , 1.855528 , 0.018960 , -0.004024 , -0.995639 , 2.930178 , 2.930178 , 2.930178 , 2.930172 , 2.930178 , 2.930178 , 2.930178 , 2.930172 
 0.688500 , 34.425000 , 1.003131 , 13.911313 , 0.001821 , -0.002007 , 2.935105 , 1.889878 , 1.855745 , 0.023846 , -0.002544 , -0.995401 , 2.935104 , 2.935104 , 2.935104 , 2.935081 , 2.935104 , 2.935104 , 2.935104 , 2.935081 
 0.689500 , 34.475000 , 1.006585 , 13.907289 , -0.000309 , -0.001404 , 2.910345 , 1.870184 , 1.852092 , 0.030502 , -0.003616 , -0.993294 , 2.910344 , 2.910344 , 2.910344 , 2.910294 , 2.910344 , 2.910344 , 2.910344 , 2.910294 
 0.690500 , 34.525000 , 1.000355 , 13.914203 , 0.014223 , -0.001273 , 2.927612 , 1.882466 , 1.863079 , 0.028668 , -0.002115 , -0.998437 , 2.927611 , 2.927611 , 2.927611 , 2.927497 , 2.927611 , 2.927611 , 2.927611 , 2.927497 
 0.691500 , 34.575000 , 1.001087 , 13.920412 , 0.008914 , -0.001030 , 2.951345 , 1.894981 , 1.860990 , 0.020570 , -0.001866 , -0.997930 , 2.951344 , 2.951344 , 2.951344 , 2.950932 , 2.951344 , 2.951344 , 2.951344 , 2.950932 
 0.692500 , 34.625000 , 1.000704 , 13.930524 , 0.012661 , -0.001823 , 2.931520 , 1.877565 , 1.863512 , 0.024601 , -0.001233 , -0.998652 , 2.931519 , 2.931519 , 2.931519 , 2.931509 , 2.931519 , 2.931519 , 2.931519 , 2.931509 
 0.693500 , 34.675000 , 1.004636 , 13.931268 , 0.008423 , -0.001793 , 2.926571 , 1.877535 , 1.854194 , 0.021927 , -0.001452 , -0.992133 , 2.926570 , 2.926570 , 2.926570 , 2.926515 , 2.926570 , 2.926570 , 2.926570 , 2.926515 
 0.694500 , 34.725000 , 1.007935 , 13.938346 , 0.006159 , -0.000830 , 2.923785 , 1.883031 , 1.849936 , 0.014412 , -0.001471 , -0.990218 , 2.923784 , 2.923784 , 2.923784 , 2.923764 , 2.923784 , 2.923784 , 2.923784 , 2.923764 
 0.695500 , 34.775000 , 0.999175 , 13.949502 , 0.011061 , -0.001794 , 2.923301 , 1.879517 , 1.865808 , 0.021773 , -0.001604 , -0.997451 , 2.923300 , 2.923300 , 2.923300 , 2.923284 , 2.923300 , 2.923300 , 2.923300 , 2.923284 
 0.696500 , 34.825000 , 1.000909 , 13.949512 , 0.008727 , -0.001383 , 2.926200 , 1.878784 , 1.861995 , 0.015899 , -0.002851 , -0.995482 , 2.926199 , 2.926199 , 2.926199 , 2.926123 , 2.926199 , 2.926199 , 2.926199 , 2.926123 
 0.697500 , 34.875000 , 1.005473 , 13.956714 , 0.014110 , -0.001212 , 2.933244 , 1.887636 , 1.853650 , 0.004830 , -0.001931 , -0.992375 , 2.933243 , 2.933243 , 2.933243 , 2.933207 , 2.933243 , 2.933243 , 2.933243 , 2.933207 
 0.698500 , 34.925000 , 1.007088 , 13.965906 , 0.012575 , -0.001455 , 2.943325 , 1.888610 , 1.852074 , 0.006144 , -0.003985 , -0.990701 , 2.943324 , 2.943324 , 2.943324 , 2.943302 , 2.943324 , 2.943324 , 2.943324 , 2.943302 
 0.699500 , 34.975000 , 1.002432 , 13.966207 , 0.006238 , -0.000313 , 2.934813 , 1.871075 , 1.861374 , 0.002789 , -0.003168 , -0.996396 , 2.934812 , 2.934813 , 2.934812 , 2.934794 , 2.934813 , 2.934813 , 2.934813 , 2.934794 
 0.700500 , 35.025000 , 0.994517 , 13.972527 , 0.001199 , -0.000721 , 2.946851 , 1.864945 , 1.874756 , 0.001126 , -0.004268 , -1.001702 , 2.946850 , 2.946850 , 2.946850 , 2.946808 , 2.946850 , 2.946850 , 2.946850 , 2.946808 
 0.701500 , 35.075000 , 1.003204 , 13.982091 , 0.007620 , -0.000538 , 2.955681 , 1.872344 , 1.861234 , 0.009860 , -0.003172 , -0.994543 , 2.955680 , 2.955680 , 2.955680 , 2.955660 , 2.955680 , 2.955680 , 2.955680 , 2.955660 
 0.702500 , 35.125000 , 1.009625 , 13.981284 , 0.021530 , -0.001215 , 2.948839 , 1.872884 , 1.849680 , 0.011513 , -0.003133 , -0.988582 , 2.948838 , 2.948838 , 2.948838 , 2.948805 , 2.948838 , 2.948838 , 2.948838 , 2.948805 
 0.703500 , 35.175000 , 1.009608 , 13.976697 , 0.014388 , -0.000613 , 2.922964 , 1.878107 , 1.849952 , 0.016278 , -0.003103 , -0.987344 , 2.922964 , 2.922964 , 2.922964 , 2.922941 , 2.922964 , 2.922964 , 2.922964 , 2.922941 
 0.704500 , 35.225000 , 0.997491 , 13.963158 , 0.017834 , -0.000057 , 2.926146 , 1.889536 , 1.871641 , 0.006584 , -0.004411 , -0.998563 , 2.926145 , 2.926145 , 2.926145 , 2.926138 , 2.926145 , 2.926145 , 2.926145 , 2.926138 
 0.705500 , 35.275000 , 1.003496 , 13.977163 , 0.012170 , -0.000938 , 2.904603 , 1.862709 , 1.860738 , 0.009544 , -0.004105 , -0.992273 , 2.904602 , 2.904602 , 2.904602 , 2.904591 , 2.904602 , 2.904602 , 2.904602 , 2.904591 
 0.706500 , 35.325000 , 1.001901 , 13.987182 , 0.015139 , -0.000344 , 2.943671 , 1.849050 , 1.863838 , 0.001744 , -0.005115 , -0.994965 , 2.943670 , 2.943670 , 2.943670 , 2.943476 , 2.943670 , 2.943670 , 2.943670 , 2.943476 
 0.707500 , 35.375000 , 1.006473 , 13.989164 , 0.015159 , -0.000032 , 2.950411 , 1.870258 , 1.855954 , 0.009857 , -0.004272 , -0.990579 , 2.950410 , 2.950410 , 2.950410 , 2.950351 , 2.950410 , 2.950410 , 2.950410 , 2.950351 
 0.708500 , 35.425000 , 0.996404 , 13.988180 , 0.008619 , -0.001046 , 2.961906 , 1.878182 , 1.876660 , 0.005250 , -0.004667 , -1.002747 , 2.961905 , 2.961905 , 2.961905 , 2.961868 , 2.961905 , 2.961905 , 2.961905 , 2.961868 
 0.709500 , 35.475000 , 0.998509 , 13.987706 , 0.009788 , -0.000482 , 2.943168 , 1.873177 , 1.870911 , 0.016181 , -0.004301 , -0.999015 , 2.943168 , 2.943168 , 2.943168 , 2.943135 , 2.943168 , 2.943168 , 2.943168 , 2.943135 
 0.710500 , 35.525000 , 0.990004 , 13.994697 , 0.015011 , -0.000579 , 2.930807 , 1.861381 , 1.887322 , 0.020726 , -0.004048 , -1.007815 , 2.930806 , 2.930806 , 2.930806 , 2.930785 , 2.930806 , 2.930806 , 2.930806 , 2.930785 
 0.711500 , 35.575000 , 0.991193 , 13.997669 , 0.013290 , -0.000427 , 2.911851 , 1.880610 , 1.887181 , 0.018931 , -0.004700 , -1.007911 , 2.911850 , 2.911850 , 2.911850 , 2.911833 , 2.911850 , 2.911850 , 2.911850 , 2.911833 
 0.712500 , 35.625000 , 0.994500 , 13.986434 , 0.015276 , -0.000394 , 2.917386 , 1.881931 , 1.877873 , 0.008661 , -0.004185 , -1.003561 , 2.917385 , 2.917385 , 2.917385 , 2.917360 , 2.917385 , 2.917385 , 2.917385 , 2.917360 
 0.713500 , 35.675000 , 0.998295 , 13.992008 , 0.005018 , -0.000385 , 2.925404 , 1.867120 , 1.873990 , 0.009035 , -0.003825 , -0.999197 , 2.925403 , 2.925403 , 2.925403 , 2.925354 , 2.925403 , 2.925403 , 2.925403 , 2.925354 
 0.714500 , 35.725000 , 0.995295 , 13.987043 , 0.014126 , -0.000895 , 2.916973 , 1.875831 , 1.877500 , 0.000822 , -0.003978 , -1.002654 , 2.916972 , 2.916972 , 2.916972 , 2.916921 , 2.916972 , 2.916972 , 2.916972 , 2.916921 
 0.715500 , 35.775000 , 0.998180 , 13.984316 , 0.002618 , -0.000303 , 2.943738 , 1.876215 , 1.872467 , 0.014326 , -0.004252 , -0.998503 , 2.943738 , 2.943738 , 2.943738 , 2.943687 , 2.943738 , 2.943738 , 2.943738 , 2.943687 
 0.716500 , 35.825000 , 0.994016 , 13.999778 , 0.002805 , -0.000772 , 2.932449 , 1.883759 , 1.881044 , 0.016939 , -0.003924 , -1.002430 , 2.932449 , 2.932448 , 2.932449 , 2.932432 , 2.932448 , 2.932448 , 2.932448 , 2.932432 
 0.717500 , 35.875000 , 1.000931 , 13.988578 , -0.007284 , -0.000910 , 2.936009 , 1.886140 , 1.868721 , 0.006941 , -0.004578 , -0.995693 , 2.936008 , 2.936008 , 2.936008 , 2.935959 , 2.936008 , 2.936008 , 2.936008 , 2.935959 
 0.718500 , 35.925000 , 1.005707 , 13.986820 , -0.003872 , -0.000828 , 2.917259 , 1.864992 , 1.857654 , -0.005903 , -0.003323 , -0.988724 , 2.917258 , 2.917258 , 2.917258 , 2.917239 , 2.917258 , 2.917258 , 2.917258 , 2.917239 
 0.719500 , 35.975000 , 1.005216 , 13.994463 , -0.007543 , -0.000710 , 2.936089 , 1.847027 , 1.862346 , 0.022214 , -0.002711 , -0.991874 , 2.936088 , 2.936088 , 2.936088 , 2.936045 , 2.936088 , 2.936088 , 2.936088 , 2.936045 
 0.720500 , 36.025000 , 0.999517 , 14.008471 , -0.004218 , -0.000747 , 2.924128 , 1.871945 , 1.872118 , 0.006905 , -0.002505 , -0.996647 , 2.924127 , 2.924127 , 2.924127 , 2.924083 , 2.924127 , 2.924127 , 2.924127 , 2.924083 
 0.721500 , 36.075000 , 1.004632 , 14.016022 , 0.000602 , -0.001440 , 2.924207 , 1.854408 , 1.862071 , 0.014251 , -0.001884 , -0.991702 , 2.924206 , 2.924206 , 2.924206 , 2.924198 , 2.924206 , 2.924206 , 2.924206 , 2.924198 
 0.722500 , 36.125000 , 1.003081 , 14.009259 , -0.000738 , -0.000700 , 2.927518 , 1.857457 , 1.865329 , 0.014080 , -0.001556 , -0.993266 , 2.927517 , 2.927517 , 2.927517 , 2.927472 , 2.927517 , 2.927517 , 2.927517 , 2.927472 
 0.723500 , 36.175000 , 0.999133 , 14.027047 , -0.010093 , -0.001102 , 2.932571 , 1.884256 , 1.872446 , 0.002818 , -0.002475 , -0.998545 , 2.932570 , 2.932570 , 2.932570 , 2.932457 , 2.932570 , 2.932570 , 2.932570 , 2.932457 
 0.724500 , 36.225000 , 1.001785 , 14.025372 , -0.006045 , -0.000780 , 2.911190 , 1.885556 , 1.867141 , 0.003623 , -0.001941 , -0.994366 , 2.911189 , 2.911189 , 2.911189 , 2.911087 , 2.911189 , 2.911189 , 2.911189 , 2.911087 
 0.725500 , 36.275000 , 1.004196 , 14.018909 , 0.008197 , -0.000239 , 2.925222 , 1.881619 , 1.864683 , 0.013094 , -0.002063 , -0.993129 , 2.925221 , 2.925221 , 2.925221 , 2.925189 , 2.925221 , 2.925221 , 2.925221 , 2.925189 
 0.726500 , 36.325000 , 1.000508 , 14.023287 , 0.006083 , -0.001571 , 2.953219 , 1.870359 , 1.868094 , 0.005449 , -0.001233 , -0.995499 , 2.953218 , 2.953218 , 2.953218 , 2.953194 , 2.953218 , 2.953218 , 2.953218 , 2.953194 
 0.727500 , 36.375000 , 1.002728 , 14.020059 , 0.003061 , -0.001360 , 2.948064 , 1.889412 , 1.865840 , 0.015834 , -0.001547 , -0.994060 , 2.948063 , 2.948063 , 2.948063 , 2.948027 , 2.948063 , 2.948063 , 2.948063 , 2.948027 
 0.728500 , 36.425000 , 0.994919 , 14.039387 , -0.006107 , -0.000909 , 2.964847 , 1.885072 , 1.880573 , 0.019981 , -0.002382 , -1.002440 , 2.964846 , 2.964846 , 2.964846 , 2.964703 , 2.964846 , 2.964846 , 2.964846 , 2.964703 
 0.729500 , 36.475000 , 0.994123 , 14.036704 , -0.000445 , -0.001450 , 2.945922 , 1.895585 , 1.880787 , 0.002577 , -0.000801 , -1.003177 , 2.945921 , 2.945921 , 2.945921 , 2.945890 , 2.945921 , 2.945921 , 2.945921 , 2.945890 
 0.730500 , 36.525000 , 0.988073 , 14.036336 , -0.001608 , -0.001183 , 2.962176 , 1.889154 , 1.892220 , 0.006506 , -0.001573 , -1.011222 , 2.962175 , 2.962175 , 2.962175 , 2.962093 , 2.962175 , 2.962175 , 2.962175 , 2.962093 
 0.731500 , 36.575000 , 0.986440 , 14.050345 , 0.000828 , -0.000907 , 2.954734 , 1.879183 , 1.893167 , 0.016181 , -0.001208 , -1.011402 , 2.954733 , 2.954733 , 2.954733 , 2.954663 , 2.954733 , 2.954733 , 2.954733 , 2.954663 
 0.732500 , 36.625000 , 0.994260 , 14.051067 , -0.010647 , -0.001574 , 2.936472 , 1.888926 , 1.878594 , 0.003614 , -0.000001 , -1.005755 , 2.936471 , 2.936471 , 2.936471 , 2.936440 , 2.936471 , 2.936471 , 2.936471 , 2.936440 
 0.733500 , 36.675000 , 0.992028 , 14.052379 , -0.015027 , -0.000988 , 2.925490 , 1.860290 , 1.882870 , -0.000467 , 0.000196 , -1.006441 , 2.925489 , 2.925489 , 2.925489 , 2.925483 , 2.925489 , 2.925489 , 2.925489 , 2.925483 
 0.734500 , 36.725000 , 0.997960 , 14.054528 , -0.001796 , -0.001368 , 2.927640 , 1.867568 , 1.870683 , 0.004708 , 0.000511 , -1.000425 , 2.927639 , 2.927639 , 2.927639 , 2.927411 , 2.927639 , 2.927639 , 2.927639 , 2.927411 
 0.735500 , 36.775000 , 0.994627 , 14.060521 , 0.001896 , -0.000658 , 2.933283 , 1.869264 , 1.878351 , 0.007349 , 0.000688 , -1.004984 , 2.933282 , 2.933282 , 2.933282 , 2.932788 , 2.933282 , 2.933282 , 2.933282 , 2.932788 
 0.736500 , 36.825000 , 0.996264 , 14.064894 , 0.002953 , -0.000584 , 2.912707 , 1.859650 , 1.875781 , 0.004904 , 0.001495 , -1.003454 , 2.912706 , 2.912706 , 2.912706 , 2.912681 , 2.912706 , 2.912706 , 2.912706 , 2.912681 
 0.737500 , 36.875000 , 0.997488 , 14.066197 , 0.001178 , -0.001217 , 2.905179 , 1.849089 , 1.874108 , 0.001078 , 0.000365 , -1.002636 , 2.905178 , 2.905178 , 2.905178 , 2.905153 , 2.905178 , 2.905178 , 2.905178 , 2.905153 
 0.738500 , 36.925000 , 0.996248 , 14.069312 , 0.001308 , -0.000658 , 2.918398 , 1.861632 , 1.875144 , -0.003431 , 0.000559 , -1.002406 , 2.918397 , 2.918397 , 2.918397 , 2.918367 , 2.918397 , 2.918397 , 2.918397 , 2.918367 
 0.739500 , 36.975000 , 0.999841 , 14.071218 , -0.005637 , -0.000838 , 2.905820 , 1.853722 , 1.869291 , 0.000200 , 0.000497 , -1.000842 , 2.905819 , 2.905819 , 2.905819 , 2.905751 , 2.905819 , 2.905819 , 2.905819 , 2.905751 
 0.740500 , 37.025000 , 1.002393 , 14.086093 , 0.000775 , -0.000613 , 2.908209 , 1.870285 , 1.864223 , 0.015643 , -0.000593 , -0.997672 , 2.908208 , 2.908208 , 2.908208 , 2.908180 , 2.908208 , 2.908208 , 2.908208 , 2.908180 
 0.741500 , 37.075000 , 1.007189 , 14.084324 , -0.001987 , 0.000075 , 2.895444 , 1.862795 , 1.856477 , 0.009030 , 0.000119 , -0.995088 , 2.895443 , 2.895443 , 2.895443 , 2.895429 , 2.895443 , 2.895443 , 2.895443 , 2.895429 
 0.742500 , 37.125000 , 1.007696 , 14.085938 , 0.002135 , -0.001795 , 2.927189 , 1.862068 , 1.855126 , 0.011568 , -0.000008 , -0.992892 , 2.927189 , 2.927189 , 2.927189 , 2.927096 , 2.927189 , 2.927189 , 2.927189 , 2.927096 
 0.743500 , 37.175000 , 0.999915 , 14.085056 , 0.001987 , -0.000425 , 2.925580 , 1.865565 , 1.868457 , 0.020730 , -0.000058 , -1.000780 , 2.925579 , 2.925579 , 2.925579 , 2.925501 , 2.925579 , 2.925579 , 2.925579 , 2.925501 
 0.744500 , 37.225000 , 1.001376 , 14.093684 , -0.007548 , -0.001255 , 2.897369 , 1.867197 , 1.865247 , 0.008348 , 0.000038 , -0.997727 , 2.897368 , 2.897368 , 2.897368 , 2.897358 , 2.897368 , 2.897368 , 2.897368 , 2.897358 
 0.745500 , 37.275000 , 1.012804 , 14.107284 , 0.002823 , -0.000983 , 2.908835 , 1.861354 , 1.845600 , 0.019160 , 0.000936 , -0.988718 , 2.908834 , 2.908834 , 2.908834 , 2.908778 , 2.908834 , 2.908834 , 2.908834 , 2.908778 
 0.746500 , 37.325000 , 1.015875 , 14.105486 , 0.004320 , -0.000984 , 2.917402 , 1.854313 , 1.839470 , 0.015117 , -0.000661 , -0.985045 , 2.917401 , 2.917401 , 2.917401 , 2.917391 , 2.917401 , 2.917401 , 2.917401 , 2.917391 
 0.747500 , 37.375000 , 1.014319 , 14.104135 , 0.000626 , -0.000281 , 2.913060 , 1.855757 , 1.842111 , 0.028033 , 0.000220 , -0.985748 , 2.913059 , 2.913059 , 2.913059 , 2.912956 , 2.913059 , 2.913059 , 2.913059 , 2.912956 
 0.748500 , 37.425000 , 1.002915 , 14.101260 , 0.007094 , -0.000284 , 2.924582 , 1.870455 , 1.862004 , 0.019618 , 0.001475 , -0.998994 , 2.924581 , 2.924581 , 2.924581 , 2.924556 , 2.924581 , 2.924581 , 2.924581 , 2.924556 
 0.749500 , 37.475000 , 1.005723 , 14.106582 , -0.007170 , -0.001378 , 2.921077 , 1.861377 , 1.855784 , 0.030340 , 0.002042 , -0.994542 , 2.921076 , 2.921076 , 2.921076 , 2.921042 , 2.921076 , 2.921076 , 2.921076 , 2.921042 
 0.750500 , 37.525000 , 1.006803 , 14.112744 , -0.009915 , -0.000839 , 2.931043 , 1.861411 , 1.854341 , 0.024377 , 0.001965 , -0.993124 , 2.931042 , 2.931042 , 2.931042 , 2.931021 , 2.931042 , 2.931042 , 2.931042 , 2.931021 
 0.751500 , 37.575000 , 1.008000 , 14.115340 , -0.003891 , -0.000384 , 2.904438 , 1.872871 , 1.853992 , 0.006214 , 0.000914 , -0.992491 , 2.904437 , 2.904437 , 2.904437 , 2.904437 , 2.904437 , 2.904437 , 2.904437 , 2.904437 
 0.752500 , 37.625000 , 1.011775 , 14.122652 , 0.000130 , -0.001083 , 2.903822 , 1.867734 , 1.843894 , -0.006519 , 0.001339 , -0.987055 , 2.903821 , 2.903821 , 2.903821 , 2.903782 , 2.903821 , 2.903821 , 2.903821 , 2.903782 
 0.753500 , 37.675000 , 1.004023 , 14.122512 , 0.006607 , -0.000892 , 2.933375 , 1.889266 , 1.858545 , 0.011293 , 0.002044 , -0.994785 , 2.933375 , 2.933375 , 2.933375 , 2.933367 , 2.933375 , 2.933375 , 2.933375 , 2.933367 
 0.754500 , 37.725000 , 0.995799 , 14.125605 , 0.005430 , -0.001598 , 2.922639 , 1.868732 , 1.874785 , 0.020847 , 0.002440 , -1.003364 , 2.922638 , 2.922638 , 2.922638 , 2.922625 , 2.922638 , 2.922638 , 2.922638 , 2.922625 
 0.755500 , 37.775000 , 1.000676 , 14.133523 , 0.009481 , -0.001779 , 2.949391 , 1.881330 , 1.864213 , 0.012410 , 0.001384 , -0.997719 , 2.949391 , 2.949391 , 2.949391 , 2.949345 , 2.949391 , 2.949391 , 2.949391 , 2.949345 
 0.756500 , 37.825000 , 1.001625 , 14.150520 , 0.009369 , -0.001474 , 2.964707 , 1.893602 , 1.862216 , 0.005973 , 0.001703 , -0.996075 , 2.964706 , 2.964706 , 2.964706 , 2.964579 , 2.964706 , 2.964706 , 2.964706 , 2.964579 
 0.757500 , 37.875000 , 1.006001 , 14.152314 , 0.013318 , -0.001482 , 2.987112 , 1.865693 , 1.855898 , -0.007691 , 0.001051 , -0.994911 , 2.987111 , 2.987111 , 2.987111 , 2.986975 , 2.987111 , 2.987111 , 2.987111 , 2.986975 
 0.758500 , 37.925000 , 1.001124 , 14.149113 , 0.013186 , -0.001700 , 2.993875 , 1.878232 , 1.863544 , 0.003015 , 0.002483 , -0.998764 , 2.993875 , 2.993874 , 2.993875 , 2.993575 , 2.993874 , 2.993874 , 2.993874 , 2.993575 
 0.759500 , 37.975000 , 1.001836 , 14.151652 , 0.009606 , -0.001655 , 2.978694 , 1.881887 , 1.860117 , 0.004502 , 0.002894 , -0.997785 , 2.978693 , 2.978693 , 2.978693 , 2.978587 , 2.978693 , 2.978693 , 2.978693 , 2.978587 
 0.760500 , 38.025000 , 0.998097 , 14.150384 , 0.008279 , -0.001839 , 2.967628 , 1.875972 , 1.867416 , 0.017165 , 0.002623 , -1.001375 , 2.967627 , 2.967627 , 2.967627 , 2.967618 , 2.967627 , 2.967627 , 2.967627 , 2.967618 
 0.761500 , 38.075000 , 1.004576 , 14.161877 , 0.014355 , -0.000926 , 2.946567 , 1.894864 , 1.855970 , -0.006875 , 0.002970 , -0.995777 , 2.946566 , 2.946566 , 2.946566 , 2.946534 , 2.946566 , 2.946566 , 2.946566 , 2.946534 
 0.762500 , 38.125000 , 0.998859 , 14.165545 , 0.006373 , -0.001433 , 2.936916 , 1.886544 , 1.867215 , -0.000142 , 0.003527 , -1.000121 , 2.936915 , 2.936915 , 2.936915 , 2.936863 , 2.936915 , 2.936915 , 2.936915 , 2.936863 
 0.763500 , 38.175000 , 0.998711 , 14.162546 , 0.001696 , -0.001066 , 2.980440 , 1.873731 , 1.869172 , 0.007187 , 0.003271 , -1.001718 , 2.980439 , 2.980439 , 2.980439 , 2.980366 , 2.980439 , 2.980439 , 2.980439 , 2.980366 
 0.764500 , 38.225000 , 1.001560 , 14.165217 , 0.001609 , -0.001558 , 2.958264 , 1.870750 , 1.863605 , -0.006880 , 0.004158 , -0.999053 , 2.958263 , 2.958263 , 2.958263 , 2.958237 , 2.958263 , 2.958263 , 2.958263 , 2.958237 
 0.765500 , 38.275000 , 1.001952 , 14.171354 , 0.000648 , -0.001196 , 2.967273 , 1.857750 , 1.862719 , -0.010228 , 0.002676 , -0.997676 , 2.967272 , 2.967272 , 2.967272 , 2.967206 , 2.967272 , 2.967272 , 2.967272 , 2.967206 
 0.766500 , 38.325000 , 1.000955 , 14.181924 , -0.000696 , -0.001483 , 2.952474 , 1.876436 , 1.864847 , -0.022500 , 0.003676 , -0.999817 , 2.952474 , 2.952474 , 2.952474 , 2.952401 , 2.952474 , 2.952474 , 2.952474 , 2.952401 
 0.767500 , 38.375000 , 1.009276 , 14.174246 , 0.004044 , -0.001152 , 2.957053 , 1.854669 , 1.848957 , -0.010721 , 0.003452 , -0.989726 , 2.957052 , 2.957052 , 2.957052 , 2.956994 , 2.957052 , 2.957052 , 2.957052 , 2.956994 
 0.768500 , 38.425000 , 1.005255 , 14.174686 , -0.003465 , -0.000962 , 2.951064 , 1.873812 , 1.855831 , -0.017066 , 0.002996 , -0.994014 , 2.951064 , 2.951064 , 2.951064 , 2.951030 , 2.951064 , 2.951064 , 2.951064 , 2.951030 
 0.769500 , 38.475000 , 1.007545 , 14.169377 , -0.009725 , -0.000835 , 2.969926 , 1.867003 , 1.852254 , -0.028269 , 0.002064 , -0.993238 , 2.969926 , 2.969926 , 2.969926 , 2.969787 , 2.969926 , 2.969926 , 2.969926 , 2.969787 
 0.770500 , 38.525000 , 0.999948 , 14.174834 , -0.004053 , -0.000671 , 2.960089 , 1.867276 , 1.867313 , -0.023807 , 0.002934 , -0.999093 , 2.960088 , 2.960088 , 2.960088 , 2.960071 , 2.960088 , 2.960088 , 2.960088 , 2.960071 
 0.771500 , 38.575000 , 1.000583 , 14.191770 , 0.001574 , -0.000976 , 2.977960 , 1.871043 , 1.864361 , -0.014294 , 0.003027 , -0.997499 , 2.977960 , 2.977960 , 2.977960 , 2.977938 , 2.977960 , 2.977960 , 2.977960 , 2.977938 
 0.772500 , 38.625000 , 1.000137 , 14.199380 , -0.000493 , -0.000068 , 2.922838 , 1.877295 , 1.868383 , -0.018393 , 0.002408 , -0.998969 , 2.922837 , 2.922837 , 2.922837 , 2.922467 , 2.922837 , 2.922837 , 2.922837 , 2.922467 
 0.773500 , 38.675000 , 1.004508 , 14.200277 , 0.003341 , 0.000109 , 2.915315 , 1.879162 , 1.857883 , -0.023139 , 0.002349 , -0.992015 , 2.915315 , 2.915315 , 2.915315 , 2.915167 , 2.915315 , 2.915315 , 2.915315 , 2.915167 
 0.774500 , 38.725000 , 0.996781 , 14.200066 , 0.007653 , 0.000052 , 2.917051 , 1.885614 , 1.873439 , -0.018460 , 0.002395 , -1.002045 , 2.917050 , 2.917050 , 2.917050 , 2.916973 , 2.917050 , 2.917050 , 2.917050 , 2.916973 
 0.775500 , 38.775000 , 0.998555 , 14.205017 , 0.013236 , 0.000410 , 2.926305 , 1.876713 , 1.870518 , -0.016237 , 0.002149 , -1.000528 , 2.926304 , 2.926304 , 2.926304 , 2.926262 , 2.926304 , 2.926304 , 2.926304 , 2.926262 
 0.776500 , 38.825000 , 1.006848 , 14.201270 , 0.014386 , 0.000499 , 2.893532 , 1.891838 , 1.854094 , -0.003616 , 0.001640 , -0.991060 , 2.893532 , 2.893532 , 2.893532 , 2.893517 , 2.893532 , 2.893532 , 2.893532 , 2.893517 
 0.777500 , 38.875000 , 1.006345 , 14.212145 , 0.008921 , 0.000353 , 2.924204 , 1.871776 , 1.854624 , -0.016863 , 0.001599 , -0.991831 , 2.924203 , 2.924203 , 2.924203 , 2.924198 , 2.924203 , 2.924203 , 2.924203 , 2.924198 
 0.778500 , 38.925000 , 1.009153 , 14.212146 , 0.000790 , 0.000524 , 2.912874 , 1.878222 , 1.850066 , -0.014511 , 0.001316 , -0.990130 , 2.912873 , 2.912873 , 2.912873 , 2.912861 , 2.912873 , 2.912873 , 2.912873 , 2.912861 
 0.779500 , 38.975000 , 1.005744 , 14.215355 , 0.001017 , 0.000484 , 2.929219 , 1.876727 , 1.857741 , -0.011701 , 0.000668 , -0.993682 , 2.929218 , 2.929218 , 2.929218 , 2.929074 , 2.929218 , 2.929218 , 2.929218 , 2.929074 
 0.780500 , 39.025000 , 1.005507 , 14.220623 , 0.004857 , 0.000455 , 2.914852 , 1.858555 , 1.858447 , -0.006809 , -0.000363 , -0.994081 , 2.914851 , 2.914851 , 2.914851 , 2.914786 , 2.914851 , 2.914851 , 2.914851 , 2.914786 
 0.781500 , 39.075000 , 1.010797 , 14.216086 , 0.002412 , 0.000388 , 2.902278 , 1.862227 , 1.847829 , -0.012096 , 0.000531 , -0.988289 , 2.902278 , 2.902278 , 2.902278 , 2.902251 , 2.902278 , 2.902278 , 2.902278 , 2.902251 
 0.782500 , 39.125000 , 1.007540 , 14.216003 , 0.003007 , 0.001039 , 2.892062 , 1.845745 , 1.855322 , -0.019938 , 0.000309 , -0.993610 , 2.892061 , 2.892061 , 2.892061 , 2.892057 , 2.892061 , 2.892061 , 2.892061 , 2.892057 
 0.783500 , 39.175000 , 1.006257 , 14.219877 , 0.002130 , 0.001067 , 2.907132 , 1.847275 , 1.856147 , -0.015895 , -0.000982 , -0.994196 , 2.907131 , 2.907131 , 2.907131 , 2.907079 , 2.907131 , 2.907131 , 2.907131 , 2.907079 
 0.784500 , 39.225000 , 1.000341 , 14.225318 , -0.004524 , 0.000691 , 2.913659 , 1.834345 , 1.868468 , -0.003909 , 0.000451 , -1.000853 , 2.913658 , 2.913658 , 2.913658 , 2.913613 , 2.913658 , 2.913658 , 2.913658 , 2.913613 
 0.785500 , 39.275000 , 1.001509 , 14.235313 , 0.002369 , 0.001305 , 2.919291 , 1.846309 , 1.864527 , -0.019080 , -0.000124 , -0.997476 , 2.919290 , 2.919290 , 2.919290 , 2.919236 , 2.919290 , 2.919290 , 2.919290 , 2.919236 
 0.786500 , 39.325000 , 1.003899 , 14.231916 , -0.004660 , 0.000724 , 2.932977 , 1.874019 , 1.862959 , -0.003009 , -0.000357 , -0.996835 , 2.932976 , 2.932976 , 2.932976 , 2.932920 , 2.932976 , 2.932976 , 2.932976 , 2.932920 
 0.787500 , 39.375000 , 1.010004 , 14.236299 , 0.000826 , 0.001209 , 2.921194 , 1.889809 , 1.851705 , -0.011826 , -0.000059 , -0.990146 , 2.921193 , 2.921193 , 2.921193 , 2.921166 , 2.921193 , 2.921193 , 2.921193 , 2.921166 
 0.788500 , 39.425000 , 1.010655 , 14.250247 , -0.008421 , 0.001456 , 2.923852 , 1.861731 , 1.849093 , -0.026077 , -0.000911 , -0.990595 , 2.923852 , 2.923852 , 2.923852 , 2.923838 , 2.923852 , 2.923852 , 2.923852 , 2.923838 
 0.789500 , 39.475000 , 1.007432 , 14.249368 , -0.007094 , 0.001317 , 2.915241 , 1.866588 , 1.855849 , -0.010634 , -0.000992 , -0.992302 , 2.915240 , 2.915240 , 2.915240 , 2.915160 , 2.915240 , 2.915240 , 2.915240 , 2.915160 
 0.790500 , 39.525000 , 1.010235 , 14.251770 , -0.007934 , 0.000573 , 2.896450 , 1.853324 , 1.850225 , -0.017205 , 0.000064 , -0.989563 , 2.896449 , 2.896449 , 2.896449 , 2.896423 , 2.896449 , 2.896449 , 2.896449 , 2.896423 
 0.791500 , 39.575000 , 1.010735 , 14.253328 , -0.000833 , 0.000740 , 2.917332 , 1.860215 , 1.852219 , -0.014986 , 0.000107 , -0.990766 , 2.917331 , 2.917331 , 2.917331 , 2.917256 , 2.917331 , 2.917331 , 2.917331 , 2.917256 
 0.792500 , 39.625000 , 1.003829 , 14.248734 , -0.000671 , 0.000835 , 2.924765 , 1.869531 , 1.861283 , -0.025163 , 0.000372 , -0.994923 , 2.924764 , 2.924764 , 2.924764 , 2.924753 , 2.924764 , 2.924764 , 2.924764 , 2.924753 
 0.793500 , 39.675000 , 1.002769 , 14.255333 , -0.003150 , 0.001118 , 2.931601 , 1.855397 , 1.864239 , -0.026162 , -0.000724 , -0.996415 , 2.931600 , 2.931600 , 2.931600 , 2.931593 , 2.931600 , 2.931600 , 2.931600 , 2.931593 
 0.794500 , 39.725000 , 1.004975 , 14.257251 , -0.001736 , 0.000992 , 2.922572 , 1.856913 , 1.861087 , -0.017820 , 0.001172 , -0.994940 , 2.922571 , 2.922571 , 2.922571 , 2.922532 , 2.922571 , 2.922571 , 2.922571 , 2.922532 
 0.795500 , 39.775000 , 1.007759 , 14.246313 , -0.006271 , 0.001152 , 2.913509 , 1.854411 , 1.853632 , -0.005279 , 0.000335 , -0.991733 , 2.913508 , 2.913508 , 2.913508 , 2.913476 , 2.913508 , 2.913508 , 2.913508 , 2.913476 
 0.796500 , 39.825000 , 1.002689 , 14.247882 , -0.010402 , 0.000486 , 2.912763 , 1.871074 , 1.865993 , -0.008900 , 0.000687 , -0.997407 , 2.912762 , 2.912762 , 2.912762 , 2.912754 , 2.912762 , 2.912762 , 2.912762 , 2.912754 
 0.797500 , 39.875000 , 1.007757 , 14.250132 , -0.015852 , 0.000760 , 2.906109 , 1.875983 , 1.853688 , -0.022568 , -0.000183 , -0.991005 , 2.906108 , 2.906108 , 2.906108 , 2.905509 , 2.906108 , 2.906108 , 2.906108 , 2.905509 
 0.798500 , 39.925000 , 0.999164 , 14.259076 , -0.008963 , -0.000012 , 2.910758 , 1.869611 , 1.870394 , -0.012275 , -0.000210 , -0.999126 , 2.910757 , 2.910757 , 2.910757 , 2.910650 , 2.910757 , 2.910757 , 2.910757 , 2.910650 
 0.799500 , 39.975000 , 0.997936 , 14.265008 , -0.001413 , 0.000488 , 2.910765 , 1.868019 , 1.870242 , -0.010894 , -0.000688 , -1.000023 , 2.910764 , 2.910764 , 2.910764 , 2.910455 , 2.910764 , 2.910764 , 2.910764 , 2.910455 
 0.800500 , 40.025000 , 1.000045 , 14.267993 , -0.000371 , 0.000536 , 2.909033 , 1.870410 , 1.868204 , 0.000873 , -0.000181 , -0.999327 , 2.909032 , 2.909032 , 2.909032 , 2.909008 , 2.909032 , 2.909032 , 2.909032 , 2.909008 
 0.801500 , 40.075000 , 0.995584 , 14.268839 , -0.002611 , 0.000323 , 2.914577 , 1.888854 , 1.873893 , -0.000175 , -0.001422 , -1.002211 , 2.914576 , 2.914576 , 2.914576 , 2.914537 , 2.914576 , 2.914576 , 2.914576 , 2.914537 
 0.802500 , 40.125000 , 0.998256 , 14.269946 , 0.007399 , 0.000488 , 2.910297 , 1.900685 , 1.871498 , -0.008621 , -0.001490 , -1.000876 , 2.910297 , 2.910297 , 2.910297 , 2.910243 , 2.910297 , 2.910297 , 2.910297 , 2.910243 
 0.803500 , 40.175000 , 1.005039 , 14.272649 , 0.003683 , 0.000047 , 2.910124 , 1.901408 , 1.857130 , -0.007216 , -0.000381 , -0.992675 , 2.910123 , 2.910123 , 2.910123 , 2.909980 , 2.910123 , 2.910123 , 2.910123 , 2.909980 
 0.804500 , 40.225000 , 0.997189 , 14.269238 , -0.003421 , 0.000672 , 2.925167 , 1.878310 , 1.872274 , -0.019103 , -0.001044 , -1.001355 , 2.925166 , 2.925166 , 2.925166 , 2.925146 , 2.925166 , 2.925166 , 2.925166 , 2.925146 
 0.805500 , 40.275000 , 0.996021 , 14.279818 , 0.001822 , -0.000201 , 2.948657 , 1.869736 , 1.874785 , -0.015241 , -0.000079 , -1.001466 , 2.948656 , 2.948656 , 2.948656 , 2.948551 , 2.948656 , 2.948656 , 2.948656 , 2.948551 
 0.806500 , 40.325000 , 0.993868 , 14.277660 , 0.002034 , 0.000418 , 2.947856 , 1.868529 , 1.879129 , -0.018545 , -0.001964 , -1.004675 , 2.947856 , 2.947856 , 2.947856 , 2.947755 , 2.947856 , 2.947856 , 2.947856 , 2.947755 
 0.807500 , 40.375000 , 0.993693 , 14.281195 , 0.002012 , -0.000342 , 2.940892 , 1.866914 , 1.875369 , -0.021635 , -0.001504 , -1.002028 , 2.940891 , 2.940891 , 2.940891 , 2.940884 , 2.940891 , 2.940891 , 2.940891 , 2.940884 
 0.808500 , 40.425000 , 0.994071 , 14.282539 , 0.002454 , 0.000393 , 2.945112 , 1.867855 , 1.878371 , -0.028983 , -0.000808 , -1.004465 , 2.945112 , 2.945111 , 2.945112 , 2.945099 , 2.945111 , 2.945111 , 2.945111 , 2.945099 
 0.809500 , 40.475000 , 0.990796 , 14.283413 , 0.006963 , 0.000618 , 2.941440 , 1.863512 , 1.883296 , -0.009227 , -0.002468 , -1.007783 , 2.941439 , 2.941439 , 2.941439 , 2.941390 , 2.941439 , 2.941439 , 2.941439 , 2.941390 
 0.810500 , 40.525000 , 0.996205 , 14.285038 , 0.017802 , 0.000130 , 2.929301 , 1.876212 , 1.873461 , 0.009229 , -0.002007 , -1.002262 , 2.929300 , 2.929300 , 2.929300 , 2.929300 , 2.929300 , 2.929300 , 2.929300 , 2.929300 
 0.811500 , 40.575000 , 0.996572 , 14.292255 , 0.010220 , 0.000237 , 2.914235 , 1.892091 , 1.871280 , -0.001158 , -0.000374 , -1.000601 , 2.914235 , 2.914235 , 2.914235 , 2.914050 , 2.914235 , 2.914235 , 2.914235 , 2.914050 
 0.812500 , 40.625000 , 0.991899 , 14.289717 , 0.007897 , 0.000175 , 2.918375 , 1.894168 , 1.882586 , -0.006377 , -0.000931 , -1.008152 , 2.918374 , 2.918374 , 2.918374 , 2.918341 , 2.918374 , 2.918374 , 2.918374 , 2.918341 
 0.813500 , 40.675000 , 0.985515 , 14.292338 , 0.008985 , 0.000126 , 2.929033 , 1.904594 , 1.892409 , -0.013570 , -0.000388 , -1.012749 , 2.929033 , 2.929033 , 2.929033 , 2.928703 , 2.929033 , 2.929033 , 2.929033 , 2.928703 
 0.814500 , 40.725000 , 0.990599 , 14.297783 , 0.007311 , 0.000458 , 2.927195 , 1.883646 , 1.883473 , -0.016138 , -0.000791 , -1.008829 , 2.927194 , 2.927194 , 2.927194 , 2.927123 , 2.927194 , 2.927194 , 2.927194 , 2.927123 
 0.815500 , 40.775000 , 0.992775 , 14.304434 , 0.003238 , -0.000514 , 2.936463 , 1.884939 , 1.879498 , -0.017250 , -0.001111 , -1.006722 , 2.936462 , 2.936462 , 2.936462 , 2.936462 , 2.936462 , 2.936462 , 2.936462 , 2.936462 
 0.816500 , 40.825000 , 0.992988 , 14.307001 , -0.008226 , 0.000154 , 2.942564 , 1.885928 , 1.877954 , -0.021141 , 0.000089 , -1.007061 , 2.942563 , 2.942563 , 2.942563 , 2.942546 , 2.942563 , 2.942563 , 2.942563 , 2.942546 
 0.817500 , 40.875000 , 0.996656 , 14.315921 , -0.001919 , -0.000008 , 2.977795 , 1.910088 , 1.872647 , -0.025240 , -0.000328 , -1.004052 , 2.977794 , 2.977794 , 2.977794 , 2.977735 , 2.977794 , 2.977794 , 2.977794 , 2.977735 
 0.818500 , 40.925000 , 1.001319 , 14.310227 , 0.005439 , 0.000077 , 2.972682 , 1.897463 , 1.864317 , -0.027098 , -0.000047 , -0.998632 , 2.972681 , 2.972681 , 2.972681 , 2.972643 , 2.972681 , 2.972681 , 2.972681 , 2.972643 
 0.819500 , 40.975000 , 0.994188 , 14.308852 , 0.008287 , -0.000165 , 2.979696 , 1.901783 , 1.875510 , -0.031374 , 0.001726 , -1.005442 , 2.979696 , 2.979696 , 2.979696 , 2.979644 , 2.979696 , 2.979696 , 2.979696 , 2.979644 
 0.820500 , 41.025000 , 0.986299 , 14.311198 , 0.006473 , 0.000056 , 2.979283 , 1.876077 , 1.891810 , -0.018167 , 0.000854 , -1.015575 , 2.979282 , 2.979282 , 2.979282 , 2.979212 , 2.979282 , 2.979282 , 2.979282 , 2.979212 
 0.821500 , 41.075000 , 0.993293 , 14.321043 , -0.002748 , 0.000145 , 2.962352 , 1.875371 , 1.878442 , -0.000700 , 0.000917 , -1.008766 , 2.962351 , 2.962351 , 2.962351 , 2.962338 , 2.962351 , 2.962351 , 2.962351 , 2.962338 
 0.822500 , 41.125000 , 1.003836 , 14.325378 , 0.001694 , -0.000394 , 2.956928 , 1.867170 , 1.858789 , -0.012097 , 0.002123 , -0.997778 , 2.956927 , 2.956927 , 2.956927 , 2.956821 , 2.956927 , 2.956927 , 2.956927 , 2.956821 
 0.823500 , 41.175000 , 1.009137 , 14.328403 , 0.013856 , -0.000265 , 2.944330 , 1.870836 , 1.850673 , -0.019455 , 0.002101 , -0.993613 , 2.944329 , 2.944329 , 2.944329 , 2.944310 , 2.944329 , 2.944329 , 2.944329 , 2.944310 
 0.824500 , 41.225000 , 1.013228 , 14.324471 , 0.007452 , 0.000329 , 2.962822 , 1.880367 , 1.841244 , -0.022718 , 0.002675 , -0.986997 , 2.962822 , 2.962822 , 2.962822 , 2.962738 , 2.962822 , 2.962822 , 2.962822 , 2.962738 
 0.825500 , 41.275000 , 1.006572 , 14.332386 , 0.004964 , -0.000341 , 2.950720 , 1.887723 , 1.855101 , -0.028296 , 0.000542 , -0.994837 , 2.950720 , 2.950720 , 2.950720 , 2.950696 , 2.950720 , 2.950720 , 2.950720 , 2.950696 
 0.826500 , 41.325000 , 1.001451 , 14.339781 , 0.006756 , -0.000186 , 2.951159 , 1.888382 , 1.865419 , -0.024066 , 0.002735 , -1.001007 , 2.951158 , 2.951158 , 2.951158 , 2.951142 , 2.951158 , 2.951158 , 2.951158 , 2.951142 
 0.827500 , 41.375000 , 1.001193 , 14.332940 , 0.003800 , -0.000067 , 2.985140 , 1.881969 , 1.865289 , -0.028700 , 0.001955 , -1.000334 , 2.985139 , 2.985139 , 2.985139 , 2.985081 , 2.985139 , 2.985139 , 2.985139 , 2.985081 
 0.828500 , 41.425000 , 1.007589 , 14.332830 , -0.005449 , 0.000344 , 2.988322 , 1.894765 , 1.851704 , -0.007497 , 0.001982 , -0.994782 , 2.988321 , 2.988321 , 2.988321 , 2.988315 , 2.988321 , 2.988321 , 2.988321 , 2.988315 
 0.829500 , 41.475000 , 1.018159 , 14.330674 , 0.000275 , -0.000258 , 2.963611 , 1.911033 , 1.834362 , -0.019664 , 0.000631 , -0.986527 , 2.963610 , 2.963610 , 2.963610 , 2.963543 , 2.963610 , 2.963610 , 2.963610 , 2.963543 
 0.830500 , 41.525000 , 1.012471 , 14.348240 , 0.004353 , 0.000151 , 2.968306 , 1.900735 , 1.843928 , -0.016556 , 0.001152 , -0.991278 , 2.968305 , 2.968305 , 2.968305 , 2.968145 , 2.968305 , 2.968305 , 2.968305 , 2.968145 
 0.831500 , 41.575000 , 0.998217 , 14.358160 , 0.010534 , 0.000206 , 2.956974 , 1.887944 , 1.868649 , -0.000756 , 0.000940 , -1.004094 , 2.956974 , 2.956974 , 2.956974 , 2.956938 , 2.956974 , 2.956974 , 2.956974 , 2.956938 
 0.832500 , 41.625000 , 1.000409 , 14.355371 , 0.016002 , -0.000816 , 2.963040 , 1.879089 , 1.863650 , 0.000458 , 0.002173 , -1.002062 , 2.963039 , 2.963039 , 2.963039 , 2.962994 , 2.963039 , 2.963039 , 2.963039 , 2.962994 
 0.833500 , 41.675000 , 0.997801 , 14.364621 , 0.017375 , -0.000204 , 2.963391 , 1.888355 , 1.868907 , 0.002662 , 0.001547 , -1.006088 , 2.963390 , 2.963390 , 2.963390 , 2.963339 , 2.963390 , 2.963390 , 2.963390 , 2.963339 
 0.834500 , 41.725000 , 1.004539 , 14.354437 , 0.009999 , -0.000490 , 2.941629 , 1.873550 , 1.854887 , -0.000198 , 0.001885 , -0.997930 , 2.941629 , 2.941629 , 2.941629 , 2.941575 , 2.941629 , 2.941629 , 2.941629 , 2.941575 
 0.835500 , 41.775000 , 1.000355 , 14.344217 , -0.004450 , -0.000189 , 2.946575 , 1.871104 , 1.863695 , -0.017539 , 0.001992 , -1.003162 , 2.946575 , 2.946575 , 2.946575 , 2.946528 , 2.946575 , 2.946575 , 2.946575 , 2.946528 
 0.836500 , 41.825000 , 0.996419 , 14.366531 , 0.001487 , -0.000212 , 2.963479 , 1.858054 , 1.869669 , -0.002000 , 0.002009 , -1.006809 , 2.963478 , 2.963478 , 2.963478 , 2.963301 , 2.963478 , 2.963478 , 2.963478 , 2.963301 
 0.837500 , 41.875000 , 1.004643 , 14.366343 , -0.000567 , -0.000998 , 2.918482 , 1.883803 , 1.854449 , -0.020693 , 0.002876 , -0.998047 , 2.918481 , 2.918481 , 2.918481 , 2.918411 , 2.918481 , 2.918481 , 2.918481 , 2.918411 
 0.838500 , 41.925000 , 1.009473 , 14.367234 , 0.000277 , -0.000972 , 2.897201 , 1.881947 , 1.846801 , -0.017104 , 0.003585 , -0.992961 , 2.897201 , 2.897201 , 2.897201 , 2.897058 , 2.897201 , 2.897201 , 2.897201 , 2.897058 
 0.839500 , 41.975000 , 1.005987 , 14.360898 , 0.003619 , -0.001442 , 2.908975 , 1.887189 , 1.851237 , -0.022702 , 0.003519 , -0.996349 , 2.908975 , 2.908975 , 2.908975 , 2.908964 , 2.908975 , 2.908975 , 2.908975 , 2.908964 
 0.840500 , 42.025000 , 0.997793 , 14.364200 , 0.008750 , -0.001379 , 2.930883 , 1.902146 , 1.868171 , -0.037525 , 0.003968 , -1.005455 , 2.930882 , 2.930882 , 2.930882 , 2.930878 , 2.930882 , 2.930882 , 2.930882 , 2.930878 
 0.841500 , 42.075000 , 0.998332 , 14.371816 , -0.000412 , -0.000925 , 2.923124 , 1.879963 , 1.866794 , -0.032019 , 0.005136 , -1.004482 , 2.923124 , 2.923124 , 2.923124 , 2.923123 , 2.923124 , 2.923124 , 2.923124 , 2.923123 
 0.842500 , 42.125000 , 1.002243 , 14.375157 , -0.001218 , -0.000954 , 2.919511 , 1.894554 , 1.858007 , -0.020154 , 0.004714 , -0.999407 , 2.919511 , 2.919511 , 2.919511 , 2.919482 , 2.919511 , 2.919511 , 2.919511 , 2.919482 
 0.843500 , 42.175000 , 1.004660 , 14.385153 , -0.007213 , -0.000933 , 2.918077 , 1.904797 , 1.856374 , -0.016744 , 0.004948 , -0.997485 , 2.918076 , 2.918076 , 2.918076 , 2.918057 , 2.918076 , 2.918076 , 2.918076 , 2.918057 
 0.844500 , 42.225000 , 1.007748 , 14.384828 , -0.004796 , -0.000582 , 2.903069 , 1.888465 , 1.849273 , -0.027953 , 0.004898 , -0.993910 , 2.903068 , 2.903068 , 2.903068 , 2.903002 , 2.903068 , 2.903068 , 2.903068 , 2.903002 
 0.845500 , 42.275000 , 1.012887 , 14.397364 , 0.005490 , -0.001104 , 2.901196 , 1.882172 , 1.839756 , -0.025110 , 0.005115 , -0.988964 , 2.901196 , 2.901196 , 2.901196 , 2.901179 , 2.901196 , 2.901196 , 2.901196 , 2.901179 
 0.846500 , 42.325000 , 1.014291 , 14.402287 , 0.005093 , -0.001059 , 2.895913 , 1.877559 , 1.836210 , -0.020310 , 0.004769 , -0.986744 , 2.895912 , 2.895912 , 2.895912 , 2.895689 , 2.895912 , 2.895912 , 2.895912 , 2.895689 
 0.847500 , 42.375000 , 1.016988 , 14.404535 , 0.004220 , -0.001125 , 2.907741 , 1.877831 , 1.832449 , -0.012899 , 0.005037 , -0.984612 , 2.907740 , 2.907740 , 2.907740 , 2.907731 , 2.907740 , 2.907740 , 2.907740 , 2.907731 
 0.848500 , 42.425000 , 1.014787 , 14.400773 , 0.000166 , -0.001027 , 2.928157 , 1.877213 , 1.835408 , -0.004135 , 0.005291 , -0.985976 , 2.928156 , 2.928156 , 2.928156 , 2.927692 , 2.928156 , 2.928156 , 2.928156 , 2.927692 
 0.849500 , 42.475000 , 1.011300 , 14.400687 , 0.000161 , -0.001092 , 2.949563 , 1.861298 , 1.843819 , -0.025240 , 0.004359 , -0.989420 , 2.949562 , 2.949563 , 2.949562 , 2.949515 , 2.949563 , 2.949563 , 2.949563 , 2.949515 
 0.850500 , 42.525000 , 1.005312 , 14.400770 , -0.001414 , -0.000994 , 2.969317 , 1.873915 , 1.852173 , -0.021724 , 0.005269 , -0.994235 , 2.969316 , 2.969316 , 2.969316 , 2.969227 , 2.969316 , 2.969316 , 2.969316 , 2.969227 
 0.851500 , 42.575000 , 1.008464 , 14.402792 , -0.002240 , -0.000720 , 2.961194 , 1.888290 , 1.848505 , -0.033084 , 0.003776 , -0.993118 , 2.961194 , 2.961194 , 2.961194 , 2.961168 , 2.961194 , 2.961194 , 2.961194 , 2.961168 
 0.852500 , 42.625000 , 1.014775 , 14.411811 , 0.001964 , -0.001401 , 2.962430 , 1.895383 , 1.836109 , -0.023289 , 0.003405 , -0.986419 , 2.962429 , 2.962429 , 2.962429 , 2.962420 , 2.962429 , 2.962429 , 2.962429 , 2.962420 
 0.853500 , 42.675000 , 1.008392 , 14.422851 , -0.003781 , -0.001438 , 2.951408 , 1.891371 , 1.847909 , -0.024462 , 0.003789 , -0.993498 , 2.951408 , 2.951408 , 2.951408 , 2.951374 , 2.951408 , 2.951408 , 2.951408 , 2.951374 
 0.854500 , 42.725000 , 1.010873 , 14.420612 , -0.003786 , -0.001606 , 2.935057 , 1.903345 , 1.842057 , -0.012506 , 0.002737 , -0.989115 , 2.935057 , 2.935057 , 2.935057 , 2.935016 , 2.935057 , 2.935057 , 2.935057 , 2.935016 
 0.855500 , 42.775000 , 1.016145 , 14.421955 , -0.001789 , -0.001000 , 2.937948 , 1.878118 , 1.833183 , -0.014825 , 0.003518 , -0.985522 , 2.937948 , 2.937948 , 2.937948 , 2.937881 , 2.937948 , 2.937948 , 2.937948 , 2.937881 
 0.856500 , 42.825000 , 1.009659 , 14.424203 , -0.009117 , -0.000639 , 2.958475 , 1.892504 , 1.843911 , -0.017964 , 0.003722 , -0.990423 , 2.958475 , 2.958475 , 2.958475 , 2.958289 , 2.958475 , 2.958475 , 2.958475 , 2.958289 
 0.857500 , 42.875000 , 1.020165 , 14.424733 , -0.013252 , -0.000566 , 2.938381 , 1.891321 , 1.826056 , -0.015325 , 0.003218 , -0.981612 , 2.938381 , 2.938381 , 2.938381 , 2.938248 , 2.938381 , 2.938381 , 2.938381 , 2.938248 
 0.858500 , 42.925000 , 1.011753 , 14.431798 , -0.023775 , -0.001070 , 2.925772 , 1.902734 , 1.838785 , -0.023282 , 0.003718 , -0.988086 , 2.925771 , 2.925771 , 2.925771 , 2.925581 , 2.925771 , 2.925771 , 2.925771 , 2.925581 
 0.859500 , 42.975000 , 1.010921 , 14.440077 , -0.009197 , -0.000736 , 2.943200 , 1.873709 , 1.841587 , -0.015575 , 0.003681 , -0.989707 , 2.943199 , 2.943199 , 2.943199 , 2.943176 , 2.943199 , 2.943199 , 2.943199 , 2.943176 
 0.860500 , 43.025000 , 1.019193 , 14.437633 , -0.015372 , -0.000619 , 2.918438 , 1.868934 , 1.827308 , -0.007243 , 0.003611 , -0.980980 , 2.918438 , 2.918438 , 2.918438 , 2.918372 , 2.918438 , 2.918438 , 2.918438 , 2.918372 
 0.861500 , 43.075000 , 1.021913 , 14.441821 , -0.014836 , -0.000805 , 2.895703 , 1.880606 , 1.821328 , -0.000749 , 0.004285 , -0.977960 , 2.895702 , 2.895702 , 2.895702 , 2.895636 , 2.895702 , 2.895702 , 2.895702 , 2.895636 
 0.862500 , 43.125000 , 1.014356 , 14.447723 , -0.007669 , -0.000639 , 2.895645 , 1.884536 , 1.835608 , 0.006547 , 0.003838 , -0.986964 , 2.895645 , 2.895645 , 2.895645 , 2.895504 , 2.895645 , 2.895645 , 2.895645 , 2.895504 
 0.863500 , 43.175000 , 1.011155 , 14.454989 , -0.009630 , -0.000371 , 2.911788 , 1.887956 , 1.842348 , -0.008071 , 0.004540 , -0.991129 , 2.911788 , 2.911788 , 2.911788 , 2.911728 , 2.911788 , 2.911788 , 2.911788 , 2.911728 
 0.864500 , 43.225000 , 1.010329 , 14.463974 , -0.010144 , -0.000680 , 2.943660 , 1.893323 , 1.843988 , -0.011630 , 0.005337 , -0.990345 , 2.943660 , 2.943660 , 2.943660 , 2.943640 , 2.943660 , 2.943660 , 2.943660 , 2.943640 
 0.865500 , 43.275000 , 1.008447 , 14.475347 , -0.012202 , -0.001214 , 2.919076 , 1.901916 , 1.847316 , -0.012890 , 0.005122 , -0.991147 , 2.919075 , 2.919075 , 2.919075 , 2.919069 , 2.919075 , 2.919075 , 2.919075 , 2.919069 
 0.866500 , 43.325000 , 1.009916 , 14.465631 , -0.002997 , -0.000617 , 2.941028 , 1.887368 , 1.845112 , -0.011994 , 0.005054 , -0.990561 , 2.941028 , 2.941027 , 2.941028 , 2.940984 , 2.941027 , 2.941027 , 2.941028 , 2.940984 
 0.867500 , 43.375000 , 1.011628 , 14.466134 , -0.005455 , -0.000818 , 2.957879 , 1.897106 , 1.841667 , -0.028663 , 0.004779 , -0.987873 , 2.957878 , 2.957878 , 2.957878 , 2.957758 , 2.957878 , 2.957878 , 2.957878 , 2.957758 
 0.868500 , 43.425000 , 1.003581 , 14.473572 , -0.003937 , -0.001675 , 2.967618 , 1.921469 , 1.857040 , -0.024826 , 0.004785 , -0.996533 , 2.967618 , 2.967618 , 2.967618 , 2.967487 , 2.967618 , 2.967618 , 2.967618 , 2.967487 
 0.869500 , 43.475000 , 1.011599 , 14.468129 , 0.002899 , -0.000492 , 2.953341 , 1.904230 , 1.842715 , -0.012444 , 0.003846 , -0.989181 , 2.953340 , 2.953340 , 2.953340 , 2.953272 , 2.953340 , 2.953340 , 2.953340 , 2.953272 
 0.870500 , 43.525000 , 1.007903 , 14.465093 , 0.014181 , -0.001384 , 2.950562 , 1.914761 , 1.848331 , -0.016674 , 0.004661 , -0.991930 , 2.950562 , 2.950562 , 2.950562 , 2.950531 , 2.950562 , 2.950562 , 2.950562 , 2.950531 
 0.871500 , 43.575000 , 1.006924 , 14.465142 , 0.005482 , -0.000462 , 2.949612 , 1.902883 , 1.850447 , -0.024229 , 0.004086 , -0.993150 , 2.949611 , 2.949611 , 2.949611 , 2.949609 , 2.949611 , 2.949611 , 2.949611 , 2.949609 
 0.872500 , 43.625000 , 1.014251 , 14.470624 , -0.004861 , -0.000210 , 2.947767 , 1.893128 , 1.836455 , -0.020034 , 0.005130 , -0.986591 , 2.947766 , 2.947766 , 2.947766 , 2.947762 , 2.947766 , 2.947766 , 2.947766 , 2.947762 
 0.873500 , 43.675000 , 1.016525 , 14.481459 , -0.004884 , -0.000821 , 2.938053 , 1.885798 , 1.833321 , -0.020905 , 0.004007 , -0.984635 , 2.938053 , 2.938053 , 2.938053 , 2.938023 , 2.938053 , 2.938053 , 2.938053 , 2.938023 
 0.874500 , 43.725000 , 1.008804 , 14.473563 , -0.000591 , -0.000352 , 2.949015 , 1.889980 , 1.846126 , -0.025721 , 0.004166 , -0.990588 , 2.949014 , 2.949014 , 2.949014 , 2.949004 , 2.949014 , 2.949014 , 2.949014 , 2.949004 
 0.875500 , 43.775000 , 1.011629 , 14.480486 , -0.000831 , 0.000233 , 2.974697 , 1.884101 , 1.840886 , -0.011398 , 0.003794 , -0.988775 , 2.974696 , 2.974696 , 2.974696 , 2.974599 , 2.974696 , 2.974696 , 2.974696 , 2.974599 
 0.876500 , 43.825000 , 1.006981 , 14.482181 , -0.001453 , -0.000037 , 2.942732 , 1.877346 , 1.849058 , -0.023470 , 0.004477 , -0.993074 , 2.942731 , 2.942731 , 2.942731 , 2.942635 , 2.942731 , 2.942731 , 2.942731 , 2.942635 
 0.877500 , 43.875000 , 1.006161 , 14.467719 , -0.000254 , -0.000587 , 2.950348 , 1.895115 , 1.851109 , -0.036575 , 0.004444 , -0.992839 , 2.950348 , 2.950348 , 2.950348 , 2.950098 , 2.950348 , 2.950348 , 2.950348 , 2.950098 
 0.878500 , 43.925000 , 1.001304 , 14.474985 , 0.008428 , -0.000040 , 2.953109 , 1.874984 , 1.859649 , -0.028420 , 0.004930 , -0.998003 , 2.953109 , 2.953109 , 2.953109 , 2.952810 , 2.953109 , 2.953109 , 2.953109 , 2.952810 
 0.879500 , 43.975000 , 0.994861 , 14.473619 , 0.010516 , 0.000582 , 2.974842 , 1.869099 , 1.873040 , -0.025479 , 0.004448 , -1.006366 , 2.974841 , 2.974841 , 2.974841 , 2.974802 , 2.974841 , 2.974841 , 2.974841 , 2.974802 
 0.880500 , 44.025000 , 0.998012 , 14.463467 , 0.008119 , -0.000271 , 2.985843 , 1.852664 , 1.866481 , -0.017948 , 0.004253 , -1.001594 , 2.985842 , 2.985842 , 2.985842 , 2.985826 , 2.985842 , 2.985842 , 2.985842 , 2.985826 
 0.881500 , 44.075000 , 1.002911 , 14.471294 , -0.004615 , 0.000333 , 2.952833 , 1.892121 , 1.857243 , -0.019605 , 0.004587 , -0.996071 , 2.952833 , 2.952833 , 2.952833 , 2.952799 , 2.952833 , 2.952833 , 2.952833 , 2.952799 
 0.882500 , 44.125000 , 0.997209 , 14.474439 , -0.009027 , -0.000095 , 2.959138 , 1.894004 , 1.868331 , -0.013158 , 0.003216 , -1.001723 , 2.959137 , 2.959137 , 2.959137 , 2.959132 , 2.959137 , 2.959137 , 2.959137 , 2.959132 
 0.883500 , 44.175000 , 0.997439 , 14.480981 , -0.008651 , 0.000114 , 2.959339 , 1.891375 , 1.867164 , -0.007411 , 0.003647 , -1.001494 , 2.959339 , 2.959339 , 2.959339 , 2.959282 , 2.959339 , 2.959339 , 2.959339 , 2.959282 
 0.884500 , 44.225000 , 0.985972 , 14.487813 , -0.003080 , 0.000312 , 2.972449 , 1.881595 , 1.888135 , -0.007815 , 0.003736 , -1.012446 , 2.972448 , 2.972448 , 2.972448 , 2.972441 , 2.972448 , 2.972448 , 2.972448 , 2.972441 
 0.885500 , 44.275000 , 0.985184 , 14.487279 , -0.011120 , 0.000591 , 2.971144 , 1.875993 , 1.892536 , -0.017190 , 0.003107 , -1.013989 , 2.971143 , 2.971143 , 2.971143 , 2.971053 , 2.971143 , 2.971143 , 2.971143 , 2.971053 
 0.886500 , 44.325000 , 0.986965 , 14.479570 , -0.017225 , -0.000314 , 2.975491 , 1.881695 , 1.886481 , -0.011827 , 0.002631 , -1.012268 , 2.975491 , 2.975491 , 2.975491 , 2.975331 , 2.975491 , 2.975491 , 2.975491 , 2.975331 
 0.887500 , 44.375000 , 0.990597 , 14.495145 , -0.011306 , -0.000145 , 2.953064 , 1.873428 , 1.880176 , -0.019479 , 0.001907 , -1.007068 , 2.953064 , 2.953064 , 2.953064 , 2.953039 , 2.953064 , 2.953064 , 2.953064 , 2.953039 
 0.888500 , 44.425000 , 0.988403 , 14.504715 , -0.005284 , -0.000050 , 2.956000 , 1.872921 , 1.885637 , -0.012488 , 0.001558 , -1.011516 , 2.956000 , 2.956000 , 2.956000 , 2.955994 , 2.956000 , 2.956000 , 2.956000 , 2.955994 
 0.889500 , 44.475000 , 0.992765 , 14.513305 , -0.002556 , -0.000206 , 2.965382 , 1.874644 , 1.877344 , -0.000833 , 0.001672 , -1.006158 , 2.965381 , 2.965381 , 2.965381 , 2.965337 , 2.965381 , 2.965381 , 2.965381 , 2.965337 
 0.890500 , 44.525000 , 0.996120 , 14.514614 , -0.007095 , -0.000361 , 2.945243 , 1.887682 , 1.869823 , -0.010929 , 0.001781 , -1.001922 , 2.945243 , 2.945243 , 2.945243 , 2.945211 , 2.945243 , 2.945243 , 2.945243 , 2.945211 
 0.891500 , 44.575000 , 0.996044 , 14.511635 , 0.002692 , -0.000151 , 2.941783 , 1.879957 , 1.871573 , -0.006676 , 0.002082 , -1.002916 , 2.941783 , 2.941783 , 2.941783 , 2.941703 , 2.941783 , 2.941783 , 2.941783 , 2.941703 
 0.892500 , 44.625000 , 0.994880 , 14.502908 , 0.001008 , -0.000107 , 2.950185 , 1.909463 , 1.873411 , -0.008839 , 0.002258 , -1.004239 , 2.950185 , 2.950185 , 2.950185 , 2.950086 , 2.950185 , 2.950185 , 2.950185 , 2.950086 
 0.893500 , 44.675000 , 0.997801 , 14.505823 , 0.000626 , -0.000393 , 2.919245 , 1.899312 , 1.867856 , -0.007446 , 0.001902 , -1.000186 , 2.919245 , 2.919245 , 2.919245 , 2.919216 , 2.919245 , 2.919245 , 2.919245 , 2.919216 
 0.894500 , 44.725000 , 1.000555 , 14.508653 , 0.003657 , -0.000324 , 2.951136 , 1.901866 , 1.862376 , -0.009014 , 0.002880 , -0.998474 , 2.951136 , 2.951136 , 2.951136 , 2.951115 , 2.951136 , 2.951136 , 2.951136 , 2.951115 
 0.895500 , 44.775000 , 1.001188 , 14.517898 , 0.009207 , -0.000796 , 2.971138 , 1.907672 , 1.863375 , 0.000634 , 0.002578 , -0.997339 , 2.971137 , 2.971137 , 2.971137 , 2.971070 , 2.971137 , 2.971137 , 2.971137 , 2.971070 
 0.896500 , 44.825000 , 1.004072 , 14.536673 , 0.004620 , -0.001061 , 2.963129 , 1.896222 , 1.855937 , -0.022311 , 0.002133 , -0.995271 , 2.963129 , 2.963129 , 2.963129 , 2.963101 , 2.963129 , 2.963129 , 2.963129 , 2.963101 
 0.897500 , 44.875000 , 0.993416 , 14.529996 , 0.001244 , -0.000858 , 2.978509 , 1.883155 , 1.877665 , -0.030650 , 0.002480 , -1.005000 , 2.978509 , 2.978509 , 2.978509 , 2.978384 , 2.978509 , 2.978509 , 2.978509 , 2.978384 
 0.898500 , 44.925000 , 1.001856 , 14.545831 , -0.002396 , -0.001070 , 2.965131 , 1.886887 , 1.858669 , -0.026961 , 0.001546 , -0.996708 , 2.965131 , 2.965131 , 2.965131 , 2.964997 , 2.965131 , 2.965131 , 2.965131 , 2.964997 
 0.899500 , 44.975000 , 1.001421 , 14.532905 , 0.003568 , -0.001366 , 2.943167 , 1.877529 , 1.860742 , -0.016187 , 0.003028 , -0.996285 , 2.943167 , 2.943167 , 2.943167 , 2.943162 , 2.943167 , 2.943167 , 2.943167 , 2.943162 
 0.900500 , 45.025000 , 1.005533 , 14.536718 , 0.004347 , -0.001648 , 2.937454 , 1.880137 , 1.850727 , -0.028293 , 0.002527 , -0.993088 , 2.937454 , 2.937454 , 2.937454 , 2.937425 , 2.937454 , 2.937454 , 2.937454 , 2.937425 
 0.901500 , 45.075000 , 1.005289 , 14.544721 , 0.005792 , -0.001082 , 2.920068 , 1.869673 , 1.851927 , -0.008750 , 0.002560 , -0.993975 , 2.920068 , 2.920068 , 2.920068 , 2.919820 , 2.920068 , 2.920068 , 2.920068 , 2.919820 
 0.902500 , 45.125000 , 0.998233 , 14.542214 , -0.003570 , -0.001065 , 2.942873 , 1.862120 , 1.863778 , -0.017420 , 0.002016 , -1.000252 , 2.942873 , 2.942873 , 2.942873 , 2.942861 , 2.942873 , 2.942873 , 2.942873 , 2.942861 
 0.903500 , 45.175000 , 1.001584 , 14.545058 , -0.009091 , -0.001433 , 2.953368 , 1.867965 , 1.858676 , -0.017770 , 0.002724 , -0.998155 , 2.953367 , 2.953367 , 2.953367 , 2.953353 , 2.953367 , 2.953367 , 2.953367 , 2.953353 
 0.904500 , 45.225000 , 0.996264 , 14.543473 , -0.008391 , -0.000515 , 2.957794 , 1.866383 , 1.867791 , -0.012639 , 0.002624 , -1.002465 , 2.957794 , 2.957794 , 2.957794 , 2.957779 , 2.957794 , 2.957794 , 2.957794 , 2.957779 
 0.905500 , 45.275000 , 0.999395 , 14.532354 , 0.002283 , -0.001556 , 2.949763 , 1.889559 , 1.861338 , -0.035377 , 0.003321 , -0.998390 , 2.949763 , 2.949763 , 2.949763 , 2.949761 , 2.949763 , 2.949763 , 2.949763 , 2.949761 
 0.906500 , 45.325000 , 1.001391 , 14.547468 , -0.003188 , -0.000889 , 2.920730 , 1.883233 , 1.858419 , -0.034575 , 0.003312 , -0.997273 , 2.920730 , 2.920730 , 2.920730 , 2.920609 , 2.920730 , 2.920730 , 2.920730 , 2.920609 
 0.907500 , 45.375000 , 0.995672 , 14.555329 , -0.017620 , -0.001507 , 2.917607 , 1.886924 , 1.869643 , -0.025547 , 0.003139 , -1.003672 , 2.917607 , 2.917607 , 2.917607 , 2.917549 , 2.917607 , 2.917607 , 2.917607 , 2.917549 
 0.908500 , 45.425000 , 0.992959 , 14.559901 , -0.008096 , -0.001644 , 2.930091 , 1.905671 , 1.872420 , -0.027931 , 0.003802 , -1.004927 , 2.930090 , 2.930090 , 2.930090 , 2.930038 , 2.930090 , 2.930090 , 2.930090 , 2.930038 
 0.909500 , 45.475000 , 0.991419 , 14.562344 , -0.009088 , -0.001353 , 2.948256 , 1.870275 , 1.876746 , -0.023174 , 0.003561 , -1.007592 , 2.948256 , 2.948256 , 2.948256 , 2.948219 , 2.948256 , 2.948256 , 2.948256 , 2.948219 
 0.910500 , 45.525000 , 1.000565 , 14.560766 , -0.017553 , -0.002012 , 2.960573 , 1.861369 , 1.858692 , -0.016062 , 0.004973 , -0.998147 , 2.960573 , 2.960573 , 2.960573 , 2.960459 , 2.960573 , 2.960573 , 2.960573 , 2.960459 
 0.911500 , 45.575000 , 0.999568 , 14.566660 , -0.003965 , -0.001717 , 2.963007 , 1.885977 , 1.860658 , -0.011285 , 0.003918 , -0.998625 , 2.963007 , 2.963007 , 2.963007 , 2.962963 , 2.963007 , 2.963007 , 2.963007 , 2.962963 
 0.912500 , 45.625000 , 1.003753 , 14.575896 , -0.007716 , -0.001882 , 2.920510 , 1.874790 , 1.854349 , -0.009064 , 0.004315 , -0.995355 , 2.920509 , 2.920509 , 2.920509 , 2.920332 , 2.920509 , 2.920509 , 2.920509 , 2.920332 
 0.913500 , 45.675000 , 1.000995 , 14.576424 , -0.006932 , -0.002449 , 2.923816 , 1.876793 , 1.858599 , -0.028465 , 0.004717 , -0.997740 , 2.923816 , 2.923816 , 2.923816 , 2.923768 , 2.923816 , 2.923816 , 2.923816 , 2.923768 
 0.914500 , 45.725000 , 1.000887 , 14.575931 , -0.009152 , -0.001976 , 2.947068 , 1.894079 , 1.859620 , -0.019022 , 0.006574 , -0.999258 , 2.947068 , 2.947068 , 2.947068 , 2.946863 , 2.947068 , 2.947068 , 2.947068 , 2.946863 
 0.915500 , 45.775000 , 0.996604 , 14.582747 , -0.011783 , -0.001607 , 2.950533 , 1.896651 , 1.867310 , -0.017009 , 0.005918 , -1.002945 , 2.950532 , 2.950532 , 2.950532 , 2.950412 , 2.950532 , 2.950532 , 2.950532 , 2.950412 
 0.916500 , 45.825000 , 0.997499 , 14.576046 , -0.002034 , -0.001699 , 2.953014 , 1.889248 , 1.865266 , -0.014899 , 0.005086 , -1.001235 , 2.953013 , 2.953013 , 2.953013 , 2.952877 , 2.953013 , 2.953013 , 2.953013 , 2.952877 
 0.917500 , 45.875000 , 0.999035 , 14.585233 , 0.001314 , -0.001918 , 2.930293 , 1.883203 , 1.862166 , -0.013038 , 0.005994 , -0.999563 , 2.930293 , 2.930293 , 2.930293 , 2.930277 , 2.930293 , 2.930293 , 2.930293 , 2.930277 
 0.918500 , 45.925000 , 0.990681 , 14.583747 , -0.004085 , -0.001831 , 2.922551 , 1.875305 , 1.879375 , -0.009705 , 0.004647 , -1.007874 , 2.922551 , 2.922551 , 2.922551 , 2.922503 , 2.922551 , 2.922551 , 2.922551 , 2.922503 
 0.919500 , 45.975000 , 0.994436 , 14.590158 , 0.000669 , -0.001601 , 2.926432 , 1.886704 , 1.871590 , -0.006108 , 0.005937 , -1.004402 , 2.926432 , 2.926432 , 2.926432 , 2.926426 , 2.926432 , 2.926432 , 2.926432 , 2.926426 
 0.920500 , 46.025000 , 0.994499 , 14.592715 , -0.002316 , -0.001672 , 2.923348 , 1.882920 , 1.870974 , 0.010388 , 0.004976 , -1.003940 , 2.923348 , 2.923348 , 2.923348 , 2.923307 , 2.923348 , 2.923348 , 2.923348 , 2.923307 
 0.921500 , 46.075000 , 0.989613 , 14.589455 , -0.003666 , -0.001205 , 2.927592 , 1.886333 , 1.879999 , 0.012227 , 0.005286 , -1.007855 , 2.927592 , 2.927592 , 2.927592 , 2.927578 , 2.927592 , 2.927592 , 2.927592 , 2.927578 
 0.922500 , 46.125000 , 0.993025 , 14.590903 , -0.006161 , -0.001411 , 2.911195 , 1.882550 , 1.875446 , 0.002895 , 0.004591 , -1.005262 , 2.911194 , 2.911194 , 2.911194 , 2.911120 , 2.911194 , 2.911194 , 2.911194 , 2.911120 
 0.923500 , 46.175000 , 0.995159 , 14.601812 , -0.010727 , -0.002288 , 2.920865 , 1.868221 , 1.870841 , -0.000908 , 0.004355 , -1.003308 , 2.920864 , 2.920864 , 2.920864 , 2.920844 , 2.920864 , 2.920864 , 2.920864 , 2.920844 
 0.924500 , 46.225000 , 0.997925 , 14.606979 , -0.015637 , -0.002092 , 2.901385 , 1.870107 , 1.865186 , 0.010296 , 0.004640 , -1.000110 , 2.901384 , 2.901384 , 2.901384 , 2.901380 , 2.901384 , 2.901384 , 2.901384 , 2.901380 
 0.925500 , 46.275000 , 1.009672 , 14.606934 , -0.016241 , -0.002272 , 2.883351 , 1.874958 , 1.844182 , 0.027203 , 0.004410 , -0.986379 , 2.883350 , 2.883350 , 2.883350 , 2.883337 , 2.883350 , 2.883350 , 2.883350 , 2.883337 
 0.926500 , 46.325000 , 1.008437 , 14.597740 , -0.016306 , -0.001439 , 2.901565 , 1.859402 , 1.845049 , 0.025637 , 0.003677 , -0.989010 , 2.901564 , 2.901564 , 2.901564 , 2.901529 , 2.901564 , 2.901564 , 2.901564 , 2.901529 
 0.927500 , 46.375000 , 1.003616 , 14.597232 , -0.013436 , -0.002271 , 2.899201 , 1.865906 , 1.857155 , 0.007297 , 0.004458 , -0.993928 , 2.899201 , 2.899201 , 2.899201 , 2.899096 , 2.899201 , 2.899201 , 2.899201 , 2.899096 
 0.928500 , 46.425000 , 1.003969 , 14.603193 , -0.009004 , -0.001683 , 2.901651 , 1.872564 , 1.853532 , 0.011189 , 0.003977 , -0.992127 , 2.901651 , 2.901651 , 2.901651 , 2.901614 , 2.901651 , 2.901651 , 2.901651 , 2.901614 
 0.929500 , 46.475000 , 1.005419 , 14.601177 , -0.002654 , -0.001824 , 2.927429 , 1.882585 , 1.853495 , 0.001650 , 0.004214 , -0.992045 , 2.927428 , 2.927428 , 2.927428 , 2.927404 , 2.927428 , 2.927428 , 2.927428 , 2.927404 
 0.930500 , 46.525000 , 1.007732 , 14.603463 , -0.011285 , -0.002495 , 2.934785 , 1.865888 , 1.848862 , 0.010335 , 0.003841 , -0.988991 , 2.934784 , 2.934784 , 2.934784 , 2.934729 , 2.934784 , 2.934784 , 2.934784 , 2.934729 
 0.931500 , 46.575000 , 1.004089 , 14.604271 , -0.009528 , -0.001129 , 2.912949 , 1.847113 , 1.855956 , 0.000471 , 0.003092 , -0.993138 , 2.912949 , 2.912949 , 2.912949 , 2.912937 , 2.912949 , 2.912949 , 2.912949 , 2.912937 
 0.932500 , 46.625000 , 1.004284 , 14.615353 , -0.009030 , -0.002126 , 2.887027 , 1.845670 , 1.855507 , 0.004547 , 0.003404 , -0.992410 , 2.887026 , 2.887026 , 2.887026 , 2.887008 , 2.887026 , 2.887026 , 2.887026 , 2.887008 
 0.933500 , 46.675000 , 1.009511 , 14.621322 , -0.005189 , -0.001439 , 2.887835 , 1.869713 , 1.846542 , 0.011222 , 0.003022 , -0.987898 , 2.887835 , 2.887835 , 2.887835 , 2.887824 , 2.887835 , 2.887835 , 2.887835 , 2.887824 
 0.934500 , 46.725000 , 1.006715 , 14.622541 , -0.003160 , -0.001180 , 2.873789 , 1.849358 , 1.851051 , -0.009348 , 0.003182 , -0.989392 , 2.873789 , 2.873789 , 2.873789 , 2.873672 , 2.873789 , 2.873789 , 2.873789 , 2.873672 
 0.935500 , 46.775000 , 0.995156 , 14.612074 , -0.000757 , -0.001667 , 2.911837 , 1.847681 , 1.873526 , -0.005864 , 0.002733 , -1.001211 , 2.911837 , 2.911837 , 2.911837 , 2.911748 , 2.911837 , 2.911837 , 2.911837 , 2.911748 
 0.936500 , 46.825000 , 1.002915 , 14.612976 , 0.006636 , -0.001738 , 2.909340 , 1.842014 , 1.858688 , -0.007451 , 0.003536 , -0.993380 , 2.909340 , 2.909340 , 2.909340 , 2.909229 , 2.909340 , 2.909340 , 2.909340 , 2.909229 
 0.937500 , 46.875000 , 1.004636 , 14.618487 , -0.001346 , -0.000473 , 2.927373 , 1.858642 , 1.858089 , -0.015686 , 0.002319 , -0.992068 , 2.927373 , 2.927373 , 2.927373 , 2.927255 , 2.927373 , 2.927373 , 2.927373 , 2.927255 
 0.938500 , 46.925000 , 1.000441 , 14.619811 , 0.001957 , -0.000936 , 2.941772 , 1.850317 , 1.863570 , 0.001210 , 0.002441 , -0.996835 , 2.941772 , 2.941772 , 2.941772 , 2.941643 , 2.941772 , 2.941772 , 2.941772 , 2.941643 
 0.939500 , 46.975000 , 0.993425 , 14.621851 , 0.003040 , -0.000926 , 2.943693 , 1.833355 , 1.877311 , 0.004571 , 0.001815 , -1.001661 , 2.943692 , 2.943692 , 2.943692 , 2.943683 , 2.943692 , 2.943692 , 2.943692 , 2.943683 
 0.940500 , 47.025000 , 0.999855 , 14.618349 , -0.002856 , -0.001478 , 2.936476 , 1.855879 , 1.865198 , 0.010604 , 0.001912 , -0.996896 , 2.936476 , 2.936476 , 2.936476 , 2.936465 , 2.936476 , 2.936476 , 2.936476 , 2.936465 
 0.941500 , 47.075000 , 1.005917 , 14.638175 , 0.006343 , -0.001266 , 2.933229 , 1.858847 , 1.854505 , 0.001007 , 0.002948 , -0.989691 , 2.933228 , 2.933228 , 2.933228 , 2.933187 , 2.933228 , 2.933228 , 2.933228 , 2.933187 
 0.942500 , 47.125000 , 1.000677 , 14.647659 , -0.008577 , -0.001083 , 2.913963 , 1.856736 , 1.863514 , -0.015690 , 0.002571 , -0.995616 , 2.913962 , 2.913963 , 2.913962 , 2.913928 , 2.913963 , 2.913963 , 2.913963 , 2.913928 
 0.943500 , 47.175000 , 1.004591 , 14.638422 , -0.004957 , -0.001033 , 2.904177 , 1.853753 , 1.857364 , -0.008469 , 0.003173 , -0.991255 , 2.904176 , 2.904176 , 2.904176 , 2.904143 , 2.904176 , 2.904176 , 2.904176 , 2.904143 
 0.944500 , 47.225000 , 1.010588 , 14.639148 , -0.007488 , -0.000545 , 2.919499 , 1.868826 , 1.844139 , -0.020376 , 0.003857 , -0.984027 , 2.919498 , 2.919498 , 2.919498 , 2.919496 , 2.919498 , 2.919498 , 2.919498 , 2.919496 
 0.945500 , 47.275000 , 1.006328 , 14.637273 , -0.014065 , -0.001368 , 2.923771 , 1.854935 , 1.854010 , -0.016865 , 0.003948 , -0.989050 , 2.923771 , 2.923771 , 2.923771 , 2.923726 , 2.923771 , 2.923771 , 2.923771 , 2.923726 
 0.946500 , 47.325000 , 1.003163 , 14.657670 , -0.014386 , -0.000795 , 2.916238 , 1.841721 , 1.858252 , -0.017284 , 0.003477 , -0.992620 , 2.916238 , 2.916238 , 2.916238 , 2.916010 , 2.916238 , 2.916238 , 2.916238 , 2.916010 
 0.947500 , 47.375000 , 1.001628 , 14.652056 , -0.029636 , -0.000895 , 2.915273 , 1.878696 , 1.864054 , -0.017813 , 0.003438 , -0.993905 , 2.915272 , 2.915273 , 2.915272 , 2.915254 , 2.915273 , 2.915273 , 2.915273 , 2.915254 
 0.948500 , 47.425000 , 0.998531 , 14.652774 , -0.035138 , -0.000565 , 2.932959 , 1.879319 , 1.866736 , -0.029964 , 0.002865 , -0.996812 , 2.932959 , 2.932959 , 2.932959 , 2.932776 , 2.932959 , 2.932959 , 2.932959 , 2.932776 
 0.949500 , 47.475000 , 1.001137 , 14.651747 , -0.011011 , -0.000650 , 2.922836 , 1.880080 , 1.861660 , -0.008949 , 0.003388 , -0.993476 , 2.922835 , 2.922835 , 2.922835 , 2.922832 , 2.922835 , 2.922835 , 2.922835 , 2.922832 
 0.950500 , 47.525000 , 1.000549 , 14.662729 , -0.009956 , -0.000410 , 2.931372 , 1.858640 , 1.864922 , -0.019446 , 0.003909 , -0.993464 , 2.931372 , 2.931372 , 2.931372 , 2.931319 , 2.931372 , 2.931372 , 2.931372 , 2.931319 
 0.951500 , 47.575000 , 1.003341 , 14.672653 , -0.000617 , -0.000483 , 2.937080 , 1.871895 , 1.859676 , -0.020833 , 0.003100 , -0.990008 , 2.937080 , 2.937080 , 2.937080 , 2.937039 , 2.937080 , 2.937080 , 2.937080 , 2.937039 
 0.952500 , 47.625000 , 1.009551 , 14.680417 , -0.004985 , -0.000243 , 2.905726 , 1.888998 , 1.848521 , -0.026901 , 0.004190 , -0.984267 , 2.905725 , 2.905725 , 2.905725 , 2.905679 , 2.905725 , 2.905725 , 2.905725 , 2.905679 
 0.953500 , 47.675000 , 1.001593 , 14.684449 , -0.006473 , -0.000933 , 2.940351 , 1.880132 , 1.863442 , -0.020768 , 0.003279 , -0.992034 , 2.940351 , 2.940351 , 2.940351 , 2.940276 , 2.940351 , 2.940351 , 2.940351 , 2.940276 
 0.954500 , 47.725000 , 1.006648 , 14.687398 , 0.001185 , -0.000617 , 2.922683 , 1.887484 , 1.854128 , -0.013888 , 0.003917 , -0.987578 , 2.922683 , 2.922683 , 2.922683 , 2.922600 , 2.922683 , 2.922683 , 2.922683 , 2.922600 
 0.955500 , 47.775000 , 1.001148 , 14.685386 , 0.010616 , -0.000135 , 2.923106 , 1.870869 , 1.865242 , -0.006589 , 0.003409 , -0.993440 , 2.923105 , 2.923105 , 2.923105 , 2.923060 , 2.923105 , 2.923105 , 2.923105 , 2.923060 
 0.956500 , 47.825000 , 1.003273 , 14.682813 , 0.005491 , -0.000999 , 2.938659 , 1.877989 , 1.860798 , -0.002506 , 0.003383 , -0.990431 , 2.938658 , 2.938658 , 2.938658 , 2.938526 , 2.938658 , 2.938658 , 2.938658 , 2.938526 
 0.957500 , 47.875000 , 1.003085 , 14.696380 , 0.003103 , -0.000697 , 2.935310 , 1.874949 , 1.861358 , 0.003929 , 0.002838 , -0.990559 , 2.935310 , 2.935309 , 2.935310 , 2.935158 , 2.935309 , 2.935309 , 2.935309 , 2.935158 
 0.958500 , 47.925000 , 1.003088 , 14.699584 , 0.005915 , -0.000930 , 2.916979 , 1.867243 , 1.860732 , -0.003233 , 0.003993 , -0.991318 , 2.916978 , 2.916978 , 2.916978 , 2.916845 , 2.916978 , 2.916978 , 2.916978 , 2.916845 
 0.959500 , 47.975000 , 1.008277 , 14.702628 , -0.005743 , -0.000929 , 2.917137 , 1.847480 , 1.852662 , -0.007224 , 0.003136 , -0.986774 , 2.917137 , 2.917137 , 2.917137 , 2.917095 , 2.917137 , 2.917137 , 2.917137 , 2.917095 
 0.960500 , 48.025000 , 1.013309 , 14.706206 , -0.005292 , -0.001052 , 2.913288 , 1.849314 , 1.842829 , -0.019352 , 0.001853 , -0.980779 , 2.913288 , 2.913288 , 2.913288 , 2.913135 , 2.913288 , 2.913288 , 2.913288 , 2.913135 
 0.961500 , 48.075000 , 1.009603 , 14.696030 , -0.008786 , -0.000380 , 2.902067 , 1.886526 , 1.849209 , -0.026757 , 0.002226 , -0.985069 , 2.902067 , 2.902067 , 2.902067 , 2.901874 , 2.902067 , 2.902067 , 2.902067 , 2.901874 
 0.962500 , 48.125000 , 1.005941 , 14.705318 , -0.008595 , -0.001183 , 2.913184 , 1.885605 , 1.856960 , -0.027588 , 0.002008 , -0.988955 , 2.913183 , 2.913183 , 2.913183 , 2.913144 , 2.913183 , 2.913183 , 2.913183 , 2.913144 
 0.963500 , 48.175000 , 1.005119 , 14.701577 , -0.010310 , -0.001017 , 2.922914 , 1.894068 , 1.858188 , -0.024661 , 0.002204 , -0.988416 , 2.922914 , 2.922914 , 2.922914 , 2.922897 , 2.922914 , 2.922914 , 2.922914 , 2.922897 
 0.964500 , 48.225000 , 1.006831 , 14.696572 , -0.003426 , -0.000553 , 2.899667 , 1.907608 , 1.856082 , -0.028503 , 0.001804 , -0.987200 , 2.899666 , 2.899666 , 2.899666 , 2.899615 , 2.899666 , 2.899666 , 2.899666 , 2.899615 
 0.965500 , 48.275000 , 1.003023 , 14.697588 , 0.003987 , -0.000782 , 2.895711 , 1.898884 , 1.861897 , -0.009490 , 0.002812 , -0.991151 , 2.895711 , 2.895711 , 2.895711 , 2.895650 , 2.895711 , 2.895711 , 2.895711 , 2.895650 
 0.966500 , 48.325000 , 1.002636 , 14.704946 , 0.000462 , -0.000868 , 2.891834 , 1.871367 , 1.861911 , -0.001139 , 0.002577 , -0.990940 , 2.891834 , 2.891834 , 2.891834 , 2.891769 , 2.891834 , 2.891834 , 2.891834 , 2.891769 
 0.967500 , 48.375000 , 1.000244 , 14.705789 , -0.003043 , 0.000314 , 2.900232 , 1.862784 , 1.866190 , -0.003855 , 0.002546 , -0.993891 , 2.900232 , 2.900232 , 2.900232 , 2.900230 , 2.900232 , 2.900232 , 2.900232 , 2.900230 
 0.968500 , 48.425000 , 0.999248 , 14.711642 , 0.001554 , -0.000280 , 2.894913 , 1.877541 , 1.868025 , -0.013318 , 0.003027 , -0.994446 , 2.894913 , 2.894913 , 2.894913 , 2.894865 , 2.894913 , 2.894913 , 2.894913 , 2.894865 
 0.969500 , 48.475000 , 0.996971 , 14.717027 , -0.005827 , -0.000307 , 2.895384 , 1.876275 , 1.872326 , 0.003156 , 0.001854 , -0.997118 , 2.895384 , 2.895384 , 2.895384 , 2.895341 , 2.895384 , 2.895384 , 2.895384 , 2.895341 
 0.970500 , 48.525000 , 0.991435 , 14.716850 , -0.002016 , 0.000063 , 2.920979 , 1.890194 , 1.884274 , -0.005904 , 0.001478 , -1.004136 , 2.920979 , 2.920979 , 2.920979 , 2.920977 , 2.920979 , 2.920979 , 2.920979 , 2.920977 
 0.971500 , 48.575000 , 1.002640 , 14.722040 , -0.011227 , -0.000474 , 2.904834 , 1.884178 , 1.861570 , -0.012339 , 0.001865 , -0.991328 , 2.904834 , 2.904834 , 2.904834 , 2.904779 , 2.904834 , 2.904834 , 2.904834 , 2.904779 
 0.972500 , 48.625000 , 0.998987 , 14.720599 , -0.002882 , 0.000358 , 2.890908 , 1.871606 , 1.869893 , -0.008896 , 0.002113 , -0.994512 , 2.890907 , 2.890907 , 2.890907 , 2.890880 , 2.890907 , 2.890907 , 2.890907 , 2.890880 
 0.973500 , 48.675000 , 0.998541 , 14.731565 , -0.002181 , 0.000411 , 2.900479 , 1.872862 , 1.870320 , -0.013373 , 0.001505 , -0.996651 , 2.900478 , 2.900478 , 2.900478 , 2.900462 , 2.900478 , 2.900478 , 2.900478 , 2.900462 
 0.974500 , 48.725000 , 1.004683 , 14.732673 , -0.007942 , -0.000066 , 2.883549 , 1.896892 , 1.857682 , -0.021096 , 0.003306 , -0.988389 , 2.883548 , 2.883548 , 2.883548 , 2.883522 , 2.883548 , 2.883548 , 2.883548 , 2.883522 
 0.975500 , 48.775000 , 1.002173 , 14.731044 , -0.009362 , 0.000748 , 2.879297 , 1.883276 , 1.862735 , -0.015240 , 0.001841 , -0.991822 , 2.879297 , 2.879297 , 2.879297 , 2.879285 , 2.879297 , 2.879297 , 2.879297 , 2.879285 
 0.976500 , 48.825000 , 1.008712 , 14.731457 , -0.007611 , 0.000330 , 2.909945 , 1.878972 , 1.852299 , -0.023415 , 0.002147 , -0.985891 , 2.909944 , 2.909944 , 2.909944 , 2.909915 , 2.909944 , 2.909944 , 2.909944 , 2.909915 
 0.977500 , 48.875000 , 1.010151 , 14.734493 , -0.011907 , 0.000502 , 2.891208 , 1.874693 , 1.848349 , -0.021109 , 0.002967 , -0.984036 , 2.891208 , 2.891208 , 2.891208 , 2.891132 , 2.891208 , 2.891208 , 2.891208 , 2.891132 
 0.978500 , 48.925000 , 0.999888 , 14.742928 , -0.014433 , 0.000627 , 2.911955 , 1.873941 , 1.867493 , -0.029222 , 0.001813 , -0.994565 , 2.911955 , 2.911955 , 2.911955 , 2.911922 , 2.911955 , 2.911955 , 2.911955 , 2.911922 
 0.979500 , 48.975000 , 1.004675 , 14.737539 , -0.001980 , 0.000613 , 2.924578 , 1.858197 , 1.859756 , -0.037943 , 0.002021 , -0.990101 , 2.924578 , 2.924578 , 2.924578 , 2.924550 , 2.924578 , 2.924578 , 2.924578 , 2.924550 
 0.980500 , 49.025000 , 1.007861 , 14.724542 , 0.000894 , 0.000339 , 2.915716 , 1.848528 , 1.852644 , -0.028629 , 0.002747 , -0.986085 , 2.915716 , 2.915716 , 2.915716 , 2.915643 , 2.915716 , 2.915716 , 2.915716 , 2.915643 
 0.981500 , 49.075000 , 1.003536 , 14.726340 , 0.002621 , 0.000602 , 2.901803 , 1.855632 , 1.859659 , -0.017874 , 0.002195 , -0.991984 , 2.901803 , 2.901803 , 2.901803 , 2.901779 , 2.901803 , 2.901803 , 2.901803 , 2.901779 
 0.982500 , 49.125000 , 1.014861 , 14.737683 , -0.001076 , 0.000163 , 2.930406 , 1.865853 , 1.839862 , -0.019735 , 0.002167 , -0.980781 , 2.930405 , 2.930405 , 2.930405 , 2.930398 , 2.930405 , 2.930405 , 2.930405 , 2.930398 
 0.983500 , 49.175000 , 1.006460 , 14.733383 , -0.008336 , 0.000503 , 2.924736 , 1.861502 , 1.856022 , -0.023814 , 0.000961 , -0.989337 , 2.924736 , 2.924736 , 2.924736 , 2.924585 , 2.924736 , 2.924736 , 2.924736 , 2.924585 
 0.984500 , 49.225000 , 1.009867 , 14.738590 , -0.013124 , -0.000149 , 2.929286 , 1.861299 , 1.851135 , -0.021011 , 0.001542 , -0.987224 , 2.929285 , 2.929285 , 2.929285 , 2.929235 , 2.929285 , 2.929285 , 2.929285 , 2.929235 
 0.985500 , 49.275000 , 1.006003 , 14.743499 , -0.003240 , -0.000751 , 2.927121 , 1.881552 , 1.856882 , -0.000263 , 0.000778 , -0.990411 , 2.927120 , 2.927120 , 2.927120 , 2.927103 , 2.927120 , 2.927120 , 2.927120 , 2.927103 
 0.986500 , 49.325000 , 1.004925 , 14.737476 , -0.004706 , -0.000356 , 2.916651 , 1.856875 , 1.860025 , 0.009479 , 0.000873 , -0.992347 , 2.916651 , 2.916651 , 2.916651 , 2.916569 , 2.916651 , 2.916651 , 2.916651 , 2.916569 
 0.987500 , 49.375000 , 1.010703 , 14.745802 , 0.011133 , -0.000956 , 2.903390 , 1.874098 , 1.849567 , -0.012100 , 0.001701 , -0.987229 , 2.903389 , 2.903389 , 2.903389 , 2.903327 , 2.903389 , 2.903389 , 2.903389 , 2.903327 
 0.988500 , 49.425000 , 1.005241 , 14.758884 , 0.003489 , -0.000500 , 2.907634 , 1.869151 , 1.857769 , -0.012002 , 0.000283 , -0.992502 , 2.907634 , 2.907634 , 2.907634 , 2.907624 , 2.907634 , 2.907634 , 2.907634 , 2.907624 
 0.989500 , 49.475000 , 1.005919 , 14.758569 , 0.006357 , -0.001290 , 2.930349 , 1.888359 , 1.858430 , -0.004802 , 0.000806 , -0.992204 , 2.930349 , 2.930349 , 2.930349 , 2.930274 , 2.930349 , 2.930349 , 2.930349 , 2.930274 
 0.990500 , 49.525000 , 1.018735 , 14.756430 , 0.006968 , -0.001067 , 2.904459 , 1.890019 , 1.835014 , -0.020110 , -0.000689 , -0.979947 , 2.904459 , 2.904459 , 2.904459 , 2.904434 , 2.904459 , 2.904459 , 2.904459 , 2.904434 
 0.991500 , 49.575000 , 1.013229 , 14.760171 , 0.009823 , -0.000537 , 2.906219 , 1.889171 , 1.843003 , -0.027709 , 0.001189 , -0.982945 , 2.906218 , 2.906218 , 2.906218 , 2.906125 , 2.906218 , 2.906218 , 2.906218 , 2.906125 
 0.992500 , 49.625000 , 1.008809 , 14.761738 , 0.013193 , -0.000465 , 2.912261 , 1.880682 , 1.851786 , -0.012270 , 0.000089 , -0.989494 , 2.912261 , 2.912261 , 2.912261 , 2.912193 , 2.912261 , 2.912261 , 2.912261 , 2.912193 
 0.993500 , 49.675000 , 1.009361 , 14.770858 , -0.002723 , -0.000682 , 2.920456 , 1.887852 , 1.851935 , -0.010922 , 0.000307 , -0.987958 , 2.920456 , 2.920456 , 2.920456 , 2.920442 , 2.920456 , 2.920456 , 2.920456 , 2.920442 
 0.994500 , 49.725000 , 1.010879 , 14.760518 , 0.011620 , -0.000372 , 2.918796 , 1.869682 , 1.847819 , -0.021407 , -0.000316 , -0.985997 , 2.918796 , 2.918796 , 2.918796 , 2.918779 , 2.918796 , 2.918796 , 2.918796 , 2.918779 
 0.995500 , 49.775000 , 1.008832 , 14.771380 , 0.005848 , -0.000510 , 2.913270 , 1.878913 , 1.853592 , -0.031365 , -0.000439 , -0.988556 , 2.913269 , 2.913269 , 2.913269 , 2.913261 , 2.913269 , 2.913269 , 2.913269 , 2.913261 
 0.996500 , 49.825000 , 1.005203 , 14.785282 , -0.003670 , -0.000024 , 2.943133 , 1.868349 , 1.857533 , -0.027774 , -0.000410 , -0.991567 , 2.943132 , 2.943132 , 2.943132 , 2.943052 , 2.943132 , 2.943132 , 2.943132 , 2.943052 
 0.997500 , 49.875000 , 0.998608 , 14.782514 , -0.001137 , -0.000155 , 2.953196 , 1.877397 , 1.870767 , -0.024813 , -0.000145 , -0.999644 , 2.953196 , 2.953196 , 2.953196 , 2.953177 , 2.953196 , 2.953196 , 2.953196 , 2.953177 
 0.998500 , 49.925000 , 1.009136 , 14.787918 , -0.002851 , -0.000712 , 2.945359 , 1.869015 , 1.853022 , -0.025057 , -0.000195 , -0.988956 , 2.945358 , 2.945359 , 2.945358 , 2.945309 , 2.945359 , 2.945359 , 2.945359 , 2.945309 
 0.999500 , 49.975000 , 1.013051 , 14.786652 , -0.003986 , 0.000670 , 2.943765 , 1.849647 , 1.844071 , -0.034253 , -0.000025 , -0.985473 , 2.943765 , 2.943765 , 2.943765 , 2.943739 , 2.943765 , 2.943765 , 2.943765 , 2.943739 


==> data/interp_stat/full_anal/fine_mesh_lagr_stat_100_cells.csv <==
# zc_ov_h , zc , C , U , V , W , uu , vv , ww , uv , wv , uw , stat_cor_uu , log_stat_cor_uu, lin_corrected_uu, lagr_corrected_uu,  lagr_log_stat_cor_uu_u_star_eul, lagr_log_stat_cor_uu_lag_ustar_U, lagr_log_stat_cor_uu_lag_ustar_uw,  lagr_lin_corrected_uu 
 0.005000 , 0.250000 , 1.013250 , 2.725941 , 0.005393 , -0.000183 , 4.267932 , 1.876347 , 1.876102 , 0.001090 , -0.002862 , -1.016582 , 2.966892 , 2.966892 , 4.203130 , 2.934569 , 2.956318 , 2.957007 , 2.934569 , 3.029274 
 0.015000 , 0.750000 , 1.010368 , 5.050753 , 0.001575 , 0.000244 , 3.125685 , 1.884948 , 1.864371 , -0.004942 , 0.000370 , -0.999835 , 2.955263 , 2.955263 , 3.060882 , 2.955523 , 2.955494 , 2.956139 , 2.955523 , 2.955531 
 0.025000 , 1.250000 , 1.004596 , 6.178845 , -0.004852 , -0.000342 , 3.013773 , 1.877927 , 1.870636 , -0.007202 , 0.003314 , -1.001922 , 2.947912 , 2.947912 , 2.948970 , 2.947694 , 2.947820 , 2.947904 , 2.947694 , 2.948366 
 0.035000 , 1.750000 , 0.999471 , 6.939940 , -0.000340 , -0.000825 , 2.970184 , 1.863280 , 1.874381 , 0.000771 , -0.001450 , -1.004853 , 2.935379 , 2.935379 , 2.905382 , 2.935135 , 2.935305 , 2.935303 , 2.935135 , 2.936559 
 0.045000 , 2.250000 , 0.997449 , 7.507295 , 0.012308 , -0.000176 , 2.964423 , 1.868269 , 1.875140 , 0.010302 , -0.009657 , -1.011142 , 2.942924 , 2.942924 , 2.899621 , 2.942660 , 2.942900 , 2.942928 , 2.942660 , 2.943341 
 0.055000 , 2.750000 , 0.991906 , 7.966577 , 0.020124 , 0.000312 , 2.952633 , 1.860293 , 1.880376 , 0.004109 , -0.011594 , -1.013333 , 2.944665 , 2.938040 , 2.944665 , 2.937556 , 2.938027 , 2.938050 , 2.937833 , 2.937556 
 0.065000 , 3.250000 , 0.992496 , 8.350365 , 0.004060 , -0.000445 , 2.932452 , 1.873336 , 1.874331 , -0.009325 , -0.004116 , -1.011589 , 2.924484 , 2.921901 , 2.924484 , 2.922421 , 2.921924 , 2.921946 , 2.921802 , 2.922421 
 0.075000 , 3.750000 , 0.995083 , 8.678029 , 0.000438 , -0.000539 , 2.959393 , 1.871918 , 1.870865 , -0.007400 , 0.001833 , -1.008000 , 2.951425 , 2.951409 , 2.951425 , 2.951565 , 2.951418 , 2.951441 , 2.951355 , 2.951565 
 0.085000 , 4.250000 , 0.991936 , 8.969977 , -0.003730 , -0.000032 , 2.969260 , 1.874891 , 1.874492 , -0.008817 , 0.003968 , -1.016482 , 2.961292 , 2.963009 , 2.961292 , 2.961833 , 2.963001 , 2.963017 , 2.962898 , 2.961833 
 0.095000 , 4.750000 , 0.997307 , 9.234768 , 0.008340 , 0.000567 , 2.952559 , 1.873039 , 1.870266 , 0.008984 , 0.004400 , -1.013587 , 2.944591 , 2.947532 , 2.944591 , 2.947779 , 2.947530 , 2.947537 , 2.947462 , 2.947779 
 0.105000 , 5.250000 , 0.994661 , 9.474188 , 0.005917 , -0.000296 , 2.962448 , 1.871130 , 1.877326 , 0.016725 , 0.002465 , -1.013173 , 2.959519 , 2.958317 , 2.959519 , 2.957637 , 2.958313 , 2.958313 , 2.958258 , 2.957637 
 0.115000 , 5.750000 , 1.002097 , 9.686007 , 0.010951 , 0.000279 , 2.965556 , 1.872943 , 1.867316 , 0.013273 , 0.001870 , -1.006465 , 2.962627 , 2.962102 , 2.962627 , 2.962567 , 2.962099 , 2.962101 , 2.962077 , 2.962567 
 0.125000 , 6.250000 , 1.005087 , 9.885034 , 0.009843 , 0.000817 , 2.943063 , 1.849365 , 1.865826 , 0.008935 , 0.000966 , -1.000230 , 2.940134 , 2.940132 , 2.940134 , 2.939806 , 2.940135 , 2.940133 , 2.940134 , 2.939806 
 0.135000 , 6.750000 , 1.003102 , 10.053756 , -0.001688 , 0.001092 , 2.949906 , 1.858965 , 1.871655 , 0.005173 , 0.000460 , -1.002948 , 2.946977 , 2.947387 , 2.946977 , 2.947867 , 2.947389 , 2.947394 , 2.947382 , 2.947867 
 0.145000 , 7.250000 , 1.002980 , 10.232681 , -0.000449 , 0.001931 , 2.940407 , 1.853603 , 1.870809 , -0.006338 , 0.000792 , -1.002829 , 2.937478 , 2.938219 , 2.937478 , 2.937754 , 2.938220 , 2.938219 , 2.938214 , 2.937754 
 0.155000 , 7.750000 , 1.005667 , 10.391091 , -0.010193 , 0.002265 , 2.967152 , 1.848556 , 1.867444 , 0.000566 , 0.001583 , -0.998045 , 2.965644 , 2.965234 , 2.965644 , 2.964901 , 2.965242 , 2.965241 , 2.965246 , 2.964901 
 0.165000 , 8.250000 , 1.008358 , 10.543555 , -0.003448 , 0.001568 , 2.971241 , 1.857550 , 1.863750 , 0.000568 , 0.000730 , -0.998548 , 2.969733 , 2.969546 , 2.969733 , 2.969482 , 2.969547 , 2.969544 , 2.969549 , 2.969482 
 0.175000 , 8.750000 , 1.002771 , 10.685066 , 0.001039 , 0.001820 , 2.951666 , 1.874405 , 1.872873 , -0.004300 , -0.000265 , -1.005465 , 2.950158 , 2.950158 , 2.950158 , 2.950062 , 2.950159 , 2.950156 , 2.950151 , 2.950062 
 0.185000 , 9.250000 , 0.998341 , 10.814567 , -0.007670 , 0.001472 , 2.957480 , 1.876551 , 1.880503 , -0.003939 , 0.001104 , -1.009264 , 2.955972 , 2.956128 , 2.955972 , 2.955969 , 2.956130 , 2.956127 , 2.956117 , 2.955969 
 0.195000 , 9.750000 , 1.003886 , 10.941264 , -0.002013 , 0.000529 , 2.945529 , 1.876519 , 1.870470 , -0.015044 , 0.003075 , -0.999916 , 2.944021 , 2.944311 , 2.944021 , 2.944408 , 2.944310 , 2.944307 , 2.944310 , 2.944408 
 0.205000 , 10.250000 , 1.011337 , 11.054617 , -0.000802 , -0.000527 , 2.951028 , 1.884153 , 1.858708 , -0.005038 , 0.002456 , -0.990689 , 2.950111 , 2.949925 , 2.950111 , 2.949786 , 2.949924 , 2.949922 , 2.949934 , 2.949786 
 0.215000 , 10.750000 , 1.004810 , 11.158576 , 0.000166 , -0.000746 , 2.968775 , 1.894255 , 1.869409 , 0.011802 , 0.004927 , -0.997441 , 2.967859 , 2.967772 , 2.967859 , 2.967666 , 2.967772 , 2.967772 , 2.967774 , 2.967666 
 0.225000 , 11.250000 , 1.004138 , 11.278008 , -0.004145 , -0.000594 , 2.948877 , 1.878656 , 1.869117 , 0.003417 , 0.002538 , -0.998851 , 2.947960 , 2.947960 , 2.947960 , 2.947764 , 2.947958 , 2.947956 , 2.947959 , 2.947764 
 0.235000 , 11.750000 , 0.996658 , 11.376482 , 0.009166 , -0.000007 , 2.912478 , 1.878342 , 1.880679 , 0.000767 , 0.000411 , -1.005776 , 2.911561 , 2.911637 , 2.911561 , 2.911594 , 2.911635 , 2.911634 , 2.911630 , 2.911594 
 0.245000 , 12.250000 , 0.995489 , 11.463859 , 0.000108 , 0.000637 , 2.920421 , 1.880119 , 1.879190 , 0.008226 , 0.000321 , -1.006096 , 2.919504 , 2.919647 , 2.919504 , 2.919704 , 2.919649 , 2.919649 , 2.919644 , 2.919704 
 0.255000 , 12.750000 , 0.996583 , 11.564783 , -0.003492 , -0.000195 , 2.955760 , 1.878975 , 1.876891 , -0.003922 , -0.001798 , -1.005066 , 2.955145 , 2.955045 , 2.955145 , 2.954867 , 2.955045 , 2.955045 , 2.955041 , 2.954867 
 0.265000 , 13.250000 , 0.996202 , 11.654895 , -0.007342 , 0.000125 , 2.941288 , 1.895438 , 1.873984 , 0.001553 , -0.001660 , -1.004347 , 2.940672 , 2.940625 , 2.940672 , 2.940500 , 2.940624 , 2.940624 , 2.940621 , 2.940500 
 0.275000 , 13.750000 , 0.998858 , 11.743170 , 0.007264 , -0.000423 , 2.914950 , 1.899169 , 1.870279 , 0.000942 , -0.001458 , -1.000449 , 2.914335 , 2.914335 , 2.914335 , 2.914465 , 2.914336 , 2.914335 , 2.914335 , 2.914465 
 0.285000 , 14.250000 , 0.995003 , 11.814922 , -0.003485 , -0.001442 , 2.923573 , 1.897410 , 1.878777 , 0.020931 , -0.004373 , -1.004777 , 2.922957 , 2.922999 , 2.922957 , 2.923085 , 2.923000 , 2.923001 , 2.922998 , 2.923085 
 0.295000 , 14.750000 , 0.999156 , 11.894811 , 0.004241 , -0.001748 , 2.931527 , 1.877564 , 1.871509 , 0.011934 , -0.003586 , -1.002680 , 2.930911 , 2.930991 , 2.930911 , 2.930950 , 2.930992 , 2.930993 , 2.930991 , 2.930950 
 0.305000 , 15.250000 , 1.002452 , 11.977889 , 0.006430 , -0.002420 , 2.952016 , 1.875501 , 1.865087 , 0.000356 , -0.003359 , -1.000836 , 2.951574 , 2.951514 , 2.951574 , 2.951215 , 2.951514 , 2.951515 , 2.951514 , 2.951215 
 0.315000 , 15.750000 , 1.002779 , 12.054097 , 0.016694 , -0.002601 , 2.964913 , 1.881645 , 1.863036 , 0.004737 , -0.003535 , -1.001883 , 2.964471 , 2.964443 , 2.964471 , 2.964502 , 2.964443 , 2.964444 , 2.964442 , 2.964502 
 0.325000 , 16.250000 , 1.008751 , 12.121436 , 0.005006 , -0.002397 , 2.941619 , 1.883737 , 1.852178 , 0.008117 , -0.003782 , -0.993517 , 2.941178 , 2.941178 , 2.941178 , 2.941094 , 2.941178 , 2.941179 , 2.941181 , 2.941094 
 0.335000 , 16.750000 , 0.997774 , 12.204075 , 0.002988 , -0.002568 , 2.950789 , 1.892131 , 1.871848 , -0.007609 , -0.002786 , -1.004181 , 2.950347 , 2.950373 , 2.950347 , 2.950124 , 2.950373 , 2.950373 , 2.950371 , 2.950124 
 0.345000 , 17.250000 , 0.995330 , 12.279432 , 0.003942 , -0.003170 , 2.951125 , 1.868792 , 1.875383 , 0.012283 , -0.000734 , -1.002668 , 2.950683 , 2.950732 , 2.950683 , 2.950927 , 2.950732 , 2.950732 , 2.950731 , 2.950927 
 0.355000 , 17.750000 , 0.998761 , 12.332163 , 0.005539 , -0.002983 , 2.931588 , 1.867682 , 1.868471 , -0.003154 , -0.000632 , -0.998690 , 2.931255 , 2.931217 , 2.931255 , 2.931325 , 2.931217 , 2.931217 , 2.931217 , 2.931325 
 0.365000 , 18.250000 , 1.001405 , 12.407251 , 0.004364 , -0.002280 , 2.935094 , 1.868332 , 1.864997 , 0.015752 , -0.000452 , -0.996186 , 2.934762 , 2.934743 , 2.934762 , 2.934490 , 2.934744 , 2.934744 , 2.934745 , 2.934490 
 0.375000 , 18.750000 , 1.005296 , 12.470723 , 0.005045 , -0.001874 , 2.917853 , 1.861474 , 1.859982 , 0.003823 , -0.001176 , -0.991520 , 2.917521 , 2.917521 , 2.917521 , 2.917707 , 2.917520 , 2.917520 , 2.917523 , 2.917707 
 0.385000 , 19.250000 , 1.008685 , 12.523904 , 0.000780 , -0.001915 , 2.925519 , 1.874204 , 1.853437 , 0.005606 , 0.000743 , -0.985417 , 2.925186 , 2.925203 , 2.925186 , 2.925293 , 2.925203 , 2.925203 , 2.925207 , 2.925293 
 0.395000 , 19.750000 , 0.996877 , 12.598485 , 0.000906 , -0.001958 , 2.928306 , 1.889619 , 1.874557 , 0.006842 , 0.000570 , -0.999427 , 2.927974 , 2.928007 , 2.927974 , 2.928080 , 2.928006 , 2.928006 , 2.928007 , 2.928080 
 0.405000 , 20.250000 , 0.991861 , 12.653112 , 0.009341 , -0.003094 , 2.952261 , 1.888090 , 1.881476 , 0.000562 , 0.001149 , -1.005425 , 2.952002 , 2.951976 , 2.952002 , 2.951840 , 2.951976 , 2.951976 , 2.951974 , 2.951840 
 0.415000 , 20.750000 , 0.997696 , 12.720767 , 0.005204 , -0.003677 , 2.958957 , 1.877248 , 1.869458 , 0.015272 , 0.003084 , -1.000186 , 2.958698 , 2.958685 , 2.958698 , 2.958727 , 2.958685 , 2.958685 , 2.958685 , 2.958727 
 0.425000 , 21.250000 , 0.998749 , 12.781000 , 0.006222 , -0.004331 , 2.939113 , 1.873887 , 1.866797 , 0.014409 , 0.002534 , -0.999879 , 2.938853 , 2.938853 , 2.938853 , 2.938848 , 2.938853 , 2.938852 , 2.938853 , 2.938848 
 0.435000 , 21.750000 , 0.996718 , 12.837031 , 0.011104 , -0.003847 , 2.930851 , 1.867589 , 1.870760 , 0.006884 , 0.003499 , -1.002097 , 2.930592 , 2.930604 , 2.930592 , 2.930594 , 2.930604 , 2.930604 , 2.930604 , 2.930594 
 0.445000 , 22.250000 , 0.992786 , 12.895280 , 0.008605 , -0.004384 , 2.933938 , 1.856541 , 1.878335 , 0.014907 , 0.003013 , -1.006384 , 2.933679 , 2.933702 , 2.933679 , 2.933798 , 2.933701 , 2.933700 , 2.933700 , 2.933798 
 0.455000 , 22.750000 , 0.990451 , 12.932491 , 0.001156 , -0.004282 , 2.945717 , 1.880726 , 1.882403 , 0.007874 , 0.001083 , -1.009890 , 2.945510 , 2.945491 , 2.945510 , 2.945619 , 2.945491 , 2.945491 , 2.945489 , 2.945619 
 0.465000 , 23.250000 , 0.995852 , 12.985395 , 0.011616 , -0.004736 , 2.912231 , 1.891555 , 1.872813 , 0.018529 , -0.001080 , -1.004889 , 2.912023 , 2.912014 , 2.912023 , 2.911832 , 2.912014 , 2.912014 , 2.912013 , 2.911832 
 0.475000 , 23.750000 , 0.993002 , 13.043069 , 0.008066 , -0.004837 , 2.915603 , 1.889711 , 1.878976 , 0.018977 , -0.000268 , -1.005882 , 2.915395 , 2.915395 , 2.915395 , 2.915541 , 2.915396 , 2.915396 , 2.915395 , 2.915541 
 0.485000 , 24.250000 , 0.991968 , 13.090614 , 0.006242 , -0.005000 , 2.924015 , 1.889793 , 1.882394 , 0.020654 , 0.001399 , -1.006245 , 2.923807 , 2.923816 , 2.923807 , 2.923777 , 2.923816 , 2.923816 , 2.923815 , 2.923777 
 0.495000 , 24.750000 , 0.994446 , 13.146848 , 0.009849 , -0.005309 , 2.944357 , 1.893373 , 1.878155 , 0.015262 , 0.000631 , -1.004007 , 2.944150 , 2.944166 , 2.944150 , 2.943998 , 2.944166 , 2.944165 , 2.944165 , 2.943998 
 0.505000 , 25.250000 , 1.003787 , 13.182206 , 0.006402 , -0.005399 , 2.943551 , 1.875690 , 1.861453 , 0.028477 , -0.000408 , -0.996230 , 2.943381 , 2.943367 , 2.943381 , 2.943470 , 2.943367 , 2.943367 , 2.943368 , 2.943470 
 0.515000 , 25.750000 , 0.997607 , 13.219276 , 0.018183 , -0.004887 , 2.939099 , 1.868382 , 1.872898 , 0.004533 , 0.000950 , -1.003416 , 2.938929 , 2.938922 , 2.938929 , 2.938987 , 2.938922 , 2.938923 , 2.938922 , 2.938987 
 0.525000 , 26.250000 , 0.991141 , 13.274109 , 0.009036 , -0.004999 , 2.948851 , 1.859994 , 1.882815 , -0.003430 , -0.000373 , -1.011521 , 2.948681 , 2.948681 , 2.948681 , 2.948601 , 2.948681 , 2.948681 , 2.948679 , 2.948601 
 0.535000 , 26.750000 , 0.995141 , 13.315755 , 0.003159 , -0.005333 , 2.951303 , 1.873720 , 1.874749 , 0.005725 , -0.000739 , -1.006533 , 2.951133 , 2.951139 , 2.951133 , 2.951149 , 2.951140 , 2.951140 , 2.951139 , 2.951149 
 0.545000 , 27.250000 , 0.996371 , 13.371207 , 0.009824 , -0.005075 , 2.941488 , 1.877294 , 1.871575 , 0.018082 , -0.001382 , -1.003270 , 2.941318 , 2.941330 , 2.941318 , 2.941206 , 2.941329 , 2.941329 , 2.941329 , 2.941206 
 0.555000 , 27.750000 , 1.003446 , 13.403140 , 0.013535 , -0.004896 , 2.921437 , 1.878294 , 1.860609 , 0.025063 , -0.001147 , -0.994658 , 2.921295 , 2.921285 , 2.921295 , 2.921361 , 2.921285 , 2.921285 , 2.921286 , 2.921361 
 0.565000 , 28.250000 , 1.000133 , 13.442177 , 0.007308 , -0.005039 , 2.924378 , 1.883783 , 1.864827 , 0.012466 , 0.000018 , -0.999082 , 2.924236 , 2.924231 , 2.924236 , 2.924211 , 2.924231 , 2.924231 , 2.924231 , 2.924211 
 0.575000 , 28.750000 , 1.002465 , 13.483673 , 0.009270 , -0.004277 , 2.908012 , 1.872417 , 1.860095 , 0.003192 , 0.001039 , -0.998594 , 2.907870 , 2.907870 , 2.907870 , 2.907703 , 2.907870 , 2.907870 , 2.907870 , 2.907703 
 0.585000 , 29.250000 , 0.998429 , 13.522405 , 0.006548 , -0.003870 , 2.924487 , 1.880334 , 1.868330 , 0.023013 , 0.000676 , -1.000913 , 2.924345 , 2.924350 , 2.924345 , 2.924402 , 2.924350 , 2.924350 , 2.924350 , 2.924402 
 0.595000 , 29.750000 , 0.992565 , 13.562460 , 0.007894 , -0.004539 , 2.924795 , 1.868281 , 1.881052 , 0.016808 , -0.000542 , -1.004405 , 2.924653 , 2.924662 , 2.924653 , 2.924639 , 2.924662 , 2.924662 , 2.924661 , 2.924639 
 0.605000 , 30.250000 , 0.990997 , 13.602100 , 0.014169 , -0.004112 , 2.914825 , 1.873969 , 1.884489 , 0.008431 , -0.002954 , -1.007484 , 2.914705 , 2.914697 , 2.914705 , 2.914646 , 2.914697 , 2.914697 , 2.914696 , 2.914646 
 0.615000 , 30.750000 , 0.990969 , 13.649558 , 0.009979 , -0.004037 , 2.903999 , 1.902703 , 1.884806 , 0.000275 , -0.001329 , -1.007648 , 2.903879 , 2.903875 , 2.903879 , 2.903795 , 2.903875 , 2.903875 , 2.903874 , 2.903795 
 0.625000 , 31.250000 , 0.996058 , 13.689415 , 0.015727 , -0.003969 , 2.909638 , 1.895087 , 1.875346 , -0.000994 , -0.000429 , -1.001897 , 2.909518 , 2.909518 , 2.909518 , 2.909411 , 2.909518 , 2.909518 , 2.909518 , 2.909411 
 0.635000 , 31.750000 , 0.996359 , 13.732651 , 0.005630 , -0.003961 , 2.936025 , 1.866515 , 1.873370 , 0.006342 , 0.001302 , -1.001854 , 2.935905 , 2.935909 , 2.935905 , 2.935917 , 2.935909 , 2.935908 , 2.935908 , 2.935917 
 0.645000 , 32.250000 , 0.989991 , 13.761490 , 0.008543 , -0.004063 , 2.926545 , 1.874778 , 1.883439 , 0.000971 , 0.000961 , -1.007907 , 2.926425 , 2.926432 , 2.926425 , 2.926535 , 2.926432 , 2.926432 , 2.926431 , 2.926535 
 0.655000 , 32.750000 , 0.995438 , 13.802156 , 0.009353 , -0.003768 , 2.919718 , 1.868559 , 1.870680 , 0.005720 , 0.001440 , -1.001907 , 2.919615 , 2.919609 , 2.919615 , 2.919553 , 2.919609 , 2.919609 , 2.919608 , 2.919553 
 0.665000 , 33.250000 , 0.996557 , 13.835709 , 0.001049 , -0.003493 , 2.911115 , 1.851757 , 1.868609 , 0.001592 , 0.000916 , -1.000115 , 2.911012 , 2.911009 , 2.911012 , 2.911002 , 2.911009 , 2.911009 , 2.911009 , 2.911002 
 0.675000 , 33.750000 , 0.994223 , 13.867890 , 0.008597 , -0.002339 , 2.923962 , 1.871451 , 1.873288 , 0.002521 , -0.001938 , -1.004334 , 2.923859 , 2.923859 , 2.923859 , 2.923859 , 2.923859 , 2.923859 , 2.923858 , 2.923859 
 0.685000 , 34.250000 , 1.003601 , 13.895034 , 0.006843 , -0.001804 , 2.936509 , 1.870170 , 1.856007 , 0.021896 , -0.002774 , -0.996089 , 2.936406 , 2.936409 , 2.936406 , 2.936344 , 2.936409 , 2.936409 , 2.936409 , 2.936344 
 0.695000 , 34.750000 , 1.002979 , 13.942277 , 0.010308 , -0.001290 , 2.932472 , 1.882133 , 1.858646 , 0.016141 , -0.002169 , -0.994967 , 2.932369 , 2.932375 , 2.932369 , 2.932160 , 2.932375 , 2.932375 , 2.932375 , 2.932160 
 0.705000 , 35.250000 , 1.002123 , 13.980523 , 0.012363 , -0.000599 , 2.940469 , 1.871146 , 1.863490 , 0.008807 , -0.004052 , -0.995006 , 2.940380 , 2.940375 , 2.940380 , 2.940447 , 2.940375 , 2.940375 , 2.940375 , 2.940447 
 0.715000 , 35.750000 , 0.997334 , 13.991171 , 0.004906 , -0.000621 , 2.926835 , 1.872551 , 1.874563 , 0.011254 , -0.003950 , -0.999806 , 2.926745 , 2.926743 , 2.926745 , 2.926826 , 2.926743 , 2.926743 , 2.926743 , 2.926826 
 0.725000 , 36.250000 , 1.000462 , 14.022427 , -0.000962 , -0.001030 , 2.935751 , 1.877571 , 1.869887 , 0.009852 , -0.001839 , -0.996272 , 2.935662 , 2.935662 , 2.935662 , 2.935681 , 2.935662 , 2.935662 , 2.935662 , 2.935681 
 0.735000 , 36.750000 , 0.994323 , 14.057713 , -0.002654 , -0.000997 , 2.928227 , 1.867842 , 1.878989 , 0.004066 , 0.000157 , -1.004940 , 2.928138 , 2.928140 , 2.928138 , 2.928077 , 2.928141 , 2.928141 , 2.928140 , 2.928077 
 0.745000 , 37.250000 , 1.007020 , 14.096014 , 0.000312 , -0.000793 , 2.913962 , 1.863112 , 1.855399 , 0.017769 , 0.000351 , -0.993694 , 2.913872 , 2.913877 , 2.913872 , 2.913893 , 2.913877 , 2.913877 , 2.913878 , 2.913893 
 0.755000 , 37.750000 , 1.003766 , 14.133574 , 0.005316 , -0.001287 , 2.947085 , 1.876113 , 1.859122 , 0.007517 , 0.001818 , -0.995595 , 2.947007 , 2.947003 , 2.947007 , 2.946850 , 2.947003 , 2.947003 , 2.947003 , 2.946850 
 0.765000 , 38.250000 , 1.002679 , 14.167730 , 0.002305 , -0.001244 , 2.958825 , 1.873176 , 1.860775 , -0.007892 , 0.003140 , -0.997237 , 2.958747 , 2.958744 , 2.958747 , 2.958783 , 2.958744 , 2.958744 , 2.958745 , 2.958783 
 0.775000 , 38.750000 , 1.002860 , 14.201250 , 0.004638 , 0.000073 , 2.928025 , 1.877605 , 1.861813 , -0.016067 , 0.002048 , -0.995664 , 2.927947 , 2.927947 , 2.927947 , 2.927896 , 2.927947 , 2.927947 , 2.927947 , 2.927896 
 0.785000 , 39.250000 , 1.006394 , 14.230111 , -0.000910 , 0.000965 , 2.914392 , 1.858711 , 1.857013 , -0.012980 , -0.000251 , -0.993823 , 2.914314 , 2.914316 , 2.914314 , 2.914261 , 2.914316 , 2.914316 , 2.914316 , 2.914261 
 0.795000 , 39.750000 , 1.004785 , 14.253469 , -0.005725 , 0.000714 , 2.914682 , 1.863457 , 1.860272 , -0.016119 , 0.000094 , -0.994577 , 2.914604 , 2.914608 , 2.914604 , 2.914665 , 2.914608 , 2.914608 , 2.914608 , 2.914665 
 0.805000 , 40.250000 , 0.996456 , 14.275315 , 0.001995 , 0.000295 , 2.929304 , 1.877670 , 1.873370 , -0.012763 , -0.001132 , -1.001673 , 2.929235 , 2.929232 , 2.929235 , 2.929270 , 2.929232 , 2.929232 , 2.929232 , 2.929270 
 0.815000 , 40.750000 , 0.993871 , 14.300371 , 0.005903 , 0.000067 , 2.942874 , 1.893135 , 1.877284 , -0.015064 , -0.000415 , -1.005436 , 2.942805 , 2.942804 , 2.942805 , 2.942773 , 2.942804 , 2.942804 , 2.942803 , 2.942773 
 0.825000 , 41.250000 , 1.004076 , 14.327947 , 0.003709 , -0.000064 , 2.964488 , 1.883453 , 1.859143 , -0.018158 , 0.001652 , -0.997948 , 2.964419 , 2.964419 , 2.964419 , 2.964454 , 2.964419 , 2.964419 , 2.964419 , 2.964454 
 0.835000 , 41.750000 , 1.003031 , 14.358599 , 0.005851 , -0.000497 , 2.942807 , 1.881256 , 1.858543 , -0.009470 , 0.002170 , -0.999854 , 2.942738 , 2.942739 , 2.942738 , 2.942769 , 2.942739 , 2.942739 , 2.942739 , 2.942769 
 0.845000 , 42.250000 , 1.008103 , 14.388769 , 0.001028 , -0.001018 , 2.917880 , 1.884571 , 1.848544 , -0.022163 , 0.004824 , -0.993597 , 2.917811 , 2.917814 , 2.917811 , 2.917690 , 2.917814 , 2.917815 , 2.917815 , 2.917690 
 0.855000 , 42.750000 , 1.011646 , 14.420177 , -0.006645 , -0.001017 , 2.948423 , 1.889128 , 1.840998 , -0.020245 , 0.003681 , -0.989158 , 2.948362 , 2.948359 , 2.948362 , 2.948295 , 2.948359 , 2.948359 , 2.948360 , 2.948295 
 0.865000 , 43.250000 , 1.012212 , 14.459440 , -0.007949 , -0.000792 , 2.930493 , 1.892717 , 1.840396 , -0.011125 , 0.004518 , -0.988245 , 2.930432 , 2.930430 , 2.930432 , 2.930340 , 2.930430 , 2.930430 , 2.930431 , 2.930340 
 0.875000 , 43.750000 , 1.007534 , 14.473495 , 0.002547 , -0.000309 , 2.953076 , 1.888791 , 1.848779 , -0.023293 , 0.004413 , -0.992560 , 2.953015 , 2.953015 , 2.953015 , 2.953057 , 2.953015 , 2.953015 , 2.953015 , 2.953057 
 0.885000 , 44.250000 , 0.992546 , 14.485758 , -0.006459 , 0.000027 , 2.965264 , 1.879101 , 1.876889 , -0.012799 , 0.003035 , -1.006400 , 2.965202 , 2.965203 , 2.965202 , 2.965077 , 2.965203 , 2.965204 , 2.965203 , 2.965077 
 0.895000 , 44.750000 , 0.998735 , 14.520718 , 0.001719 , -0.000650 , 2.953067 , 1.892995 , 1.866121 , -0.013840 , 0.002267 , -0.999828 , 2.953005 , 2.953008 , 2.953005 , 2.952938 , 2.953008 , 2.953008 , 2.953008 , 2.952938 
 0.905000 , 45.250000 , 0.998774 , 14.546928 , -0.004640 , -0.001269 , 2.937871 , 1.878227 , 1.863110 , -0.023186 , 0.002957 , -0.999959 , 2.937816 , 2.937813 , 2.937816 , 2.937820 , 2.937813 , 2.937813 , 2.937813 , 2.937820 
 0.915000 , 45.750000 , 0.998402 , 14.577344 , -0.006131 , -0.001870 , 2.939859 , 1.882436 , 1.863737 , -0.014444 , 0.005208 , -1.000501 , 2.939804 , 2.939802 , 2.939804 , 2.939776 , 2.939802 , 2.939802 , 2.939802 , 2.939776 
 0.925000 , 46.250000 , 1.000133 , 14.598839 , -0.009635 , -0.001817 , 2.909733 , 1.874553 , 1.861507 , 0.010800 , 0.004457 , -0.997351 , 2.909678 , 2.909678 , 2.909678 , 2.909719 , 2.909678 , 2.909678 , 2.909678 , 2.909719 
 0.935000 , 46.750000 , 1.002890 , 14.615210 , -0.002882 , -0.001412 , 2.913027 , 1.851045 , 1.858864 , -0.000573 , 0.002942 , -0.993674 , 2.912972 , 2.912973 , 2.912972 , 2.912991 , 2.912973 , 2.912973 , 2.912973 , 2.912991 
 0.945000 , 47.250000 , 1.003241 , 14.643320 , -0.012159 , -0.000968 , 2.921953 , 1.863005 , 1.858921 , -0.012456 , 0.003157 , -0.992319 , 2.921898 , 2.921900 , 2.921898 , 2.921882 , 2.921901 , 2.921901 , 2.921901 , 2.921882 
 0.955000 , 47.750000 , 1.004055 , 14.685456 , -0.000151 , -0.000638 , 2.926951 , 1.872612 , 1.859133 , -0.011725 , 0.003516 , -0.989981 , 2.926902 , 2.926900 , 2.926902 , 2.926811 , 2.926900 , 2.926900 , 2.926900 , 2.926811 
 0.965000 , 48.250000 , 1.004292 , 14.704252 , -0.003936 , -0.000612 , 2.902985 , 1.881012 , 1.859323 , -0.015187 , 0.002291 , -0.989775 , 2.902935 , 2.902934 , 2.902935 , 2.902962 , 2.902934 , 2.902934 , 2.902935 , 2.902962 
 0.975000 , 48.750000 , 1.002188 , 14.730139 , -0.007164 , 0.000312 , 2.901810 , 1.878490 , 1.863388 , -0.018895 , 0.002108 , -0.992114 , 2.901761 , 2.901761 , 2.901761 , 2.901761 , 2.901761 , 2.901761 , 2.901761 , 2.901761 
 0.985000 , 49.250000 , 1.007538 , 14.740475 , -0.000599 , -0.000240 , 2.918844 , 1.866332 , 1.854182 , -0.013061 , 0.001405 , -0.989005 , 2.918794 , 2.918795 , 2.918794 , 2.918730 , 2.918795 , 2.918796 , 2.918796 , 2.918730 
 0.995000 , 49.750000 , 1.009584 , 14.772314 , 0.003320 , -0.000386 , 2.926172 , 1.876124 , 1.850810 , -0.023634 , -0.000064 , -0.988026 , 2.926122 , 2.926124 , 2.926122 , 2.926050 , 2.926124 , 2.926124 , 2.926125 , 2.926050 


==> data/interp_stat/full_anal/fine_mesh_lagr_stat_200_cells.csv <==
# zc_ov_h , zc , C , U , V , W , uu , vv , ww , uv , wv , uw , stat_cor_uu , log_stat_cor_uu, lin_corrected_uu, lagr_corrected_uu,  lagr_log_stat_cor_uu_u_star_eul, lagr_log_stat_cor_uu_lag_ustar_U, lagr_log_stat_cor_uu_lag_ustar_uw,  lagr_lin_corrected_uu 
 0.002500 , 0.125000 , 1.021828 , 1.787694 , 0.004610 , -0.000177 , 3.644449 , 1.869593 , 1.870573 , -0.000630 , -0.000964 , -1.020872 , 2.957784 , 2.957784 , 3.628248 , 2.938261 , 2.952699 , 2.953099 , 2.938261 , 2.984796 
 0.007500 , 0.375000 , 1.004671 , 3.680212 , 0.006189 , -0.000189 , 3.096089 , 1.883214 , 1.881726 , 0.001332 , -0.004792 , -1.012207 , 2.960817 , 2.960817 , 3.079889 , 2.959112 , 2.960764 , 2.960831 , 2.959112 , 2.967111 
 0.012500 , 0.625000 , 1.009529 , 4.694542 , -0.003959 , 0.000056 , 3.022854 , 1.877572 , 1.865815 , -0.004933 , -0.000531 , -1.001847 , 2.965888 , 2.965888 , 3.006653 , 2.965816 , 2.965921 , 2.966173 , 2.965816 , 2.967623 
 0.017500 , 0.875000 , 1.011207 , 5.406372 , 0.007100 , 0.000431 , 2.975204 , 1.892251 , 1.862929 , -0.008884 , 0.001267 , -0.997959 , 2.943904 , 2.943904 , 2.959003 , 2.943944 , 2.943880 , 2.943981 , 2.943944 , 2.941481 
 0.022500 , 1.125000 , 1.006209 , 5.956619 , -0.003425 , 0.000069 , 2.962134 , 1.889590 , 1.869575 , -0.011716 , 0.005085 , -1.001099 , 2.942362 , 2.942362 , 2.945933 , 2.942351 , 2.942373 , 2.942403 , 2.942351 , 2.943715 
 0.027500 , 1.375000 , 1.002984 , 6.401785 , -0.006283 , -0.000754 , 2.966332 , 1.866223 , 1.871700 , -0.002037 , 0.001535 , -1.002564 , 2.952716 , 2.952716 , 2.950132 , 2.952665 , 2.952700 , 2.952714 , 2.952665 , 2.952788 
 0.032500 , 1.625000 , 0.999746 , 6.780776 , -0.010323 , -0.000873 , 2.927445 , 1.859905 , 1.874093 , -0.000057 , 0.001119 , -1.002147 , 2.917498 , 2.917498 , 2.911244 , 2.917461 , 2.917482 , 2.917475 , 2.917461 , 2.917214 
 0.037500 , 1.875000 , 0.999195 , 7.099191 , 0.009648 , -0.000778 , 2.962239 , 1.866458 , 1.874669 , -0.001582 , -0.004022 , -1.007576 , 2.954655 , 2.954655 , 2.946038 , 2.954582 , 2.954640 , 2.954644 , 2.954582 , 2.955650 
 0.042500 , 2.125000 , 0.997456 , 7.382165 , 0.010389 , -0.000374 , 2.956949 , 1.872599 , 1.876105 , 0.002189 , -0.007272 , -1.009391 , 2.950976 , 2.950976 , 2.940748 , 2.950905 , 2.950961 , 2.950966 , 2.950905 , 2.950582 
 0.047500 , 2.375000 , 0.997443 , 7.632426 , 0.014227 , 0.000023 , 2.940582 , 1.863931 , 1.874176 , 0.017934 , -0.012042 , -1.012942 , 2.935756 , 2.935756 , 2.924381 , 2.935693 , 2.935755 , 2.935764 , 2.935693 , 2.936020 
 0.052500 , 2.625000 , 0.992010 , 7.859016 , 0.021881 , 0.000436 , 2.945330 , 1.861032 , 1.883422 , 0.005124 , -0.013674 , -1.015045 , 2.943338 , 2.941350 , 2.943338 , 2.941622 , 2.941348 , 2.941357 , 2.941288 , 2.941622 
 0.057500 , 2.875000 , 0.991802 , 8.074160 , 0.018366 , 0.000189 , 2.936792 , 1.859547 , 1.877329 , 0.003472 , -0.009514 , -1.011593 , 2.934800 , 2.933453 , 2.934800 , 2.933457 , 2.933448 , 2.933451 , 2.933409 , 2.933457 
 0.062500 , 3.125000 , 0.988256 , 8.265416 , 0.006167 , -0.000071 , 2.935249 , 1.864929 , 1.882040 , -0.009079 , -0.005350 , -1.015775 , 2.933257 , 2.932408 , 2.933257 , 2.932402 , 2.932405 , 2.932408 , 2.932360 , 2.932402 
 0.067500 , 3.375000 , 0.996737 , 8.434591 , 0.001971 , -0.000816 , 2.915430 , 1.881662 , 1.866688 , -0.009216 , -0.002894 , -1.007376 , 2.913438 , 2.912984 , 2.913438 , 2.912474 , 2.912986 , 2.912993 , 2.912968 , 2.912474 
 0.072500 , 3.625000 , 0.995738 , 8.601147 , -0.000348 , -0.000766 , 2.954577 , 1.878076 , 1.869374 , -0.008074 , 0.001321 , -1.007007 , 2.952585 , 2.952448 , 2.952585 , 2.952767 , 2.952449 , 2.952454 , 2.952434 , 2.952767 
 0.077500 , 3.875000 , 0.994428 , 8.755012 , 0.001225 , -0.000312 , 2.952370 , 1.865750 , 1.872358 , -0.006846 , 0.002345 , -1.009028 , 2.950378 , 2.950500 , 2.950378 , 2.950344 , 2.950498 , 2.950504 , 2.950482 , 2.950344 
 0.082500 , 4.125000 , 0.994232 , 8.894810 , -0.005524 , -0.000154 , 2.953390 , 1.870936 , 1.869017 , -0.014697 , 0.004517 , -1.013117 , 2.951398 , 2.951735 , 2.951398 , 2.951747 , 2.951733 , 2.951740 , 2.951711 , 2.951747 
 0.087500 , 4.375000 , 0.989640 , 9.045492 , -0.001928 , 0.000090 , 2.973825 , 1.878858 , 1.879993 , -0.003181 , 0.003416 , -1.019880 , 2.971833 , 2.972350 , 2.971833 , 2.971949 , 2.972347 , 2.972348 , 2.972317 , 2.971949 
 0.092500 , 4.625000 , 0.997365 , 9.174074 , 0.007347 , 0.000837 , 2.944357 , 1.874604 , 1.869977 , 0.012212 , 0.004524 , -1.014599 , 2.942365 , 2.943034 , 2.942365 , 2.942952 , 2.943034 , 2.943036 , 2.943015 , 2.942952 
 0.097500 , 4.875000 , 0.997249 , 9.295469 , 0.009332 , 0.000296 , 2.953393 , 1.871471 , 1.870556 , 0.005634 , 0.004276 , -1.012542 , 2.951401 , 2.952200 , 2.951401 , 2.952563 , 2.952199 , 2.952201 , 2.952184 , 2.952563 
 0.102500 , 5.125000 , 0.993063 , 9.414829 , 0.004661 , -0.000095 , 2.960813 , 1.876062 , 1.880678 , 0.016238 , 0.002855 , -1.014288 , 2.960081 , 2.959731 , 2.960081 , 2.959626 , 2.959730 , 2.959731 , 2.959714 , 2.959626 
 0.107500 , 5.375000 , 0.996259 , 9.533357 , 0.007169 , -0.000497 , 2.957064 , 1.866211 , 1.873984 , 0.017061 , 0.002078 , -1.012037 , 2.956332 , 2.956079 , 2.956332 , 2.955645 , 2.956079 , 2.956078 , 2.956067 , 2.955645 
 0.112500 , 5.625000 , 1.001081 , 9.637723 , 0.013722 , -0.000203 , 2.966088 , 1.865132 , 1.868296 , 0.016517 , 0.002282 , -1.008350 , 2.965356 , 2.965187 , 2.965356 , 2.965584 , 2.965184 , 2.965183 , 2.965176 , 2.965584 
 0.117500 , 5.875000 , 1.003114 , 9.734193 , 0.008185 , 0.000760 , 2.960376 , 1.880724 , 1.866337 , 0.010303 , 0.001462 , -1.004629 , 2.959644 , 2.959549 , 2.959644 , 2.959525 , 2.959551 , 2.959551 , 2.959547 , 2.959525 
 0.122500 , 6.125000 , 1.005490 , 9.834802 , 0.015588 , 0.000808 , 2.932282 , 1.853958 , 1.863913 , 0.011014 , 0.001279 , -1.000346 , 2.931550 , 2.931520 , 2.931550 , 2.931596 , 2.931519 , 2.931519 , 2.931519 , 2.931596 
 0.127500 , 6.375000 , 1.004684 , 9.935307 , 0.004092 , 0.000825 , 2.948799 , 1.844701 , 1.867741 , 0.007432 , 0.000653 , -1.000114 , 2.948067 , 2.948094 , 2.948067 , 2.948009 , 2.948094 , 2.948093 , 2.948094 , 2.948009 
 0.132500 , 6.625000 , 1.003525 , 10.014594 , -0.003257 , 0.001030 , 2.946957 , 1.854512 , 1.871202 , 0.003017 , 0.000548 , -1.002174 , 2.946225 , 2.946304 , 2.946225 , 2.946539 , 2.946304 , 2.946304 , 2.946302 , 2.946539 
 0.137500 , 6.875000 , 1.002679 , 10.092951 , -0.000118 , 0.001155 , 2.949786 , 1.863418 , 1.872109 , 0.007208 , 0.000371 , -1.003728 , 2.949054 , 2.949179 , 2.949054 , 2.949188 , 2.949179 , 2.949181 , 2.949177 , 2.949188 
 0.142500 , 7.125000 , 1.000986 , 10.186922 , -0.000789 , 0.001417 , 2.944440 , 1.854482 , 1.875009 , -0.000504 , -0.000947 , -1.004903 , 2.943708 , 2.943874 , 2.943708 , 2.943818 , 2.943873 , 2.943873 , 2.943870 , 2.943818 
 0.147500 , 7.375000 , 1.004974 , 10.278258 , -0.000111 , 0.002443 , 2.932227 , 1.852728 , 1.866624 , -0.012180 , 0.002524 , -1.000810 , 2.931495 , 2.931698 , 2.931495 , 2.931702 , 2.931699 , 2.931698 , 2.931698 , 2.931702 
 0.152500 , 7.625000 , 1.007213 , 10.348057 , -0.009375 , 0.002333 , 2.955498 , 1.846300 , 1.864750 , -0.001731 , 0.001008 , -0.996377 , 2.955121 , 2.955004 , 2.955121 , 2.955184 , 2.955003 , 2.955003 , 2.955004 , 2.955184 
 0.157500 , 7.875000 , 1.004121 , 10.434258 , -0.011013 , 0.002197 , 2.975120 , 1.850818 , 1.870145 , 0.002941 , 0.002160 , -0.999713 , 2.974743 , 2.974655 , 2.974743 , 2.974571 , 2.974654 , 2.974654 , 2.974655 , 2.974571 
 0.162500 , 8.125000 , 1.004198 , 10.508507 , -0.007026 , 0.001476 , 2.962487 , 1.851304 , 1.871109 , -0.003303 , 0.001950 , -1.001614 , 2.962110 , 2.962051 , 2.962110 , 2.961655 , 2.962050 , 2.962050 , 2.962050 , 2.961655 
 0.167500 , 8.375000 , 1.012518 , 10.578315 , 0.000101 , 0.001658 , 2.977496 , 1.863719 , 1.856451 , 0.004160 , -0.000482 , -0.995514 , 2.977119 , 2.977085 , 2.977119 , 2.977152 , 2.977085 , 2.977084 , 2.977087 , 2.977152 
 0.172500 , 8.625000 , 1.004901 , 10.650010 , 0.001983 , 0.001782 , 2.957573 , 1.869513 , 1.868924 , -0.010718 , -0.000747 , -1.004040 , 2.957196 , 2.957185 , 2.957196 , 2.957076 , 2.957186 , 2.957185 , 2.957184 , 2.957076 
 0.177500 , 8.875000 , 1.000642 , 10.720272 , 0.000091 , 0.001859 , 2.943260 , 1.879317 , 1.876840 , 0.002212 , 0.000219 , -1.006900 , 2.942883 , 2.942893 , 2.942883 , 2.942997 , 2.942894 , 2.942894 , 2.942892 , 2.942997 
 0.182500 , 9.125000 , 0.996645 , 10.779057 , -0.006415 , 0.001747 , 2.952131 , 1.878349 , 1.883183 , -0.002830 , 0.000324 , -1.011352 , 2.951754 , 2.951784 , 2.951754 , 2.951594 , 2.951784 , 2.951784 , 2.951780 , 2.951594 
 0.187500 , 9.375000 , 1.000037 , 10.849956 , -0.008921 , 0.001198 , 2.960301 , 1.874756 , 1.877831 , -0.004956 , 0.001880 , -1.007163 , 2.959924 , 2.959972 , 2.959924 , 2.960201 , 2.959972 , 2.959971 , 2.959969 , 2.960201 
 0.192500 , 9.625000 , 1.001342 , 10.913041 , -0.005116 , 0.000680 , 2.958367 , 1.882379 , 1.873757 , -0.016410 , 0.003110 , -1.003480 , 2.957990 , 2.958055 , 2.957990 , 2.957888 , 2.958055 , 2.958054 , 2.958054 , 2.957888 
 0.197500 , 9.875000 , 1.006430 , 10.969345 , 0.001074 , 0.000379 , 2.931175 , 1.870671 , 1.867200 , -0.013858 , 0.003041 , -0.996362 , 2.930798 , 2.930878 , 2.930798 , 2.930962 , 2.930877 , 2.930877 , 2.930878 , 2.930962 
 0.202500 , 10.125000 , 1.009133 , 11.023876 , -0.004095 , -0.000123 , 2.946818 , 1.884841 , 1.862640 , -0.008933 , 0.002729 , -0.992454 , 2.946589 , 2.946536 , 2.946589 , 2.946516 , 2.946535 , 2.946534 , 2.946537 , 2.946516 
 0.207500 , 10.375000 , 1.013541 , 11.085224 , 0.002476 , -0.000928 , 2.953342 , 1.883447 , 1.854793 , -0.001361 , 0.002186 , -0.988907 , 2.953113 , 2.953073 , 2.953113 , 2.953041 , 2.953074 , 2.953073 , 2.953076 , 2.953041 
 0.212500 , 10.625000 , 1.008515 , 11.128893 , -0.001236 , -0.000858 , 2.980239 , 1.898005 , 1.863219 , 0.014238 , 0.004817 , -0.993022 , 2.980010 , 2.979983 , 2.980010 , 2.980054 , 2.979983 , 2.979983 , 2.979984 , 2.980054 
 0.217500 , 10.875000 , 1.001105 , 11.188479 , 0.001578 , -0.000633 , 2.955445 , 1.890472 , 1.875646 , 0.009264 , 0.005038 , -1.001899 , 2.955216 , 2.955200 , 2.955216 , 2.955156 , 2.955199 , 2.955199 , 2.955199 , 2.955156 
 0.222500 , 11.125000 , 1.005589 , 11.249257 , -0.005035 , -0.000537 , 2.952594 , 1.876557 , 1.866849 , 0.004388 , 0.003480 , -0.996894 , 2.952365 , 2.952359 , 2.952365 , 2.952121 , 2.952359 , 2.952359 , 2.952360 , 2.952121 
 0.227500 , 11.375000 , 1.002686 , 11.306843 , -0.003253 , -0.000650 , 2.943489 , 1.880758 , 1.871392 , 0.002393 , 0.001593 , -1.000810 , 2.943260 , 2.943265 , 2.943260 , 2.943337 , 2.943265 , 2.943265 , 2.943265 , 2.943337 
 0.232500 , 11.625000 , 1.000830 , 11.352644 , 0.011464 , -0.000477 , 2.910352 , 1.877420 , 1.874261 , 0.004070 , 0.000489 , -1.002369 , 2.910123 , 2.910137 , 2.910123 , 2.909993 , 2.910137 , 2.910137 , 2.910137 , 2.909993 
 0.237500 , 11.875000 , 0.992486 , 11.400521 , 0.006849 , 0.000468 , 2.913471 , 1.879260 , 1.887151 , -0.002453 , 0.000334 , -1.009234 , 2.913242 , 2.913265 , 2.913242 , 2.913164 , 2.913265 , 2.913265 , 2.913263 , 2.913164 
 0.242500 , 12.125000 , 0.994666 , 11.439882 , 0.002586 , 0.000543 , 2.905706 , 1.887179 , 1.880419 , 0.007443 , 0.001233 , -1.006279 , 2.905477 , 2.905509 , 2.905477 , 2.905582 , 2.905509 , 2.905509 , 2.905507 , 2.905582 
 0.247500 , 12.375000 , 0.996313 , 11.487797 , -0.002367 , 0.000730 , 2.933965 , 1.873059 , 1.877963 , 0.009127 , -0.000589 , -1.005917 , 2.933735 , 2.933775 , 2.933735 , 2.933789 , 2.933775 , 2.933775 , 2.933774 , 2.933789 
 0.252500 , 12.625000 , 0.996485 , 11.537841 , -0.007562 , -0.000188 , 2.954912 , 1.877474 , 1.878189 , 0.002281 , -0.001821 , -1.005875 , 2.954758 , 2.954729 , 2.954758 , 2.954639 , 2.954729 , 2.954729 , 2.954728 , 2.954639 
 0.257500 , 12.875000 , 0.996681 , 11.591720 , 0.000577 , -0.000202 , 2.955158 , 1.880442 , 1.875593 , -0.010344 , -0.001774 , -1.004257 , 2.955004 , 2.954982 , 2.955004 , 2.955036 , 2.954982 , 2.954982 , 2.954982 , 2.955036 
 0.262500 , 13.125000 , 0.995302 , 11.631486 , -0.010028 , -0.000029 , 2.949132 , 1.896824 , 1.875519 , -0.005495 , -0.001759 , -1.005730 , 2.948978 , 2.948964 , 2.948978 , 2.948900 , 2.948964 , 2.948964 , 2.948963 , 2.948900 
 0.267500 , 13.375000 , 0.997103 , 11.678261 , -0.004662 , 0.000278 , 2.932364 , 1.894040 , 1.872451 , 0.008463 , -0.001562 , -1.002974 , 2.932210 , 2.932202 , 2.932210 , 2.932076 , 2.932202 , 2.932202 , 2.932201 , 2.932076 
 0.272500 , 13.625000 , 1.001511 , 11.724235 , 0.005657 , -0.000158 , 2.918672 , 1.902899 , 1.865067 , 0.005235 , -0.000804 , -0.997794 , 2.918518 , 2.918515 , 2.918518 , 2.918573 , 2.918515 , 2.918515 , 2.918516 , 2.918573 
 0.277500 , 13.875000 , 0.996205 , 11.762206 , 0.008880 , -0.000690 , 2.910486 , 1.895414 , 1.875518 , -0.003434 , -0.002115 , -1.003108 , 2.910332 , 2.910335 , 2.910332 , 2.910314 , 2.910335 , 2.910335 , 2.910334 , 2.910314 
 0.282500 , 14.125000 , 0.991212 , 11.794984 , -0.004602 , -0.001002 , 2.921336 , 1.917282 , 1.885570 , 0.019164 , -0.003635 , -1.007500 , 2.921182 , 2.921190 , 2.921182 , 2.921275 , 2.921190 , 2.921190 , 2.921189 , 2.921275 
 0.287500 , 14.375000 , 0.998794 , 11.834708 , -0.002376 , -0.001879 , 2.925007 , 1.877686 , 1.872035 , 0.022641 , -0.005104 , -1.002058 , 2.924853 , 2.924866 , 2.924853 , 2.924864 , 2.924866 , 2.924866 , 2.924866 , 2.924864 
 0.292500 , 14.625000 , 1.000094 , 11.875102 , 0.001431 , -0.001428 , 2.931964 , 1.874528 , 1.869950 , 0.011834 , -0.003683 , -1.000956 , 2.931810 , 2.931828 , 2.931810 , 2.931631 , 2.931828 , 2.931828 , 2.931828 , 2.931631 
 0.297500 , 14.875000 , 0.998218 , 11.914558 , 0.007057 , -0.002069 , 2.930309 , 1.880590 , 1.873070 , 0.011923 , -0.003488 , -1.004394 , 2.930155 , 2.930177 , 2.930155 , 2.930222 , 2.930177 , 2.930178 , 2.930177 , 2.930222 
 0.302500 , 15.125000 , 1.004947 , 11.952619 , 0.002299 , -0.002470 , 2.948426 , 1.878428 , 1.861013 , -0.001426 , -0.003065 , -0.997854 , 2.948315 , 2.948298 , 2.948315 , 2.948291 , 2.948298 , 2.948299 , 2.948299 , 2.948291 
 0.307500 , 15.375000 , 0.999957 , 12.003286 , 0.010582 , -0.002370 , 2.954337 , 1.872525 , 1.869181 , 0.001937 , -0.003655 , -1.003836 , 2.954227 , 2.954214 , 2.954227 , 2.954128 , 2.954214 , 2.954214 , 2.954213 , 2.954128 
 0.312500 , 15.625000 , 0.997349 , 12.037558 , 0.026539 , -0.002634 , 2.971360 , 1.883203 , 1.873270 , -0.007528 , -0.003175 , -1.007540 , 2.971249 , 2.971240 , 2.971249 , 2.971266 , 2.971240 , 2.971240 , 2.971239 , 2.971266 
 0.317500 , 15.875000 , 1.008209 , 12.070459 , 0.006954 , -0.002568 , 2.957998 , 1.879914 , 1.852913 , 0.017190 , -0.003890 , -0.996287 , 2.957887 , 2.957882 , 2.957887 , 2.957779 , 2.957882 , 2.957882 , 2.957883 , 2.957779 
 0.322500 , 16.125000 , 1.012402 , 12.101184 , 0.010076 , -0.002631 , 2.941328 , 1.878026 , 1.844989 , 0.015051 , -0.004155 , -0.990168 , 2.941218 , 2.941216 , 2.941218 , 2.941264 , 2.941216 , 2.941216 , 2.941217 , 2.941264 
 0.327500 , 16.375000 , 1.005100 , 12.141836 , -0.000102 , -0.002161 , 2.941083 , 1.889436 , 1.859418 , 0.001340 , -0.003405 , -0.996900 , 2.940973 , 2.940975 , 2.940973 , 2.940790 , 2.940975 , 2.940975 , 2.940975 , 2.940790 
 0.332500 , 16.625000 , 0.996719 , 12.181593 , 0.004693 , -0.002356 , 2.955024 , 1.894020 , 1.873595 , -0.007014 , -0.003033 , -1.006289 , 2.954914 , 2.954919 , 2.954914 , 2.954783 , 2.954919 , 2.954919 , 2.954918 , 2.954783 
 0.337500 , 16.875000 , 0.998829 , 12.226510 , 0.001286 , -0.002780 , 2.945554 , 1.890241 , 1.870105 , -0.008126 , -0.002541 , -1.002067 , 2.945443 , 2.945451 , 2.945443 , 2.945399 , 2.945452 , 2.945452 , 2.945451 , 2.945399 
 0.342500 , 17.125000 , 0.993843 , 12.266788 , 0.000256 , -0.003164 , 2.955367 , 1.861937 , 1.878276 , 0.012377 , -0.000925 , -1.005235 , 2.955257 , 2.955268 , 2.955257 , 2.955283 , 2.955268 , 2.955268 , 2.955267 , 2.955283 
 0.347500 , 17.375000 , 0.996816 , 12.292039 , 0.007617 , -0.003177 , 2.946576 , 1.875600 , 1.872500 , 0.012097 , -0.000544 , -1.000109 , 2.946466 , 2.946480 , 2.946466 , 2.946548 , 2.946480 , 2.946480 , 2.946480 , 2.946548 
 0.352500 , 17.625000 , 0.993801 , 12.318687 , 0.005196 , -0.003135 , 2.940645 , 1.872813 , 1.877350 , 0.000168 , -0.001088 , -1.003170 , 2.940562 , 2.940551 , 2.940562 , 2.940580 , 2.940551 , 2.940551 , 2.940551 , 2.940580 
 0.357500 , 17.875000 , 1.003721 , 12.345505 , 0.005880 , -0.002833 , 2.922262 , 1.862601 , 1.859680 , -0.006451 , -0.000181 , -0.994258 , 2.922179 , 2.922170 , 2.922179 , 2.922136 , 2.922170 , 2.922171 , 2.922171 , 2.922136 
 0.362500 , 18.125000 , 1.002719 , 12.385629 , 0.001963 , -0.002138 , 2.935503 , 1.869441 , 1.861700 , 0.015944 , -0.000646 , -0.995148 , 2.935420 , 2.935414 , 2.935420 , 2.935430 , 2.935415 , 2.935415 , 2.935415 , 2.935430 
 0.367500 , 18.375000 , 1.000091 , 12.428930 , 0.006771 , -0.002422 , 2.933745 , 1.867208 , 1.868302 , 0.015456 , -0.000257 , -0.997221 , 2.933662 , 2.933659 , 2.933662 , 2.933523 , 2.933659 , 2.933659 , 2.933659 , 2.933523 
 0.372500 , 18.625000 , 1.001546 , 12.461137 , 0.003619 , -0.001941 , 2.914876 , 1.861155 , 1.866474 , 0.015651 , -0.001781 , -0.995121 , 2.914793 , 2.914792 , 2.914793 , 2.914803 , 2.914792 , 2.914792 , 2.914793 , 2.914803 
 0.377500 , 18.875000 , 1.009045 , 12.480238 , 0.006461 , -0.001808 , 2.920626 , 1.861786 , 1.853539 , -0.007944 , -0.000576 , -0.987946 , 2.920543 , 2.920544 , 2.920543 , 2.920559 , 2.920544 , 2.920544 , 2.920545 , 2.920559 
 0.382500 , 19.125000 , 1.009849 , 12.511677 , 0.002005 , -0.001764 , 2.916715 , 1.869921 , 1.851845 , 0.009210 , 0.001278 , -0.984415 , 2.916632 , 2.916635 , 2.916632 , 2.916659 , 2.916635 , 2.916635 , 2.916636 , 2.916659 
 0.387500 , 19.375000 , 1.007522 , 12.536159 , -0.000447 , -0.002066 , 2.934043 , 1.878494 , 1.855033 , 0.002024 , 0.000206 , -0.986418 , 2.933959 , 2.933965 , 2.933959 , 2.933940 , 2.933964 , 2.933965 , 2.933966 , 2.933940 
 0.392500 , 19.625000 , 0.999086 , 12.586745 , -0.005259 , -0.001699 , 2.940072 , 1.892437 , 1.870384 , 0.003522 , 0.000323 , -0.995927 , 2.939989 , 2.939996 , 2.939989 , 2.939936 , 2.939996 , 2.939996 , 2.939997 , 2.939936 
 0.397500 , 19.875000 , 0.994669 , 12.610278 , 0.007099 , -0.002219 , 2.916211 , 1.886713 , 1.878749 , 0.010031 , 0.000821 , -1.002936 , 2.916128 , 2.916137 , 2.916128 , 2.916140 , 2.916137 , 2.916137 , 2.916137 , 2.916140 
 0.402500 , 20.125000 , 0.987373 , 12.636382 , 0.009376 , -0.002976 , 2.949496 , 1.889435 , 1.890694 , -0.007881 , 0.000937 , -1.010712 , 2.949431 , 2.949424 , 2.949431 , 2.949160 , 2.949424 , 2.949424 , 2.949423 , 2.949160 
 0.407500 , 20.375000 , 0.996350 , 12.669690 , 0.009306 , -0.003212 , 2.954449 , 1.886757 , 1.872341 , 0.008930 , 0.001358 , -1.000182 , 2.954384 , 2.954379 , 2.954384 , 2.954416 , 2.954379 , 2.954379 , 2.954379 , 2.954416 
 0.412500 , 20.625000 , 0.997611 , 12.708824 , 0.001335 , -0.003547 , 2.961967 , 1.875887 , 1.870186 , 0.009594 , 0.002815 , -1.000302 , 2.961903 , 2.961899 , 2.961903 , 2.961818 , 2.961898 , 2.961898 , 2.961898 , 2.961818 
 0.417500 , 20.875000 , 0.997781 , 12.732708 , 0.009073 , -0.003808 , 2.955662 , 1.878578 , 1.868730 , 0.020857 , 0.003355 , -1.000066 , 2.955597 , 2.955595 , 2.955597 , 2.955559 , 2.955595 , 2.955595 , 2.955595 , 2.955559 
 0.422500 , 21.125000 , 0.998441 , 12.769030 , 0.007267 , -0.004383 , 2.946479 , 1.873135 , 1.867514 , 0.010216 , 0.002641 , -0.999566 , 2.946414 , 2.946413 , 2.946414 , 2.946336 , 2.946413 , 2.946413 , 2.946413 , 2.946336 
 0.427500 , 21.375000 , 0.999056 , 12.792962 , 0.005178 , -0.004278 , 2.931464 , 1.874636 , 1.866080 , 0.018626 , 0.002428 , -1.000194 , 2.931400 , 2.931400 , 2.931400 , 2.931353 , 2.931401 , 2.931400 , 2.931401 , 2.931353 
 0.432500 , 21.625000 , 0.995403 , 12.822529 , 0.011775 , -0.003812 , 2.927373 , 1.869823 , 1.872108 , 0.004943 , 0.003325 , -1.003029 , 2.927309 , 2.927311 , 2.927309 , 2.927324 , 2.927311 , 2.927311 , 2.927311 , 2.927324 
 0.437500 , 21.875000 , 0.998032 , 12.851494 , 0.010435 , -0.003881 , 2.933901 , 1.865360 , 1.869415 , 0.008839 , 0.003674 , -1.001166 , 2.933837 , 2.933840 , 2.933837 , 2.933836 , 2.933840 , 2.933840 , 2.933840 , 2.933836 
 0.442500 , 22.125000 , 0.994287 , 12.884809 , 0.009558 , -0.004028 , 2.921690 , 1.850052 , 1.876569 , 0.017809 , 0.003392 , -1.004731 , 2.921625 , 2.921630 , 2.921625 , 2.921678 , 2.921630 , 2.921630 , 2.921630 , 2.921678 
 0.447500 , 22.375000 , 0.991286 , 12.905783 , 0.007650 , -0.004742 , 2.946003 , 1.863048 , 1.880105 , 0.012017 , 0.002633 , -1.008034 , 2.945938 , 2.945945 , 2.945938 , 2.945861 , 2.945945 , 2.945944 , 2.945944 , 2.945861 
 0.452500 , 22.625000 , 0.992207 , 12.925112 , 0.002872 , -0.004436 , 2.934340 , 1.874328 , 1.878718 , 0.008442 , 0.001071 , -1.007400 , 2.934288 , 2.934282 , 2.934288 , 2.934330 , 2.934282 , 2.934282 , 2.934282 , 2.934330 
 0.457500 , 22.875000 , 0.988694 , 12.939896 , -0.000567 , -0.004128 , 2.957026 , 1.887141 , 1.886102 , 0.007329 , 0.001095 , -1.012391 , 2.956974 , 2.956970 , 2.956974 , 2.956905 , 2.956970 , 2.956970 , 2.956970 , 2.956905 
 0.462500 , 23.125000 , 0.995961 , 12.968957 , 0.013103 , -0.004623 , 2.908590 , 1.893459 , 1.872657 , 0.014425 , -0.000670 , -1.005191 , 2.908538 , 2.908535 , 2.908538 , 2.908512 , 2.908535 , 2.908535 , 2.908535 , 2.908512 
 0.467500 , 23.375000 , 0.995743 , 13.001836 , 0.010129 , -0.004850 , 2.915332 , 1.889647 , 1.872970 , 0.022682 , -0.001490 , -1.004583 , 2.915280 , 2.915278 , 2.915280 , 2.915105 , 2.915278 , 2.915278 , 2.915278 , 2.915105 
 0.472500 , 23.625000 , 0.992674 , 13.037431 , 0.011161 , -0.004724 , 2.915564 , 1.890393 , 1.879051 , 0.017783 , -0.000576 , -1.006731 , 2.915512 , 2.915512 , 2.915512 , 2.915516 , 2.915512 , 2.915512 , 2.915511 , 2.915516 
 0.477500 , 23.875000 , 0.993330 , 13.048703 , 0.004974 , -0.004950 , 2.915578 , 1.889010 , 1.878900 , 0.020206 , 0.000039 , -1.005032 , 2.915526 , 2.915527 , 2.915526 , 2.915542 , 2.915527 , 2.915527 , 2.915527 , 2.915542 
 0.482500 , 24.125000 , 0.989545 , 13.078296 , 0.001566 , -0.005017 , 2.925153 , 1.891941 , 1.886648 , 0.018009 , 0.001608 , -1.009040 , 2.925101 , 2.925103 , 2.925101 , 2.925033 , 2.925103 , 2.925103 , 2.925102 , 2.925033 
 0.487500 , 24.375000 , 0.994391 , 13.102871 , 0.010895 , -0.004984 , 2.922581 , 1.887612 , 1.878162 , 0.023172 , 0.001192 , -1.003465 , 2.922530 , 2.922532 , 2.922530 , 2.922501 , 2.922532 , 2.922532 , 2.922532 , 2.922501 
 0.492500 , 24.625000 , 0.990198 , 13.131460 , 0.012435 , -0.004989 , 2.947810 , 1.892490 , 1.886278 , 0.008090 , 0.000958 , -1.008109 , 2.947758 , 2.947761 , 2.947758 , 2.947657 , 2.947761 , 2.947761 , 2.947761 , 2.947657 
 0.497500 , 24.875000 , 0.998695 , 13.162105 , 0.007285 , -0.005626 , 2.940467 , 1.894235 , 1.870101 , 0.022453 , 0.000305 , -0.999931 , 2.940415 , 2.940420 , 2.940415 , 2.940363 , 2.940420 , 2.940420 , 2.940420 , 2.940363 
 0.502500 , 25.125000 , 1.001666 , 13.176327 , 0.003169 , -0.005597 , 2.929402 , 1.875931 , 1.865139 , 0.036866 , -0.000939 , -0.997626 , 2.929359 , 2.929355 , 2.929359 , 2.929367 , 2.929355 , 2.929355 , 2.929355 , 2.929367 
 0.507500 , 25.375000 , 1.005907 , 13.188060 , 0.009621 , -0.005203 , 2.957572 , 1.875430 , 1.857782 , 0.020087 , 0.000119 , -0.994842 , 2.957530 , 2.957527 , 2.957530 , 2.957471 , 2.957527 , 2.957527 , 2.957527 , 2.957471 
 0.512500 , 25.625000 , 1.002207 , 13.212675 , 0.016566 , -0.004993 , 2.943012 , 1.866346 , 1.865215 , 0.002862 , 0.000636 , -0.998205 , 2.942970 , 2.942968 , 2.942970 , 2.942946 , 2.942968 , 2.942968 , 2.942968 , 2.942946 
 0.517500 , 25.875000 , 0.993007 , 13.225939 , 0.019814 , -0.004781 , 2.935062 , 1.870432 , 1.880652 , 0.006198 , 0.001267 , -1.008678 , 2.935019 , 2.935018 , 2.935019 , 2.934944 , 2.935018 , 2.935018 , 2.935017 , 2.934944 
 0.522500 , 26.125000 , 0.989872 , 13.261229 , 0.016988 , -0.004915 , 2.950278 , 1.856123 , 1.885463 , -0.005818 , 0.000128 , -1.013297 , 2.950236 , 2.950235 , 2.950236 , 2.950176 , 2.950235 , 2.950235 , 2.950235 , 2.950176 
 0.527500 , 26.375000 , 0.992409 , 13.286955 , 0.001104 , -0.005083 , 2.947098 , 1.863729 , 1.880173 , -0.000843 , -0.000874 , -1.009747 , 2.947055 , 2.947056 , 2.947055 , 2.947017 , 2.947056 , 2.947056 , 2.947055 , 2.947017 
 0.532500 , 26.625000 , 0.996928 , 13.306676 , 0.002131 , -0.005333 , 2.950688 , 1.866550 , 1.871682 , 0.002893 , -0.000744 , -1.005458 , 2.950645 , 2.950647 , 2.950645 , 2.950523 , 2.950647 , 2.950647 , 2.950646 , 2.950523 
 0.537500 , 26.875000 , 0.993353 , 13.324867 , 0.004192 , -0.005333 , 2.951754 , 1.880915 , 1.877826 , 0.008548 , -0.000734 , -1.007612 , 2.951712 , 2.951713 , 2.951712 , 2.951727 , 2.951713 , 2.951713 , 2.951713 , 2.951727 
 0.542500 , 27.125000 , 0.995461 , 13.356483 , 0.006631 , -0.005081 , 2.949979 , 1.885452 , 1.873590 , 0.016421 , -0.001020 , -1.005126 , 2.949937 , 2.949939 , 2.949937 , 2.949869 , 2.949939 , 2.949939 , 2.949939 , 2.949869 
 0.547500 , 27.375000 , 0.997282 , 13.385904 , 0.013011 , -0.005069 , 2.932579 , 1.869131 , 1.869563 , 0.019646 , -0.001743 , -1.001419 , 2.932537 , 2.932540 , 2.932537 , 2.932537 , 2.932540 , 2.932540 , 2.932540 , 2.932537 
 0.552500 , 27.625000 , 1.004961 , 13.396744 , 0.013383 , -0.004777 , 2.928903 , 1.877083 , 1.857942 , 0.022585 , -0.001018 , -0.993035 , 2.928868 , 2.928865 , 2.928868 , 2.928844 , 2.928865 , 2.928865 , 2.928865 , 2.928844 
 0.557500 , 27.875000 , 1.001930 , 13.409556 , 0.013687 , -0.005016 , 2.913866 , 1.879509 , 1.863284 , 0.027548 , -0.001276 , -0.996284 , 2.913831 , 2.913828 , 2.913831 , 2.913828 , 2.913828 , 2.913828 , 2.913828 , 2.913828 
 0.562500 , 28.125000 , 1.001874 , 13.430001 , 0.010547 , -0.005233 , 2.923078 , 1.889481 , 1.861960 , 0.021789 , -0.000256 , -0.996728 , 2.923043 , 2.923041 , 2.923043 , 2.923015 , 2.923041 , 2.923041 , 2.923041 , 2.923015 
 0.567500 , 28.375000 , 0.998392 , 13.454395 , 0.004058 , -0.004844 , 2.925385 , 1.878044 , 1.867704 , 0.003191 , 0.000294 , -1.001449 , 2.925349 , 2.925348 , 2.925349 , 2.925375 , 2.925348 , 2.925348 , 2.925348 , 2.925375 
 0.572500 , 28.625000 , 1.002649 , 13.471576 , 0.007943 , -0.004464 , 2.906220 , 1.874507 , 1.860063 , 0.005579 , 0.000289 , -0.998455 , 2.906185 , 2.906184 , 2.906185 , 2.906129 , 2.906184 , 2.906184 , 2.906184 , 2.906129 
 0.577500 , 28.875000 , 1.002281 , 13.495775 , 0.010599 , -0.004090 , 2.909512 , 1.870322 , 1.860126 , 0.000771 , 0.001790 , -0.998738 , 2.909476 , 2.909477 , 2.909476 , 2.909113 , 2.909477 , 2.909477 , 2.909477 , 2.909113 
 0.582500 , 29.125000 , 1.000523 , 13.514248 , 0.001639 , -0.003862 , 2.920237 , 1.882013 , 1.863231 , 0.018862 , 0.000788 , -0.999073 , 2.920201 , 2.920202 , 2.920201 , 2.920231 , 2.920202 , 2.920202 , 2.920202 , 2.920231 
 0.587500 , 29.375000 , 0.996335 , 13.530597 , 0.011477 , -0.003879 , 2.928622 , 1.878600 , 1.873450 , 0.027101 , 0.000564 , -1.002760 , 2.928586 , 2.928588 , 2.928586 , 2.928576 , 2.928588 , 2.928588 , 2.928588 , 2.928576 
 0.592500 , 29.625000 , 0.991988 , 13.553061 , 0.006130 , -0.004638 , 2.929675 , 1.870410 , 1.881817 , 0.023798 , 0.000151 , -1.004587 , 2.929639 , 2.929641 , 2.929639 , 2.929516 , 2.929641 , 2.929641 , 2.929641 , 2.929516 
 0.597500 , 29.875000 , 0.993143 , 13.571848 , 0.009657 , -0.004440 , 2.919744 , 1.866148 , 1.880287 , 0.009794 , -0.001235 , -1.004225 , 2.919709 , 2.919712 , 2.919709 , 2.919727 , 2.919712 , 2.919712 , 2.919711 , 2.919727 
 0.602500 , 30.125000 , 0.991251 , 13.591220 , 0.014667 , -0.004394 , 2.922363 , 1.861758 , 1.883965 , 0.008512 , -0.002975 , -1.007187 , 2.922333 , 2.922331 , 2.922333 , 2.922287 , 2.922331 , 2.922331 , 2.922331 , 2.922287 
 0.607500 , 30.375000 , 0.990744 , 13.612985 , 0.013671 , -0.003831 , 2.907046 , 1.886186 , 1.885012 , 0.008361 , -0.002933 , -1.007787 , 2.907016 , 2.907014 , 2.907016 , 2.906985 , 2.907014 , 2.907014 , 2.907014 , 2.906985 
 0.612500 , 30.625000 , 0.989987 , 13.637126 , 0.006346 , -0.004080 , 2.895574 , 1.903872 , 1.886311 , 0.002318 , -0.001994 , -1.008107 , 2.895543 , 2.895542 , 2.895543 , 2.895469 , 2.895542 , 2.895542 , 2.895542 , 2.895469 
 0.617500 , 30.875000 , 0.991951 , 13.661965 , 0.013605 , -0.003995 , 2.912100 , 1.901510 , 1.883304 , -0.001854 , -0.000665 , -1.007192 , 2.912070 , 2.912069 , 2.912070 , 2.912062 , 2.912069 , 2.912069 , 2.912069 , 2.912062 
 0.622500 , 31.125000 , 0.993551 , 13.675075 , 0.019287 , -0.003896 , 2.908460 , 1.904938 , 1.880072 , -0.006213 , -0.000723 , -1.004579 , 2.908429 , 2.908429 , 2.908429 , 2.908444 , 2.908429 , 2.908429 , 2.908429 , 2.908444 
 0.627500 , 31.375000 , 0.998565 , 13.703683 , 0.012184 , -0.004042 , 2.910402 , 1.885261 , 1.870645 , 0.004301 , -0.000137 , -0.999226 , 2.910372 , 2.910372 , 2.910372 , 2.910346 , 2.910372 , 2.910372 , 2.910372 , 2.910346 
 0.632500 , 31.625000 , 0.998839 , 13.724485 , 0.001895 , -0.003938 , 2.950858 , 1.869467 , 1.869191 , 0.004475 , 0.000597 , -0.999621 , 2.950828 , 2.950828 , 2.950828 , 2.950810 , 2.950828 , 2.950828 , 2.950828 , 2.950810 
 0.637500 , 31.875000 , 0.993879 , 13.740858 , 0.009383 , -0.003984 , 2.920984 , 1.863520 , 1.877570 , 0.008156 , 0.002010 , -1.004099 , 2.920954 , 2.920955 , 2.920954 , 2.920920 , 2.920955 , 2.920955 , 2.920955 , 2.920920 
 0.642500 , 32.125000 , 0.990759 , 13.757054 , 0.004988 , -0.003819 , 2.921141 , 1.861296 , 1.882860 , 0.007319 , 0.001297 , -1.006969 , 2.921111 , 2.921112 , 2.921111 , 2.921107 , 2.921112 , 2.921112 , 2.921112 , 2.921107 
 0.647500 , 32.375000 , 0.989224 , 13.765934 , 0.012103 , -0.004308 , 2.931918 , 1.888255 , 1.884019 , -0.005420 , 0.000627 , -1.008846 , 2.931888 , 2.931890 , 2.931888 , 2.931906 , 2.931890 , 2.931890 , 2.931889 , 2.931906 
 0.652500 , 32.625000 , 0.987614 , 13.792457 , 0.005316 , -0.003799 , 2.923046 , 1.866637 , 1.885954 , 0.010245 , 0.001171 , -1.009903 , 2.923020 , 2.923018 , 2.923020 , 2.922976 , 2.923018 , 2.923018 , 2.923018 , 2.922976 
 0.657500 , 32.875000 , 1.003262 , 13.811703 , 0.013327 , -0.003738 , 2.916259 , 1.870420 , 1.855645 , 0.001189 , 0.001704 , -0.994037 , 2.916233 , 2.916231 , 2.916233 , 2.916181 , 2.916232 , 2.916232 , 2.916232 , 2.916181 
 0.662500 , 33.125000 , 0.999499 , 13.827614 , 0.006911 , -0.003470 , 2.918099 , 1.853043 , 1.862524 , 0.005476 , 0.001252 , -0.996985 , 2.918074 , 2.918073 , 2.918074 , 2.918059 , 2.918073 , 2.918073 , 2.918073 , 2.918059 
 0.667500 , 33.375000 , 0.993615 , 13.843853 , -0.004849 , -0.003515 , 2.903958 , 1.850395 , 1.874729 , -0.002219 , 0.000578 , -1.003264 , 2.903932 , 2.903931 , 2.903932 , 2.903885 , 2.903931 , 2.903931 , 2.903931 , 2.903885 
 0.672500 , 33.625000 , 0.989813 , 13.860480 , 0.010778 , -0.002622 , 2.919309 , 1.873985 , 1.881347 , -0.008745 , -0.001492 , -1.008426 , 2.919284 , 2.919283 , 2.919284 , 2.919195 , 2.919283 , 2.919283 , 2.919283 , 2.919195 
 0.677500 , 33.875000 , 0.998634 , 13.875234 , 0.006434 , -0.002059 , 2.928465 , 1.868929 , 1.865299 , 0.013720 , -0.002379 , -1.000282 , 2.928440 , 2.928440 , 2.928440 , 2.928426 , 2.928440 , 2.928440 , 2.928440 , 2.928426 
 0.682500 , 34.125000 , 1.003493 , 13.880866 , 0.010568 , -0.001841 , 2.945269 , 1.864731 , 1.856126 , 0.022524 , -0.002340 , -0.996295 , 2.945243 , 2.945244 , 2.945243 , 2.945265 , 2.945244 , 2.945244 , 2.945244 , 2.945265 
 0.687500 , 34.375000 , 1.003710 , 13.909199 , 0.003119 , -0.001766 , 2.927350 , 1.875579 , 1.855889 , 0.021374 , -0.003208 , -0.995883 , 2.927324 , 2.927325 , 2.927324 , 2.927344 , 2.927325 , 2.927325 , 2.927325 , 2.927344 
 0.692500 , 34.625000 , 1.002943 , 13.926971 , 0.010069 , -0.001349 , 2.932225 , 1.883121 , 1.858327 , 0.022006 , -0.001628 , -0.995464 , 2.932199 , 2.932201 , 2.932199 , 2.932109 , 2.932201 , 2.932201 , 2.932201 , 2.932109 
 0.697500 , 34.875000 , 1.003015 , 13.957583 , 0.010546 , -0.001231 , 2.932250 , 1.881145 , 1.858966 , 0.010268 , -0.002710 , -0.994471 , 2.932225 , 2.932226 , 2.932225 , 2.932187 , 2.932226 , 2.932226 , 2.932226 , 2.932187 
 0.702500 , 35.125000 , 1.002889 , 13.975179 , 0.012542 , -0.000630 , 2.940138 , 1.875618 , 1.861388 , 0.009099 , -0.003614 , -0.994115 , 2.940115 , 2.940114 , 2.940115 , 2.940124 , 2.940114 , 2.940114 , 2.940114 , 2.940124 
 0.707500 , 35.375000 , 1.001357 , 13.985876 , 0.012183 , -0.000568 , 2.940744 , 1.866667 , 1.865594 , 0.008515 , -0.004491 , -0.995899 , 2.940721 , 2.940720 , 2.940721 , 2.940732 , 2.940720 , 2.940720 , 2.940720 , 2.940732 
 0.712500 , 35.625000 , 0.993857 , 13.991563 , 0.012536 , -0.000536 , 2.920503 , 1.873391 , 1.880757 , 0.011616 , -0.004147 , -1.004218 , 2.920480 , 2.920479 , 2.920480 , 2.920487 , 2.920479 , 2.920479 , 2.920479 , 2.920487 
 0.717500 , 35.875000 , 1.000810 , 13.990782 , -0.002671 , -0.000705 , 2.933123 , 1.871601 , 1.868411 , 0.010889 , -0.003755 , -0.995424 , 2.933100 , 2.933100 , 2.933100 , 2.933111 , 2.933100 , 2.933100 , 2.933100 , 2.933111 
 0.722500 , 36.125000 , 1.001630 , 14.017231 , -0.004092 , -0.000954 , 2.923980 , 1.870719 , 1.867813 , 0.008322 , -0.002072 , -0.994901 , 2.923958 , 2.923958 , 2.923958 , 2.923899 , 2.923958 , 2.923958 , 2.923958 , 2.923899 
 0.727500 , 36.375000 , 0.999295 , 14.027635 , 0.002175 , -0.001105 , 2.947496 , 1.884420 , 1.871966 , 0.011352 , -0.001605 , -0.997645 , 2.947473 , 2.947473 , 2.947473 , 2.947434 , 2.947473 , 2.947474 , 2.947474 , 2.947434 
 0.732500 , 36.625000 , 0.991752 , 14.048947 , -0.005658 , -0.001205 , 2.941294 , 1.877043 , 1.883472 , 0.006081 , -0.000412 , -1.007033 , 2.941271 , 2.941272 , 2.941271 , 2.941225 , 2.941272 , 2.941272 , 2.941272 , 2.941225 
 0.737500 , 36.875000 , 0.996894 , 14.066434 , 0.000335 , -0.000791 , 2.915076 , 1.858671 , 1.874530 , 0.002009 , 0.000721 , -1.002862 , 2.915054 , 2.915054 , 2.915054 , 2.914993 , 2.915054 , 2.915054 , 2.915054 , 2.914993 
 0.742500 , 37.125000 , 1.003714 , 14.087015 , -0.000925 , -0.000803 , 2.910768 , 1.865589 , 1.861890 , 0.013045 , -0.000100 , -0.996825 , 2.910746 , 2.910747 , 2.910746 , 2.910744 , 2.910747 , 2.910747 , 2.910747 , 2.910744 
 0.747500 , 37.375000 , 1.010327 , 14.104954 , 0.001541 , -0.000782 , 2.916974 , 1.860649 , 1.848951 , 0.022440 , 0.000800 , -0.990583 , 2.916952 , 2.916953 , 2.916952 , 2.916967 , 2.916953 , 2.916953 , 2.916953 , 2.916967 
 0.752500 , 37.625000 , 1.005280 , 14.119758 , -0.000345 , -0.000958 , 2.919053 , 1.872034 , 1.857058 , 0.011230 , 0.001737 , -0.994137 , 2.919033 , 2.919032 , 2.919033 , 2.919031 , 2.919032 , 2.919032 , 2.919032 , 2.919031 
 0.757500 , 37.875000 , 1.002253 , 14.147431 , 0.010994 , -0.001618 , 2.974819 , 1.880140 , 1.861192 , 0.003635 , 0.001902 , -0.997048 , 2.974800 , 2.974799 , 2.974800 , 2.974700 , 2.974799 , 2.974799 , 2.974799 , 2.974700 
 0.762500 , 38.125000 , 1.000361 , 14.161119 , 0.006469 , -0.001364 , 2.957979 , 1.880407 , 1.864665 , 0.002065 , 0.003311 , -0.999603 , 2.957959 , 2.957959 , 2.957959 , 2.957957 , 2.957959 , 2.957959 , 2.957959 , 2.957957 
 0.767500 , 38.375000 , 1.004997 , 14.174310 , -0.001840 , -0.001125 , 2.959580 , 1.865944 , 1.856902 , -0.017749 , 0.002972 , -0.994884 , 2.959561 , 2.959560 , 2.959561 , 2.959569 , 2.959560 , 2.959560 , 2.959560 , 2.959569 
 0.772500 , 38.625000 , 1.000391 , 14.193267 , 0.001602 , -0.000311 , 2.938742 , 1.876090 , 1.866264 , -0.019593 , 0.002623 , -0.997913 , 2.938723 , 2.938723 , 2.938723 , 2.938624 , 2.938723 , 2.938723 , 2.938723 , 2.938624 
 0.777500 , 38.875000 , 1.005329 , 14.209193 , 0.007659 , 0.000454 , 2.917234 , 1.879094 , 1.857384 , -0.012607 , 0.001473 , -0.993433 , 2.917214 , 2.917214 , 2.917214 , 2.917201 , 2.917214 , 2.917214 , 2.917214 , 2.917201 
 0.782500 , 39.125000 , 1.006089 , 14.219570 , 0.001584 , 0.000728 , 2.905991 , 1.849667 , 1.857220 , -0.011749 , -0.000011 , -0.994193 , 2.905971 , 2.905972 , 2.905971 , 2.905981 , 2.905972 , 2.905972 , 2.905972 , 2.905981 
 0.787500 , 39.375000 , 1.006700 , 14.240645 , -0.003403 , 0.001203 , 2.922566 , 1.867738 , 1.856806 , -0.014157 , -0.000489 , -0.993459 , 2.922546 , 2.922547 , 2.922546 , 2.922520 , 2.922547 , 2.922547 , 2.922547 , 2.922520 
 0.792500 , 39.625000 , 1.006509 , 14.253282 , -0.002868 , 0.000851 , 2.918521 , 1.859078 , 1.857793 , -0.020254 , 0.000199 , -0.993313 , 2.918501 , 2.918502 , 2.918501 , 2.918514 , 2.918502 , 2.918502 , 2.918502 , 2.918514 
 0.797500 , 39.875000 , 1.003061 , 14.253657 , -0.008592 , 0.000576 , 2.910830 , 1.867836 , 1.862759 , -0.011968 , -0.000011 , -0.995845 , 2.910811 , 2.910812 , 2.910811 , 2.910703 , 2.910812 , 2.910812 , 2.910812 , 2.910703 
 0.802500 , 40.125000 , 0.999223 , 14.269737 , 0.000942 , 0.000413 , 2.913833 , 1.887964 , 1.868581 , -0.006844 , -0.000902 , -0.999278 , 2.913815 , 2.913814 , 2.913815 , 2.913803 , 2.913814 , 2.913814 , 2.913814 , 2.913803 
 0.807500 , 40.375000 , 0.993690 , 14.280923 , 0.003054 , 0.000177 , 2.944799 , 1.867317 , 1.878186 , -0.018728 , -0.001363 , -1.004080 , 2.944782 , 2.944781 , 2.944782 , 2.944792 , 2.944781 , 2.944781 , 2.944781 , 2.944792 
 0.812500 , 40.625000 , 0.992158 , 14.291418 , 0.010452 , 0.000225 , 2.923633 , 1.890130 , 1.880611 , -0.005586 , -0.000899 , -1.006500 , 2.923616 , 2.923615 , 2.923616 , 2.923550 , 2.923615 , 2.923615 , 2.923615 , 2.923550 
 0.817500 , 40.875000 , 0.995585 , 14.309294 , 0.001370 , -0.000091 , 2.961890 , 1.896089 , 1.873968 , -0.024429 , 0.000065 , -1.004372 , 2.961873 , 2.961873 , 2.961873 , 2.961887 , 2.961873 , 2.961873 , 2.961872 , 2.961887 
 0.822500 , 41.125000 , 1.001159 , 14.322150 , 0.005371 , -0.000026 , 2.961097 , 1.873994 , 1.864008 , -0.014656 , 0.001741 , -1.000444 , 2.961080 , 2.961080 , 2.961080 , 2.961072 , 2.961080 , 2.961080 , 2.961080 , 2.961072 
 0.827500 , 41.375000 , 1.006993 , 14.333710 , 0.002057 , -0.000102 , 2.967793 , 1.892851 , 1.854306 , -0.021620 , 0.001564 , -0.995466 , 2.967776 , 2.967776 , 2.967776 , 2.967790 , 2.967776 , 2.967776 , 2.967776 , 2.967790 
 0.832500 , 41.625000 , 1.002687 , 14.356140 , 0.011631 , -0.000230 , 2.958704 , 1.885980 , 1.859953 , -0.002892 , 0.001538 , -1.000262 , 2.958687 , 2.958687 , 2.958687 , 2.958692 , 2.958687 , 2.958687 , 2.958687 , 2.958692 
 0.837500 , 41.875000 , 1.003375 , 14.361056 , 0.000076 , -0.000765 , 2.926908 , 1.876470 , 1.857133 , -0.016016 , 0.002798 , -0.999445 , 2.926891 , 2.926892 , 2.926891 , 2.926835 , 2.926892 , 2.926892 , 2.926892 , 2.926835 
 0.842500 , 42.125000 , 1.002155 , 14.376259 , -0.000994 , -0.000954 , 2.918965 , 1.894018 , 1.859698 , -0.026903 , 0.004732 , -1.000130 , 2.918948 , 2.918948 , 2.918948 , 2.918898 , 2.918948 , 2.918948 , 2.918948 , 2.918898 
 0.847500 , 42.375000 , 1.014050 , 14.401132 , 0.003027 , -0.001081 , 2.916501 , 1.875228 , 1.837521 , -0.017529 , 0.004914 , -0.987140 , 2.916483 , 2.916484 , 2.916483 , 2.916427 , 2.916484 , 2.916484 , 2.916484 , 2.916427 
 0.852500 , 42.625000 , 1.009563 , 14.411778 , -0.001848 , -0.001232 , 2.955952 , 1.890488 , 1.845333 , -0.023017 , 0.003794 , -0.991271 , 2.955936 , 2.955935 , 2.955936 , 2.955874 , 2.955936 , 2.955936 , 2.955936 , 2.955874 
 0.857500 , 42.875000 , 1.013729 , 14.428541 , -0.011422 , -0.000802 , 2.940785 , 1.887727 , 1.836680 , -0.017405 , 0.003571 , -0.987058 , 2.940770 , 2.940769 , 2.940770 , 2.940737 , 2.940769 , 2.940769 , 2.940769 , 2.940737 
 0.862500 , 43.125000 , 1.015389 , 14.449190 , -0.011541 , -0.000623 , 2.913091 , 1.883052 , 1.834078 , -0.004200 , 0.004321 , -0.985452 , 2.913076 , 2.913075 , 2.913076 , 2.912971 , 2.913075 , 2.913075 , 2.913076 , 2.912971 
 0.867500 , 43.375000 , 1.009034 , 14.469754 , -0.004335 , -0.000962 , 2.947793 , 1.902416 , 1.846754 , -0.018169 , 0.004718 , -0.991052 , 2.947777 , 2.947777 , 2.947777 , 2.947760 , 2.947777 , 2.947777 , 2.947777 , 2.947760 
 0.872500 , 43.625000 , 1.010881 , 14.471195 , 0.001844 , -0.000646 , 2.947024 , 1.897335 , 1.842911 , -0.021544 , 0.004408 , -0.989366 , 2.947009 , 2.947009 , 2.947009 , 2.947004 , 2.947009 , 2.947009 , 2.947009 , 2.947004 
 0.877500 , 43.875000 , 1.004187 , 14.475810 , 0.003255 , 0.000029 , 2.959157 , 1.880189 , 1.854687 , -0.025057 , 0.004418 , -0.995777 , 2.959142 , 2.959142 , 2.959142 , 2.959070 , 2.959142 , 2.959142 , 2.959142 , 2.959070 
 0.882500 , 44.125000 , 0.996309 , 14.475565 , -0.003451 , 0.000078 , 2.965962 , 1.882399 , 1.869414 , -0.013238 , 0.003889 , -1.002634 , 2.965947 , 2.965947 , 2.965947 , 2.965892 , 2.965947 , 2.965947 , 2.965947 , 2.965892 
 0.887500 , 44.375000 , 0.988783 , 14.496028 , -0.009489 , -0.000025 , 2.964349 , 1.875759 , 1.884421 , -0.012294 , 0.002174 , -1.010193 , 2.964334 , 2.964334 , 2.964334 , 2.964230 , 2.964334 , 2.964334 , 2.964334 , 2.964230 
 0.892500 , 44.625000 , 0.997080 , 14.508727 , 0.000181 , -0.000267 , 2.941535 , 1.895674 , 1.869000 , -0.008589 , 0.002181 , -1.001544 , 2.941519 , 2.941520 , 2.941519 , 2.941516 , 2.941520 , 2.941520 , 2.941520 , 2.941516 
 0.897500 , 44.875000 , 1.000391 , 14.532669 , 0.003252 , -0.001031 , 2.964274 , 1.890321 , 1.863250 , -0.019110 , 0.002353 , -0.998109 , 2.964259 , 2.964260 , 2.964259 , 2.964193 , 2.964260 , 2.964260 , 2.964260 , 2.964193 
 0.902500 , 45.125000 , 1.001381 , 14.542433 , -0.002164 , -0.001150 , 2.942284 , 1.869311 , 1.858555 , -0.016990 , 0.002489 , -0.997573 , 2.942270 , 2.942269 , 2.942270 , 2.942270 , 2.942269 , 2.942269 , 2.942269 , 2.942270 
 0.907500 , 45.375000 , 0.996167 , 14.551447 , -0.007128 , -0.001389 , 2.933394 , 1.887178 , 1.867688 , -0.029391 , 0.003427 , -1.002356 , 2.933380 , 2.933379 , 2.933380 , 2.933262 , 2.933379 , 2.933379 , 2.933379 , 2.933262 
 0.912500 , 45.625000 , 1.001154 , 14.571140 , -0.009063 , -0.002007 , 2.943016 , 1.878620 , 1.858381 , -0.016760 , 0.004900 , -0.997824 , 2.943002 , 2.943001 , 2.943002 , 2.942936 , 2.943002 , 2.943002 , 2.943002 , 2.942936 
 0.917500 , 45.875000 , 0.995651 , 14.583583 , -0.003182 , -0.001731 , 2.936606 , 1.886256 , 1.869124 , -0.012152 , 0.005517 , -1.003196 , 2.936593 , 2.936592 , 2.936593 , 2.936586 , 2.936592 , 2.936592 , 2.936592 , 2.936586 
 0.922500 , 46.125000 , 0.994044 , 14.596389 , -0.007712 , -0.001734 , 2.916905 , 1.878034 , 1.872476 , 0.006946 , 0.004771 , -1.004090 , 2.916891 , 2.916891 , 2.916891 , 2.916871 , 2.916891 , 2.916891 , 2.916891 , 2.916871 
 0.927500 , 46.375000 , 1.006223 , 14.601259 , -0.011535 , -0.001898 , 2.902637 , 1.871107 , 1.850671 , 0.014616 , 0.004148 , -0.990692 , 2.902623 , 2.902623 , 2.902623 , 2.902630 , 2.902623 , 2.902623 , 2.902623 , 2.902630 
 0.932500 , 46.625000 , 1.006466 , 14.613396 , -0.007636 , -0.001674 , 2.899343 , 1.855577 , 1.851576 , 0.003474 , 0.003309 , -0.990360 , 2.899329 , 2.899330 , 2.899329 , 2.899282 , 2.899330 , 2.899330 , 2.899330 , 2.899282 
 0.937500 , 46.875000 , 0.999315 , 14.617037 , 0.001907 , -0.001148 , 2.926802 , 1.846435 , 1.866203 , -0.004667 , 0.002569 , -0.997012 , 2.926788 , 2.926788 , 2.926788 , 2.926728 , 2.926788 , 2.926789 , 2.926789 , 2.926728 
 0.942500 , 47.125000 , 1.004326 , 14.636363 , -0.003506 , -0.001080 , 2.921554 , 1.858853 , 1.856915 , -0.006621 , 0.002893 , -0.991477 , 2.921541 , 2.921541 , 2.921541 , 2.921504 , 2.921541 , 2.921541 , 2.921541 , 2.921504 
 0.947500 , 47.375000 , 1.002157 , 14.650292 , -0.020831 , -0.000855 , 2.922256 , 1.867015 , 1.860932 , -0.018183 , 0.003423 , -0.993165 , 2.922242 , 2.922243 , 2.922242 , 2.922242 , 2.922243 , 2.922243 , 2.922243 , 2.922242 
 0.952500 , 47.625000 , 1.004337 , 14.677545 , -0.004163 , -0.000537 , 2.927485 , 1.877476 , 1.858118 , -0.020351 , 0.003680 , -0.989461 , 2.927473 , 2.927472 , 2.927473 , 2.927405 , 2.927472 , 2.927472 , 2.927472 , 2.927405 
 0.957500 , 47.875000 , 1.003774 , 14.693370 , 0.003864 , -0.000738 , 2.926292 , 1.867713 , 1.860149 , -0.003158 , 0.003352 , -0.990500 , 2.926280 , 2.926279 , 2.926280 , 2.926171 , 2.926279 , 2.926279 , 2.926279 , 2.926171 
 0.962500 , 48.125000 , 1.008161 , 14.701143 , -0.007279 , -0.000837 , 2.910237 , 1.884583 , 1.852636 , -0.025366 , 0.002019 , -0.986076 , 2.910224 , 2.910224 , 2.910224 , 2.910222 , 2.910224 , 2.910224 , 2.910224 , 2.910222 
 0.967500 , 48.375000 , 1.000424 , 14.707385 , -0.000567 , -0.000385 , 2.895657 , 1.877392 , 1.866061 , -0.004950 , 0.002563 , -0.993503 , 2.895644 , 2.895644 , 2.895644 , 2.895608 , 2.895644 , 2.895644 , 2.895644 , 2.895608 
 0.972500 , 48.625000 , 0.999257 , 14.724764 , -0.005262 , 0.000058 , 2.900142 , 1.883167 , 1.868706 , -0.012345 , 0.002057 , -0.994979 , 2.900130 , 2.900129 , 2.900130 , 2.900097 , 2.900129 , 2.900129 , 2.900130 , 2.900097 
 0.977500 , 48.875000 , 1.005120 , 14.735483 , -0.009055 , 0.000564 , 2.903412 , 1.873834 , 1.858100 , -0.025386 , 0.002159 , -0.989268 , 2.903400 , 2.903400 , 2.903400 , 2.903394 , 2.903400 , 2.903400 , 2.903400 , 2.903394 
 0.982500 , 49.125000 , 1.008517 , 14.732123 , -0.003808 , 0.000291 , 2.920455 , 1.858611 , 1.851840 , -0.022237 , 0.001924 , -0.987070 , 2.920442 , 2.920443 , 2.920442 , 2.920406 , 2.920443 , 2.920443 , 2.920443 , 2.920406 
 0.987500 , 49.375000 , 1.006558 , 14.748844 , 0.002616 , -0.000771 , 2.917090 , 1.874046 , 1.856527 , -0.003920 , 0.000888 , -0.990936 , 2.917078 , 2.917078 , 2.917078 , 2.917038 , 2.917078 , 2.917078 , 2.917078 , 2.917038 
 0.992500 , 49.625000 , 1.012203 , 14.761931 , 0.007777 , -0.000625 , 2.912444 , 1.883525 , 1.845889 , -0.018515 , 0.000116 , -0.985256 , 2.912431 , 2.912432 , 2.912431 , 2.912434 , 2.912432 , 2.912432 , 2.912432 , 2.912434 
 0.997500 , 49.875000 , 1.006966 , 14.782751 , -0.001160 , -0.000146 , 2.939754 , 1.868644 , 1.855756 , -0.028686 , -0.000244 , -0.990815 , 2.939742 , 2.939742 , 2.939742 , 2.939725 , 2.939742 , 2.939742 , 2.939742 , 2.939725 


==> data/interp_stat/full_anal/fine_mesh_lagr_stat_400_cells.csv <==
# zc_ov_h , zc , C , U , V , W , uu , vv , ww , uv , wv , uw , stat_cor_uu , log_stat_cor_uu, lin_corrected_uu, lagr_corrected_uu,  lagr_log_stat_cor_uu_u_star_eul, lagr_log_stat_cor_uu_lag_ustar_U, lagr_log_stat_cor_uu_lag_ustar_uw,  lagr_lin_corrected_uu 
 0.001250 , 0.062500 , 1.027367 , 1.095100 , 0.006162 , -0.000194 , 3.255965 , 1.863160 , 1.873441 , -0.004142 , 0.001989 , -1.024845 , 2.955258 , 2.955258 , 3.251915 , 2.946640 , 2.954139 , 2.950568 , 2.946640 , 2.977537 
 0.003750 , 0.187500 , 1.016289 , 2.487837 , 0.003041 , -0.000160 , 3.062050 , 1.876091 , 1.867674 , 0.005105 , -0.003949 , -1.016880 , 2.970721 , 2.970721 , 3.058000 , 2.969338 , 2.970877 , 2.971426 , 2.969338 , 2.963615 
 0.006250 , 0.312500 , 1.005808 , 3.367938 , 0.010191 , -0.000069 , 3.006044 , 1.887780 , 1.884312 , 0.003136 , -0.005731 , -1.016105 , 2.962193 , 2.962193 , 3.001994 , 2.961409 , 2.962116 , 2.962028 , 2.961409 , 2.964731 
 0.008750 , 0.437500 , 1.003535 , 3.993192 , 0.002179 , -0.000309 , 2.990646 , 1.878606 , 1.879133 , 0.002031 , -0.003852 , -1.008225 , 2.964934 , 2.964934 , 2.986596 , 2.964604 , 2.964817 , 2.964884 , 2.964604 , 2.967854 
 0.011250 , 0.562500 , 1.009393 , 4.494122 , -0.000764 , 0.000054 , 2.989460 , 1.873501 , 1.866389 , -0.002210 , -0.002286 , -1.000293 , 2.972572 , 2.972572 , 2.985410 , 2.972560 , 2.972565 , 2.972600 , 2.972560 , 2.971657 
 0.013750 , 0.687500 , 1.009665 , 4.894907 , -0.007153 , 0.000057 , 2.975935 , 1.881621 , 1.865241 , -0.006376 , 0.001223 , -1.003401 , 2.963998 , 2.963998 , 2.971885 , 2.963946 , 2.963987 , 2.964066 , 2.963946 , 2.962685 
 0.016250 , 0.812500 , 1.013916 , 5.249009 , 0.009205 , 0.000493 , 2.953535 , 1.884524 , 1.858977 , -0.004449 , 0.000875 , -0.995279 , 2.944650 , 2.944650 , 2.949484 , 2.944708 , 2.944666 , 2.944711 , 2.944708 , 2.943264 
 0.018750 , 0.937500 , 1.008499 , 5.564581 , 0.004984 , 0.000369 , 2.947064 , 1.900011 , 1.866903 , -0.012676 , 0.001661 , -1.000633 , 2.940195 , 2.940195 , 2.943014 , 2.940208 , 2.940212 , 2.940222 , 2.940208 , 2.939743 
 0.021250 , 1.062500 , 1.007307 , 5.838618 , -0.004874 , 0.000191 , 2.955461 , 1.891956 , 1.868188 , -0.008282 , 0.005147 , -1.000250 , 2.949992 , 2.949992 , 2.951411 , 2.949995 , 2.949996 , 2.949998 , 2.949995 , 2.950031 
 0.023750 , 1.187500 , 1.005111 , 6.074877 , -0.001973 , -0.000053 , 2.940882 , 1.887215 , 1.870966 , -0.015500 , 0.005023 , -1.001921 , 2.936424 , 2.936424 , 2.936831 , 2.936422 , 2.936430 , 2.936442 , 2.936422 , 2.937270 
 0.026250 , 1.312500 , 1.001499 , 6.300737 , -0.004206 , -0.000559 , 2.956799 , 1.874664 , 1.874740 , 0.001619 , 0.001129 , -1.004218 , 2.953096 , 2.953096 , 2.952749 , 2.953083 , 2.953099 , 2.953102 , 2.953083 , 2.952678 
 0.028750 , 1.437500 , 1.004469 , 6.502535 , -0.008354 , -0.000948 , 2.955507 , 1.857798 , 1.868669 , -0.005264 , 0.001940 , -1.000877 , 2.952382 , 2.952382 , 2.951457 , 2.952372 , 2.952374 , 2.952378 , 2.952372 , 2.952713 
 0.031250 , 1.562500 , 0.999906 , 6.693776 , -0.012393 , -0.001076 , 2.908470 , 1.861518 , 1.874729 , -0.000650 , 0.002264 , -1.002438 , 2.905798 , 2.905798 , 2.904420 , 2.905785 , 2.905791 , 2.905790 , 2.905785 , 2.905199 
 0.033750 , 1.687500 , 0.999587 , 6.867805 , -0.008252 , -0.000669 , 2.931280 , 1.858283 , 1.873456 , 0.000176 , -0.000027 , -1.001890 , 2.928969 , 2.928969 , 2.927230 , 2.928973 , 2.928977 , 2.928975 , 2.928973 , 2.929188 
 0.036250 , 1.812500 , 0.996273 , 7.027833 , 0.004145 , -0.000884 , 2.955932 , 1.867184 , 1.880638 , -0.003886 , -0.001152 , -1.008133 , 2.953913 , 2.953913 , 2.951881 , 2.953895 , 2.953912 , 2.953911 , 2.953895 , 2.954405 
 0.038750 , 1.937500 , 1.002116 , 7.170133 , 0.015119 , -0.000672 , 2.958414 , 1.865675 , 1.868734 , -0.000070 , -0.006876 , -1.007037 , 2.956635 , 2.956635 , 2.954364 , 2.956626 , 2.956638 , 2.956642 , 2.956626 , 2.956856 
 0.041250 , 2.062500 , 0.997410 , 7.311376 , 0.008841 , -0.000476 , 2.959726 , 1.867379 , 1.876281 , 0.002988 , -0.006831 , -1.010128 , 2.958147 , 2.958147 , 2.955676 , 2.958131 , 2.958147 , 2.958150 , 2.958131 , 2.957847 
 0.043750 , 2.187500 , 0.997502 , 7.452947 , 0.011937 , -0.000273 , 2.944152 , 1.877814 , 1.875929 , 0.001170 , -0.007713 , -1.008669 , 2.942741 , 2.942741 , 2.940102 , 2.942731 , 2.942743 , 2.942743 , 2.942731 , 2.943201 
 0.046250 , 2.312500 , 0.993923 , 7.573709 , 0.009510 , -0.000287 , 2.927985 , 1.868681 , 1.883505 , 0.015896 , -0.011798 , -1.015380 , 2.926717 , 2.926717 , 2.923935 , 2.926696 , 2.926715 , 2.926717 , 2.926696 , 2.926753 
 0.048750 , 2.437500 , 1.000963 , 7.690731 , 0.018911 , 0.000331 , 2.946267 , 1.859170 , 1.864912 , 0.019410 , -0.012287 , -1.010558 , 2.945120 , 2.945120 , 2.942217 , 2.945108 , 2.945120 , 2.945123 , 2.945108 , 2.945048 
 0.051250 , 2.562500 , 0.994513 , 7.806745 , 0.021549 , 0.000315 , 2.946755 , 1.856139 , 1.879079 , 0.009097 , -0.014256 , -1.014942 , 2.946257 , 2.945713 , 2.946257 , 2.945612 , 2.945715 , 2.945717 , 2.945700 , 2.945612 
 0.053750 , 2.687500 , 0.989508 , 7.911551 , 0.022216 , 0.000557 , 2.938392 , 1.865949 , 1.887787 , 0.001096 , -0.013089 , -1.015162 , 2.937894 , 2.937442 , 2.937894 , 2.937551 , 2.937443 , 2.937446 , 2.937429 , 2.937551 
 0.056250 , 2.812500 , 0.991286 , 8.025406 , 0.021628 , 0.000304 , 2.930900 , 1.860185 , 1.880610 , 0.008596 , -0.011062 , -1.013013 , 2.930402 , 2.930030 , 2.930402 , 2.929627 , 2.930031 , 2.930032 , 2.930020 , 2.929627 
 0.058750 , 2.937500 , 0.992319 , 8.122864 , 0.015107 , 0.000074 , 2.937930 , 1.858889 , 1.874051 , -0.001330 , -0.007968 , -1.010164 , 2.937432 , 2.937130 , 2.937432 , 2.937183 , 2.937129 , 2.937130 , 2.937121 , 2.937183 
 0.061250 , 3.062500 , 0.983680 , 8.219862 , 0.010917 , -0.000037 , 2.932659 , 1.860287 , 1.890919 , -0.004849 , -0.006349 , -1.019410 , 2.932161 , 2.931921 , 2.932161 , 2.931562 , 2.931916 , 2.931917 , 2.931902 , 2.931562 
 0.063750 , 3.187500 , 0.992832 , 8.310551 , 0.001460 , -0.000105 , 2.933723 , 1.869483 , 1.873243 , -0.012843 , -0.004362 , -1.012170 , 2.933225 , 2.933040 , 2.933225 , 2.933167 , 2.933039 , 2.933040 , 2.933031 , 2.933167 
 0.066250 , 3.312500 , 0.997447 , 8.387216 , -0.001482 , -0.000910 , 2.922445 , 1.875237 , 1.865240 , -0.005844 , -0.004085 , -1.007140 , 2.921947 , 2.921811 , 2.921947 , 2.921672 , 2.921811 , 2.921814 , 2.921807 , 2.921672 
 0.068750 , 3.437500 , 0.996026 , 8.482033 , 0.005429 , -0.000722 , 2.903907 , 1.888073 , 1.868138 , -0.012920 , -0.001703 , -1.007621 , 2.903409 , 2.903317 , 2.903409 , 2.903183 , 2.903317 , 2.903318 , 2.903312 , 2.903183 
 0.071250 , 3.562500 , 0.994661 , 8.563913 , 0.003396 , -0.000708 , 2.941811 , 1.882577 , 1.870888 , -0.004131 , 0.000900 , -1.008660 , 2.941313 , 2.941260 , 2.941313 , 2.941190 , 2.941261 , 2.941262 , 2.941256 , 2.941190 
 0.073750 , 3.687500 , 0.996815 , 8.638302 , -0.004084 , -0.000824 , 2.964552 , 1.873558 , 1.867863 , -0.011730 , 0.001740 , -1.005354 , 2.964054 , 2.964037 , 2.964054 , 2.964274 , 2.964037 , 2.964039 , 2.964034 , 2.964274 
 0.076250 , 3.812500 , 0.996459 , 8.716912 , 0.004789 , -0.000370 , 2.952774 , 1.883682 , 1.868992 , -0.008091 , 0.002192 , -1.006363 , 2.952276 , 2.952292 , 2.952276 , 2.952087 , 2.952291 , 2.952292 , 2.952288 , 2.952087 
 0.078750 , 3.937500 , 0.992397 , 8.793268 , -0.002353 , -0.000255 , 2.949042 , 1.847720 , 1.875738 , -0.005322 , 0.002498 , -1.011709 , 2.948544 , 2.948589 , 2.948544 , 2.948586 , 2.948589 , 2.948590 , 2.948584 , 2.948586 
 0.081250 , 4.062500 , 0.994488 , 8.860313 , -0.004123 , -0.000155 , 2.949142 , 1.863722 , 1.869638 , -0.014460 , 0.004937 , -1.011377 , 2.948644 , 2.948716 , 2.948644 , 2.948738 , 2.948716 , 2.948718 , 2.948711 , 2.948738 
 0.083750 , 4.187500 , 0.993975 , 8.929325 , -0.006925 , -0.000153 , 2.955258 , 1.878150 , 1.868395 , -0.014838 , 0.004098 , -1.014858 , 2.954760 , 2.954856 , 2.954760 , 2.954717 , 2.954856 , 2.954857 , 2.954850 , 2.954717 
 0.086250 , 4.312500 , 0.989811 , 9.007724 , -0.007755 , -0.000044 , 2.978500 , 1.880161 , 1.878072 , -0.009344 , 0.003406 , -1.019391 , 2.978002 , 2.978120 , 2.978002 , 2.977857 , 2.978120 , 2.978121 , 2.978113 , 2.977857 
 0.088750 , 4.437500 , 0.989469 , 9.083274 , 0.003902 , 0.000224 , 2.966295 , 1.877487 , 1.881915 , 0.002544 , 0.003423 , -1.020378 , 2.965797 , 2.965936 , 2.965797 , 2.965997 , 2.965936 , 2.965936 , 2.965928 , 2.965997 
 0.091250 , 4.562500 , 0.996927 , 9.141501 , 0.000489 , 0.000792 , 2.945768 , 1.867408 , 1.871198 , 0.012291 , 0.003707 , -1.015361 , 2.945270 , 2.945428 , 2.945270 , 2.945497 , 2.945428 , 2.945429 , 2.945423 , 2.945497 
 0.093750 , 4.687500 , 0.997802 , 9.206618 , 0.014200 , 0.000883 , 2.940829 , 1.881700 , 1.868756 , 0.011688 , 0.005340 , -1.013840 , 2.940331 , 2.940507 , 2.940331 , 2.940373 , 2.940507 , 2.940507 , 2.940503 , 2.940373 
 0.096250 , 4.812500 , 0.996730 , 9.270269 , 0.012841 , 0.000434 , 2.938184 , 1.869095 , 1.870776 , -0.000239 , 0.004310 , -1.013802 , 2.937686 , 2.937878 , 2.937686 , 2.937974 , 2.937878 , 2.937878 , 2.937874 , 2.937974 
 0.098750 , 4.937500 , 0.997768 , 9.320642 , 0.005827 , 0.000159 , 2.967319 , 1.873820 , 1.870335 , 0.011678 , 0.004241 , -1.011276 , 2.966821 , 2.967028 , 2.966821 , 2.967128 , 2.967029 , 2.967029 , 2.967025 , 2.967128 
 0.101250 , 5.062500 , 0.994914 , 9.384196 , 0.007339 , 0.000055 , 2.951161 , 1.877058 , 1.876169 , 0.012969 , 0.003085 , -1.011666 , 2.950978 , 2.950884 , 2.950978 , 2.950839 , 2.950883 , 2.950883 , 2.950880 , 2.950839 
 0.103750 , 5.187500 , 0.991212 , 9.445576 , 0.001973 , -0.000245 , 2.968614 , 1.875048 , 1.885204 , 0.019684 , 0.002622 , -1.016912 , 2.968431 , 2.968350 , 2.968431 , 2.968428 , 2.968349 , 2.968349 , 2.968345 , 2.968428 
 0.106250 , 5.312500 , 0.997544 , 9.500011 , 0.004325 , -0.000649 , 2.937300 , 1.873332 , 1.871155 , 0.029981 , 0.002305 , -1.009477 , 2.937117 , 2.937048 , 2.937117 , 2.936946 , 2.937048 , 2.937049 , 2.937046 , 2.936946 
 0.108750 , 5.437500 , 0.994975 , 9.566790 , 0.010021 , -0.000344 , 2.974646 , 1.859055 , 1.876820 , 0.003917 , 0.001849 , -1.014615 , 2.974463 , 2.974405 , 2.974463 , 2.974360 , 2.974405 , 2.974405 , 2.974402 , 2.974360 
 0.111250 , 5.562500 , 0.997906 , 9.618109 , 0.014489 , -0.000483 , 2.963409 , 1.862234 , 1.872613 , 0.014990 , 0.002706 , -1.011791 , 2.963226 , 2.963179 , 2.963226 , 2.963348 , 2.963179 , 2.963178 , 2.963176 , 2.963348 
 0.113750 , 5.687500 , 1.004255 , 9.657213 , 0.012960 , 0.000076 , 2.967988 , 1.868010 , 1.864006 , 0.018063 , 0.001862 , -1.004942 , 2.967805 , 2.967768 , 2.967805 , 2.967784 , 2.967768 , 2.967768 , 2.967767 , 2.967784 
 0.116250 , 5.812500 , 0.997707 , 9.708416 , 0.005901 , 0.000662 , 2.946668 , 1.889402 , 1.876821 , 0.015994 , 0.001422 , -1.010795 , 2.946485 , 2.946457 , 2.946485 , 2.946525 , 2.946457 , 2.946457 , 2.946454 , 2.946525 
 0.118750 , 5.937500 , 1.008521 , 9.759694 , 0.010444 , 0.000857 , 2.972630 , 1.872128 , 1.855965 , 0.004559 , 0.001502 , -0.998534 , 2.972447 , 2.972427 , 2.972447 , 2.972368 , 2.972428 , 2.972428 , 2.972428 , 2.972368 
 0.121250 , 6.062500 , 1.003895 , 9.813543 , 0.014286 , 0.000720 , 2.933790 , 1.860224 , 1.865854 , 0.009448 , 0.001012 , -1.002745 , 2.933607 , 2.933595 , 2.933607 , 2.933460 , 2.933596 , 2.933596 , 2.933595 , 2.933460 
 0.123750 , 6.187500 , 1.007086 , 9.855993 , 0.016886 , 0.000896 , 2.929880 , 1.847709 , 1.861978 , 0.012520 , 0.001546 , -0.997958 , 2.929697 , 2.929694 , 2.929697 , 2.929680 , 2.929693 , 2.929694 , 2.929694 , 2.929680 
 0.126250 , 6.312500 , 1.006538 , 9.910673 , 0.005388 , 0.000764 , 2.963183 , 1.841821 , 1.863315 , 0.006795 , 0.000591 , -0.998525 , 2.963000 , 2.963003 , 2.963000 , 2.962991 , 2.963003 , 2.963003 , 2.963003 , 2.962991 
 0.128750 , 6.437500 , 1.002830 , 9.960031 , 0.002792 , 0.000887 , 2.933141 , 1.847588 , 1.872183 , 0.008135 , 0.000715 , -1.001712 , 2.932958 , 2.932969 , 2.932958 , 2.932962 , 2.932969 , 2.932969 , 2.932969 , 2.932962 
 0.131250 , 6.562500 , 1.002025 , 9.995233 , -0.006889 , 0.000806 , 2.938930 , 1.852007 , 1.874469 , 0.000440 , 0.000190 , -1.003187 , 2.938747 , 2.938764 , 2.938747 , 2.938852 , 2.938764 , 2.938764 , 2.938764 , 2.938852 
 0.133750 , 6.687500 , 1.005025 , 10.033897 , 0.000364 , 0.001252 , 2.954213 , 1.856982 , 1.867944 , 0.005445 , 0.000902 , -1.001173 , 2.954030 , 2.954053 , 2.954030 , 2.954090 , 2.954053 , 2.954053 , 2.954053 , 2.954090 
 0.136250 , 6.812500 , 1.003729 , 10.072355 , 0.004004 , 0.001163 , 2.947685 , 1.865461 , 1.869081 , 0.011461 , 0.000964 , -1.002376 , 2.947502 , 2.947531 , 2.947502 , 2.947314 , 2.947531 , 2.947531 , 2.947530 , 2.947314 
 0.138750 , 6.937500 , 1.001629 , 10.113589 , -0.004248 , 0.001147 , 2.951041 , 1.861337 , 1.875144 , 0.003117 , -0.000223 , -1.005083 , 2.950858 , 2.950892 , 2.950858 , 2.950982 , 2.950892 , 2.950892 , 2.950891 , 2.950982 
 0.141250 , 7.062500 , 1.000822 , 10.165006 , 0.000709 , 0.001295 , 2.951477 , 1.865596 , 1.875179 , 0.001989 , -0.001034 , -1.005445 , 2.951294 , 2.951333 , 2.951294 , 2.951251 , 2.951333 , 2.951334 , 2.951333 , 2.951251 
 0.143750 , 7.187500 , 1.001150 , 10.208832 , -0.002285 , 0.001538 , 2.936445 , 1.843368 , 1.874839 , -0.002930 , -0.000859 , -1.004367 , 2.936262 , 2.936306 , 2.936262 , 2.936311 , 2.936306 , 2.936306 , 2.936305 , 2.936311 
 0.146250 , 7.312500 , 1.005023 , 10.258696 , -0.003661 , 0.002376 , 2.929328 , 1.860730 , 1.866842 , -0.009484 , 0.002427 , -1.001459 , 2.929144 , 2.929193 , 2.929144 , 2.928942 , 2.929193 , 2.929193 , 2.929193 , 2.928942 
 0.148750 , 7.437500 , 1.004924 , 10.297821 , 0.003440 , 0.002510 , 2.934361 , 1.844700 , 1.866407 , -0.015015 , 0.002621 , -1.000164 , 2.934178 , 2.934231 , 2.934178 , 2.934337 , 2.934231 , 2.934231 , 2.934231 , 2.934337 
 0.151250 , 7.562500 , 1.003201 , 10.333469 , -0.012230 , 0.002348 , 2.935800 , 1.841051 , 1.872143 , -0.002220 , 0.001812 , -1.000242 , 2.935705 , 2.935674 , 2.935705 , 2.935673 , 2.935674 , 2.935674 , 2.935674 , 2.935673 
 0.153750 , 7.687500 , 1.011224 , 10.362530 , -0.006543 , 0.002319 , 2.974620 , 1.851492 , 1.857416 , -0.001329 , 0.000211 , -0.992542 , 2.974526 , 2.974499 , 2.974526 , 2.974517 , 2.974499 , 2.974499 , 2.974500 , 2.974517 
 0.156250 , 7.812500 , 1.010167 , 10.415122 , -0.015151 , 0.002376 , 2.970164 , 1.856838 , 1.859442 , 0.009998 , 0.001180 , -0.993596 , 2.970070 , 2.970047 , 2.970070 , 2.969964 , 2.970047 , 2.970047 , 2.970048 , 2.969964 
 0.158750 , 7.937500 , 0.998074 , 10.453625 , -0.006826 , 0.002016 , 2.979389 , 1.844691 , 1.880978 , -0.004362 , 0.003154 , -1.005897 , 2.979295 , 2.979275 , 2.979295 , 2.979213 , 2.979275 , 2.979275 , 2.979274 , 2.979213 
 0.161250 , 8.062500 , 1.005623 , 10.484645 , -0.006196 , 0.001672 , 2.971677 , 1.854593 , 1.868438 , -0.010106 , 0.002462 , -1.000481 , 2.971583 , 2.971566 , 2.971583 , 2.971379 , 2.971567 , 2.971566 , 2.971566 , 2.971379 
 0.163750 , 8.187500 , 1.002773 , 10.532438 , -0.007859 , 0.001280 , 2.952127 , 1.848005 , 1.873788 , 0.003559 , 0.001437 , -1.002741 , 2.952033 , 2.952020 , 2.952033 , 2.951870 , 2.952020 , 2.952019 , 2.952019 , 2.951870 
 0.166250 , 8.312500 , 1.012976 , 10.561162 , 0.007794 , 0.001631 , 2.981038 , 1.864154 , 1.855284 , 0.010498 , -0.001299 , -0.993933 , 2.980944 , 2.980934 , 2.980944 , 2.981033 , 2.980934 , 2.980934 , 2.980935 , 2.981033 
 0.168750 , 8.437500 , 1.012061 , 10.595483 , -0.007599 , 0.001686 , 2.973361 , 1.863165 , 1.857619 , -0.001919 , 0.000337 , -0.997098 , 2.973266 , 2.973259 , 2.973266 , 2.973197 , 2.973259 , 2.973259 , 2.973260 , 2.973197 
 0.171250 , 8.562500 , 1.006813 , 10.631423 , -0.001073 , 0.001779 , 2.961409 , 1.856453 , 1.866117 , -0.016765 , -0.000757 , -1.002692 , 2.961315 , 2.961311 , 2.961315 , 2.961240 , 2.961311 , 2.961311 , 2.961311 , 2.961240 
 0.173750 , 8.687500 , 1.002988 , 10.668667 , 0.005050 , 0.001784 , 2.953028 , 1.882603 , 1.871741 , -0.004762 , -0.000737 , -1.005393 , 2.952934 , 2.952932 , 2.952934 , 2.952849 , 2.952932 , 2.952932 , 2.952931 , 2.952849 
 0.176250 , 8.812500 , 1.002904 , 10.705931 , 0.001379 , 0.001695 , 2.959985 , 1.876637 , 1.872602 , 0.000649 , -0.000544 , -1.005340 , 2.959891 , 2.959892 , 2.959891 , 2.959833 , 2.959892 , 2.959892 , 2.959892 , 2.959833 
 0.178750 , 8.937500 , 0.998381 , 10.734678 , -0.001202 , 0.002023 , 2.926045 , 1.882006 , 1.881097 , 0.003819 , 0.000986 , -1.008471 , 2.925951 , 2.925954 , 2.925951 , 2.926000 , 2.925955 , 2.925954 , 2.925954 , 2.926000 
 0.181250 , 9.062500 , 0.994106 , 10.759423 , -0.001655 , 0.001713 , 2.945502 , 1.875474 , 1.887016 , -0.004497 , -0.000309 , -1.013639 , 2.945408 , 2.945414 , 2.945408 , 2.945319 , 2.945415 , 2.945415 , 2.945413 , 2.945319 
 0.183750 , 9.187500 , 0.999183 , 10.798592 , -0.011150 , 0.001781 , 2.957961 , 1.881163 , 1.879370 , -0.000986 , 0.000954 , -1.009079 , 2.957867 , 2.957876 , 2.957867 , 2.957759 , 2.957875 , 2.957875 , 2.957875 , 2.957759 
 0.186250 , 9.312500 , 0.998677 , 10.842764 , -0.009247 , 0.001459 , 2.967311 , 1.871244 , 1.880869 , -0.010120 , 0.002066 , -1.009899 , 2.967217 , 2.967228 , 2.967217 , 2.967206 , 2.967228 , 2.967228 , 2.967227 , 2.967206 
 0.188750 , 9.437500 , 1.001397 , 10.857128 , -0.008596 , 0.000937 , 2.953207 , 1.878258 , 1.874802 , 0.000189 , 0.001695 , -1.004432 , 2.953113 , 2.953126 , 2.953113 , 2.953187 , 2.953126 , 2.953126 , 2.953125 , 2.953187 
 0.191250 , 9.562500 , 1.001050 , 10.894671 , -0.010375 , 0.000708 , 2.965629 , 1.889734 , 1.873362 , -0.017814 , 0.003094 , -1.004056 , 2.965535 , 2.965550 , 2.965535 , 2.965408 , 2.965550 , 2.965550 , 2.965550 , 2.965408 
 0.193750 , 9.687500 , 1.001634 , 10.931401 , 0.000141 , 0.000651 , 2.950435 , 1.874972 , 1.874151 , -0.015201 , 0.003126 , -1.002903 , 2.950341 , 2.950358 , 2.950341 , 2.950343 , 2.950358 , 2.950358 , 2.950358 , 2.950343 
 0.196250 , 9.812500 , 1.004242 , 10.954988 , -0.003895 , 0.000525 , 2.939416 , 1.870175 , 1.870045 , -0.019501 , 0.002863 , -0.999552 , 2.939322 , 2.939341 , 2.939322 , 2.939346 , 2.939341 , 2.939341 , 2.939342 , 2.939346 
 0.198750 , 9.937500 , 1.008618 , 10.983639 , 0.006021 , 0.000233 , 2.922559 , 1.871116 , 1.864368 , -0.008382 , 0.003221 , -0.993182 , 2.922465 , 2.922486 , 2.922465 , 2.922539 , 2.922486 , 2.922486 , 2.922486 , 2.922539 
 0.201250 , 10.062500 , 1.010725 , 11.008469 , -0.009660 , 0.000413 , 2.938385 , 1.882187 , 1.860091 , -0.012293 , 0.002445 , -0.990054 , 2.938328 , 2.938313 , 2.938328 , 2.938320 , 2.938314 , 2.938313 , 2.938314 , 2.938320 
 0.203750 , 10.187500 , 1.007541 , 11.039332 , 0.001487 , -0.000661 , 2.954801 , 1.887441 , 1.865196 , -0.005734 , 0.003020 , -0.994846 , 2.954744 , 2.954731 , 2.954744 , 2.954715 , 2.954731 , 2.954731 , 2.954732 , 2.954715 
 0.206250 , 10.312500 , 1.011559 , 11.070704 , 0.006511 , -0.000798 , 2.955872 , 1.881514 , 1.858568 , -0.009856 , 0.002277 , -0.991508 , 2.955815 , 2.955804 , 2.955815 , 2.955701 , 2.955804 , 2.955804 , 2.955804 , 2.955701 
 0.208750 , 10.437500 , 1.015522 , 11.099687 , -0.001544 , -0.001058 , 2.950404 , 1.885341 , 1.851032 , 0.007217 , 0.002095 , -0.986312 , 2.950346 , 2.950337 , 2.950346 , 2.950301 , 2.950337 , 2.950337 , 2.950338 , 2.950301 
 0.211250 , 10.562500 , 1.008285 , 11.118249 , -0.000542 , -0.000965 , 2.975431 , 1.901367 , 1.864170 , 0.009017 , 0.004336 , -0.992427 , 2.975373 , 2.975366 , 2.975373 , 2.975391 , 2.975366 , 2.975366 , 2.975366 , 2.975391 
 0.213750 , 10.687500 , 1.008745 , 11.139532 , -0.001931 , -0.000751 , 2.984819 , 1.894644 , 1.862267 , 0.019470 , 0.005297 , -0.993620 , 2.984762 , 2.984756 , 2.984762 , 2.984693 , 2.984756 , 2.984756 , 2.984757 , 2.984693 
 0.216250 , 10.812500 , 1.001301 , 11.176571 , 0.001907 , -0.000707 , 2.961896 , 1.895271 , 1.874412 , 0.007577 , 0.005298 , -1.001100 , 2.961839 , 2.961834 , 2.961839 , 2.961573 , 2.961835 , 2.961835 , 2.961835 , 2.961573 
 0.218750 , 10.937500 , 1.000909 , 11.200391 , 0.001249 , -0.000559 , 2.948707 , 1.885672 , 1.876880 , 0.010960 , 0.004778 , -1.002700 , 2.948650 , 2.948646 , 2.948650 , 2.948641 , 2.948646 , 2.948646 , 2.948646 , 2.948641 
 0.221250 , 11.062500 , 1.008004 , 11.231790 , -0.004062 , -0.000493 , 2.944078 , 1.875800 , 1.862592 , 0.005806 , 0.004252 , -0.994407 , 2.944021 , 2.944019 , 2.944021 , 2.943825 , 2.944019 , 2.944019 , 2.944019 , 2.943825 
 0.223750 , 11.187500 , 1.003175 , 11.266808 , -0.006012 , -0.000582 , 2.960536 , 1.877316 , 1.871127 , 0.002997 , 0.002705 , -0.999393 , 2.960479 , 2.960478 , 2.960479 , 2.960391 , 2.960478 , 2.960478 , 2.960478 , 2.960391 
 0.226250 , 11.312500 , 0.998667 , 11.296987 , -0.003301 , -0.000924 , 2.962193 , 1.869661 , 1.879460 , -0.005750 , 0.002132 , -1.003849 , 2.962135 , 2.962136 , 2.962135 , 2.962009 , 2.962136 , 2.962136 , 2.962136 , 2.962009 
 0.228750 , 11.437500 , 1.006705 , 11.316620 , -0.003206 , -0.000378 , 2.924744 , 1.891767 , 1.863388 , 0.010470 , 0.001059 , -0.997801 , 2.924686 , 2.924688 , 2.924686 , 2.924729 , 2.924688 , 2.924688 , 2.924688 , 2.924729 
 0.231250 , 11.562500 , 1.004205 , 11.336688 , 0.011727 , -0.000509 , 2.920044 , 1.879261 , 1.868199 , 0.006896 , 0.000557 , -1.000421 , 2.919987 , 2.919990 , 2.919987 , 2.919969 , 2.919990 , 2.919990 , 2.919990 , 2.919969 
 0.233750 , 11.687500 , 0.997455 , 11.368708 , 0.011199 , -0.000445 , 2.900080 , 1.875566 , 1.880363 , 0.001234 , 0.000421 , -1.004331 , 2.900022 , 2.900026 , 2.900022 , 2.899895 , 2.900027 , 2.900026 , 2.900026 , 2.899895 
 0.236250 , 11.812500 , 0.992552 , 11.383364 , 0.014064 , 0.000467 , 2.909992 , 1.887288 , 1.887678 , 0.006129 , 0.000139 , -1.008793 , 2.909935 , 2.909940 , 2.909935 , 2.909982 , 2.909940 , 2.909940 , 2.909940 , 2.909982 
 0.238750 , 11.937500 , 0.992421 , 11.417679 , -0.000367 , 0.000468 , 2.916362 , 1.871127 , 1.886624 , -0.010788 , 0.000528 , -1.009675 , 2.916305 , 2.916311 , 2.916305 , 2.916266 , 2.916311 , 2.916311 , 2.916311 , 2.916266 
 0.241250 , 12.062500 , 0.988978 , 11.429968 , 0.010923 , 0.000319 , 2.900378 , 1.882527 , 1.891815 , 0.004826 , 0.001801 , -1.012372 , 2.900321 , 2.900328 , 2.900321 , 2.900368 , 2.900328 , 2.900328 , 2.900328 , 2.900368 
 0.243750 , 12.187500 , 1.000353 , 11.449682 , -0.005655 , 0.000764 , 2.910781 , 1.891641 , 1.869153 , 0.010193 , 0.000676 , -1.000259 , 2.910723 , 2.910732 , 2.910723 , 2.910604 , 2.910732 , 2.910732 , 2.910732 , 2.910604 
 0.246250 , 12.312500 , 0.998727 , 11.478292 , -0.001283 , 0.000779 , 2.939897 , 1.877414 , 1.872658 , 0.003755 , 0.000190 , -1.003685 , 2.939839 , 2.939849 , 2.939839 , 2.939850 , 2.939849 , 2.939849 , 2.939848 , 2.939850 
 0.248750 , 12.437500 , 0.993899 , 11.497349 , -0.003456 , 0.000682 , 2.927822 , 1.868680 , 1.883294 , 0.014545 , -0.001371 , -1.008159 , 2.927765 , 2.927775 , 2.927765 , 2.927636 , 2.927775 , 2.927775 , 2.927775 , 2.927636 
 0.251250 , 12.562500 , 0.999193 , 11.525658 , -0.008769 , -0.000243 , 2.950861 , 1.866872 , 1.874062 , 0.014637 , -0.001430 , -1.003932 , 2.950823 , 2.950815 , 2.950823 , 2.950804 , 2.950815 , 2.950815 , 2.950815 , 2.950804 
 0.253750 , 12.687500 , 0.993777 , 11.550091 , -0.006349 , -0.000133 , 2.958685 , 1.888131 , 1.882339 , -0.010171 , -0.002214 , -1.007830 , 2.958646 , 2.958639 , 2.958646 , 2.958456 , 2.958639 , 2.958639 , 2.958639 , 2.958456 
 0.256250 , 12.812500 , 0.999318 , 11.584246 , 0.008075 , -0.000330 , 2.953638 , 1.875437 , 1.870910 , -0.007037 , -0.001929 , -1.001907 , 2.953600 , 2.953594 , 2.953600 , 2.953598 , 2.953594 , 2.953594 , 2.953594 , 2.953598 
 0.258750 , 12.937500 , 0.994044 , 11.599232 , -0.006961 , -0.000074 , 2.956573 , 1.885361 , 1.880302 , -0.013556 , -0.001616 , -1.006621 , 2.956534 , 2.956529 , 2.956534 , 2.956455 , 2.956529 , 2.956529 , 2.956529 , 2.956455 
 0.261250 , 13.062500 , 0.995949 , 11.618959 , -0.013118 , -0.000113 , 2.936607 , 1.896453 , 1.874446 , -0.010764 , -0.001445 , -1.005343 , 2.936569 , 2.936565 , 2.936569 , 2.936541 , 2.936564 , 2.936564 , 2.936564 , 2.936541 
 0.263750 , 13.187500 , 0.994654 , 11.644029 , -0.006933 , 0.000055 , 2.961359 , 1.897176 , 1.876594 , -0.000297 , -0.002074 , -1.006120 , 2.961321 , 2.961318 , 2.961321 , 2.961243 , 2.961317 , 2.961317 , 2.961317 , 2.961243 
 0.266250 , 13.312500 , 0.995547 , 11.663938 , -0.002547 , 0.000089 , 2.933410 , 1.900061 , 1.875413 , 0.006589 , -0.001629 , -1.004802 , 2.933372 , 2.933369 , 2.933372 , 2.933341 , 2.933369 , 2.933369 , 2.933369 , 2.933341 
 0.268750 , 13.437500 , 0.998659 , 11.692540 , -0.006770 , 0.000467 , 2.930913 , 1.888030 , 1.869499 , 0.010392 , -0.001494 , -1.001157 , 2.930875 , 2.930873 , 2.930875 , 2.930794 , 2.930873 , 2.930873 , 2.930873 , 2.930794 
 0.271250 , 13.562500 , 0.998186 , 11.716661 , -0.002822 , 0.000117 , 2.921462 , 1.891806 , 1.870961 , 0.014891 , -0.000831 , -1.000840 , 2.921424 , 2.921423 , 2.921424 , 2.921413 , 2.921423 , 2.921423 , 2.921423 , 2.921413 
 0.273750 , 13.687500 , 1.004837 , 11.731758 , 0.014080 , -0.000431 , 2.915786 , 1.913776 , 1.859213 , -0.004485 , -0.000772 , -0.994763 , 2.915748 , 2.915748 , 2.915748 , 2.915740 , 2.915748 , 2.915748 , 2.915748 , 2.915740 
 0.276250 , 13.812500 , 0.997058 , 11.751578 , 0.010993 , -0.000824 , 2.908292 , 1.898864 , 1.873681 , -0.004188 , -0.002018 , -1.002465 , 2.908254 , 2.908254 , 2.908254 , 2.908209 , 2.908254 , 2.908254 , 2.908254 , 2.908209 
 0.278750 , 13.937500 , 0.995353 , 11.772853 , 0.006764 , -0.000556 , 2.912457 , 1.891949 , 1.877359 , -0.002634 , -0.002211 , -1.003755 , 2.912418 , 2.912419 , 2.912418 , 2.912416 , 2.912419 , 2.912419 , 2.912419 , 2.912416 
 0.281250 , 14.062500 , 0.990742 , 11.789100 , -0.002063 , -0.000865 , 2.909153 , 1.920326 , 1.886384 , 0.018728 , -0.003392 , -1.007518 , 2.909114 , 2.909116 , 2.909114 , 2.909131 , 2.909116 , 2.909116 , 2.909116 , 2.909131 
 0.283750 , 14.187500 , 0.991682 , 11.800862 , -0.007138 , -0.001140 , 2.933437 , 1.914228 , 1.884757 , 0.019629 , -0.003879 , -1.007482 , 2.933399 , 2.933401 , 2.933399 , 2.933377 , 2.933401 , 2.933401 , 2.933401 , 2.933377 
 0.286250 , 14.312500 , 1.002572 , 11.824933 , -0.007819 , -0.001775 , 2.908625 , 1.893964 , 1.865678 , 0.020032 , -0.005561 , -0.998474 , 2.908587 , 2.908590 , 2.908587 , 2.908467 , 2.908590 , 2.908590 , 2.908590 , 2.908467 
 0.288750 , 14.437500 , 0.995017 , 11.844557 , 0.003108 , -0.001984 , 2.941319 , 1.861225 , 1.878441 , 0.025163 , -0.004642 , -1.005666 , 2.941281 , 2.941284 , 2.941281 , 2.941315 , 2.941284 , 2.941284 , 2.941284 , 2.941315 
 0.291250 , 14.562500 , 0.997015 , 11.858695 , -0.004684 , -0.001275 , 2.919051 , 1.877451 , 1.874767 , 0.016190 , -0.004245 , -1.003644 , 2.919012 , 2.919016 , 2.919012 , 2.918947 , 2.919016 , 2.919016 , 2.919016 , 2.918947 
 0.293750 , 14.687500 , 1.003173 , 11.891409 , 0.007508 , -0.001580 , 2.944265 , 1.871548 , 1.865163 , 0.007306 , -0.003123 , -0.998281 , 2.944226 , 2.944231 , 2.944226 , 2.944217 , 2.944231 , 2.944231 , 2.944231 , 2.944217 
 0.296250 , 14.812500 , 1.001297 , 11.906772 , 0.010751 , -0.002007 , 2.927744 , 1.877430 , 1.868180 , 0.005571 , -0.003375 , -1.001502 , 2.927705 , 2.927711 , 2.927705 , 2.927720 , 2.927711 , 2.927711 , 2.927711 , 2.927720 
 0.298750 , 14.937500 , 0.995140 , 11.922391 , 0.003340 , -0.002131 , 2.932768 , 1.883741 , 1.877990 , 0.018373 , -0.003601 , -1.007304 , 2.932729 , 2.932735 , 2.932729 , 2.932733 , 2.932735 , 2.932735 , 2.932735 , 2.932733 
 0.301250 , 15.062500 , 1.008034 , 11.943532 , -0.002932 , -0.002119 , 2.940741 , 1.886941 , 1.855869 , 0.005889 , -0.002307 , -0.994745 , 2.940713 , 2.940708 , 2.940713 , 2.940647 , 2.940708 , 2.940708 , 2.940709 , 2.940647 
 0.303750 , 15.187500 , 1.001860 , 11.961762 , 0.007562 , -0.002823 , 2.955991 , 1.869807 , 1.866188 , -0.008882 , -0.003824 , -1.000975 , 2.955964 , 2.955960 , 2.955964 , 2.955928 , 2.955960 , 2.955960 , 2.955960 , 2.955928 
 0.306250 , 15.312500 , 1.000060 , 11.992598 , 0.006778 , -0.002150 , 2.956289 , 1.863365 , 1.869266 , 0.009531 , -0.003652 , -1.003338 , 2.956262 , 2.956258 , 2.956262 , 2.956227 , 2.956258 , 2.956258 , 2.956258 , 2.956227 
 0.308750 , 15.437500 , 0.999854 , 12.013976 , 0.014386 , -0.002591 , 2.952156 , 1.881659 , 1.869096 , -0.005739 , -0.003657 , -1.004329 , 2.952128 , 2.952125 , 2.952128 , 2.951985 , 2.952125 , 2.952125 , 2.952125 , 2.951985 
 0.311250 , 15.562500 , 0.995020 , 12.029700 , 0.034004 , -0.002387 , 2.974174 , 1.882515 , 1.877576 , -0.009775 , -0.002732 , -1.010343 , 2.974147 , 2.974144 , 2.974147 , 2.974106 , 2.974144 , 2.974144 , 2.974144 , 2.974106 
 0.313750 , 15.687500 , 0.999678 , 12.045379 , 0.019110 , -0.002879 , 2.968436 , 1.883777 , 1.868985 , -0.005175 , -0.003620 , -1.004746 , 2.968408 , 2.968406 , 2.968408 , 2.968384 , 2.968406 , 2.968406 , 2.968406 , 2.968384 
 0.316250 , 15.812500 , 1.006167 , 12.056856 , 0.004140 , -0.002632 , 2.949298 , 1.868313 , 1.856255 , 0.013803 , -0.003732 , -0.999001 , 2.949271 , 2.949269 , 2.949271 , 2.949281 , 2.949269 , 2.949269 , 2.949269 , 2.949281 
 0.318750 , 15.937500 , 1.010252 , 12.084006 , 0.009756 , -0.002505 , 2.966294 , 1.891452 , 1.849584 , 0.020487 , -0.004048 , -0.993587 , 2.966267 , 2.966266 , 2.966267 , 2.966222 , 2.966265 , 2.966265 , 2.966266 , 2.966222 
 0.321250 , 16.062500 , 1.012511 , 12.095376 , 0.005998 , -0.002834 , 2.941947 , 1.869259 , 1.845495 , 0.014621 , -0.004742 , -0.990551 , 2.941919 , 2.941918 , 2.941919 , 2.941877 , 2.941918 , 2.941918 , 2.941919 , 2.941877 
 0.323750 , 16.187500 , 1.012293 , 12.106992 , 0.014155 , -0.002427 , 2.940642 , 1.886762 , 1.844484 , 0.015433 , -0.003569 , -0.989787 , 2.940615 , 2.940614 , 2.940615 , 2.940621 , 2.940614 , 2.940615 , 2.940615 , 2.940621 
 0.326250 , 16.312500 , 1.009147 , 12.128415 , 0.001892 , -0.002207 , 2.938321 , 1.896238 , 1.852143 , 0.005845 , -0.003037 , -0.993622 , 2.938293 , 2.938293 , 2.938293 , 2.938188 , 2.938293 , 2.938294 , 2.938294 , 2.938188 
 0.328750 , 16.437500 , 1.001054 , 12.155365 , -0.002112 , -0.002115 , 2.943504 , 1.882572 , 1.866751 , -0.003148 , -0.003776 , -1.000207 , 2.943476 , 2.943477 , 2.943476 , 2.943406 , 2.943477 , 2.943477 , 2.943477 , 2.943406 
 0.331250 , 16.562500 , 0.997742 , 12.170779 , -0.000208 , -0.002231 , 2.970985 , 1.900006 , 1.871776 , -0.008841 , -0.003087 , -1.005686 , 2.970957 , 2.970958 , 2.970957 , 2.970760 , 2.970958 , 2.970958 , 2.970958 , 2.970760 
 0.333750 , 16.687500 , 0.995696 , 12.192428 , 0.009603 , -0.002482 , 2.938797 , 1.887973 , 1.875419 , -0.005289 , -0.002977 , -1.006891 , 2.938769 , 2.938770 , 2.938769 , 2.938729 , 2.938770 , 2.938770 , 2.938770 , 2.938729 
 0.336250 , 16.812500 , 1.002142 , 12.216259 , 0.003525 , -0.002528 , 2.948858 , 1.900237 , 1.863731 , -0.012221 , -0.002924 , -0.998788 , 2.948831 , 2.948832 , 2.948831 , 2.948831 , 2.948832 , 2.948832 , 2.948832 , 2.948831 
 0.338750 , 16.937500 , 0.995515 , 12.236829 , -0.000967 , -0.003033 , 2.942015 , 1.880168 , 1.876521 , -0.003957 , -0.002156 , -1.005363 , 2.941988 , 2.941990 , 2.941988 , 2.941893 , 2.941990 , 2.941990 , 2.941990 , 2.941893 
 0.341250 , 17.062500 , 0.991661 , 12.259516 , 0.001810 , -0.003095 , 2.951833 , 1.858982 , 1.882247 , 0.014861 , -0.001414 , -1.007789 , 2.951805 , 2.951808 , 2.951805 , 2.951717 , 2.951808 , 2.951808 , 2.951808 , 2.951717 
 0.343750 , 17.187500 , 0.996026 , 12.274029 , -0.001292 , -0.003233 , 2.958781 , 1.864874 , 1.874321 , 0.009927 , -0.000439 , -1.002690 , 2.958753 , 2.958756 , 2.958753 , 2.958693 , 2.958756 , 2.958756 , 2.958756 , 2.958693 
 0.346250 , 17.312500 , 0.996439 , 12.288148 , 0.000978 , -0.003219 , 2.951259 , 1.874456 , 1.873534 , 0.014962 , -0.000608 , -1.000555 , 2.951232 , 2.951235 , 2.951232 , 2.951216 , 2.951235 , 2.951235 , 2.951235 , 2.951216 
 0.348750 , 17.437500 , 0.997193 , 12.295927 , 0.014251 , -0.003134 , 2.941867 , 1.876656 , 1.871466 , 0.009183 , -0.000481 , -0.999664 , 2.941839 , 2.941843 , 2.941839 , 2.941862 , 2.941843 , 2.941843 , 2.941843 , 2.941862 
 0.351250 , 17.562500 , 0.993361 , 12.313974 , 0.006429 , -0.003197 , 2.947651 , 1.873516 , 1.878270 , -0.001957 , -0.000562 , -1.003355 , 2.947630 , 2.947627 , 2.947630 , 2.947507 , 2.947627 , 2.947627 , 2.947627 , 2.947507 
 0.353750 , 17.687500 , 0.994241 , 12.323396 , 0.003964 , -0.003073 , 2.933601 , 1.872109 , 1.876431 , 0.002303 , -0.001614 , -1.002985 , 2.933580 , 2.933578 , 2.933580 , 2.933565 , 2.933578 , 2.933578 , 2.933578 , 2.933565 
 0.356250 , 17.812500 , 1.002153 , 12.336419 , 0.005720 , -0.002976 , 2.919857 , 1.862122 , 1.862119 , -0.009879 , -0.000002 , -0.996079 , 2.919836 , 2.919834 , 2.919836 , 2.919799 , 2.919834 , 2.919834 , 2.919834 , 2.919799 
 0.358750 , 17.937500 , 1.005290 , 12.354562 , 0.006040 , -0.002691 , 2.924495 , 1.863079 , 1.857248 , -0.003037 , -0.000360 , -0.992446 , 2.924474 , 2.924472 , 2.924474 , 2.924455 , 2.924472 , 2.924472 , 2.924472 , 2.924455 
 0.361250 , 18.062500 , 1.003901 , 12.377251 , -0.002400 , -0.002124 , 2.934320 , 1.871327 , 1.859257 , 0.009231 , -0.001122 , -0.994750 , 2.934299 , 2.934298 , 2.934299 , 2.934244 , 2.934298 , 2.934298 , 2.934298 , 2.934244 
 0.363750 , 18.187500 , 1.001537 , 12.394026 , 0.006336 , -0.002151 , 2.936549 , 1.867513 , 1.864149 , 0.022599 , -0.000169 , -0.995546 , 2.936528 , 2.936527 , 2.936528 , 2.936545 , 2.936526 , 2.936526 , 2.936527 , 2.936545 
 0.366250 , 18.312500 , 1.000247 , 12.415489 , 0.007972 , -0.002438 , 2.943916 , 1.877764 , 1.868291 , 0.017783 , -0.000270 , -0.997419 , 2.943896 , 2.943895 , 2.943896 , 2.943826 , 2.943895 , 2.943895 , 2.943895 , 2.943826 
 0.368750 , 18.437500 , 0.999934 , 12.442376 , 0.005570 , -0.002407 , 2.923209 , 1.856645 , 1.868312 , 0.013160 , -0.000244 , -0.997025 , 2.923189 , 2.923188 , 2.923189 , 2.923188 , 2.923188 , 2.923188 , 2.923188 , 2.923188 
 0.371250 , 18.562500 , 1.004291 , 12.456176 , 0.007764 , -0.002134 , 2.910084 , 1.861932 , 1.861813 , 0.023440 , -0.001679 , -0.992711 , 2.910063 , 2.910063 , 2.910063 , 2.909989 , 2.910063 , 2.910063 , 2.910063 , 2.909989 
 0.373750 , 18.687500 , 0.998802 , 12.466125 , -0.000549 , -0.001747 , 2.919645 , 1.860340 , 1.871160 , 0.007861 , -0.001882 , -0.997547 , 2.919624 , 2.919624 , 2.919624 , 2.919602 , 2.919624 , 2.919624 , 2.919624 , 2.919602 
 0.376250 , 18.812500 , 1.002896 , 12.472141 , 0.006820 , -0.001978 , 2.929626 , 1.870020 , 1.864737 , -0.000498 , -0.001163 , -0.994603 , 2.929605 , 2.929605 , 2.929605 , 2.929625 , 2.929605 , 2.929605 , 2.929605 , 2.929625 
 0.378750 , 18.937500 , 1.015194 , 12.488237 , 0.006106 , -0.001640 , 2.911607 , 1.853652 , 1.842477 , -0.015295 , 0.000004 , -0.981373 , 2.911586 , 2.911587 , 2.911586 , 2.911573 , 2.911587 , 2.911587 , 2.911587 , 2.911573 
 0.381250 , 19.062500 , 1.010774 , 12.507705 , 0.000819 , -0.001966 , 2.911882 , 1.860868 , 1.849580 , 0.004973 , 0.001428 , -0.983621 , 2.911861 , 2.911861 , 2.911861 , 2.911719 , 2.911861 , 2.911861 , 2.911862 , 2.911719 
 0.383750 , 19.187500 , 1.008924 , 12.515657 , 0.003192 , -0.001562 , 2.921525 , 1.878988 , 1.854114 , 0.013445 , 0.001126 , -0.985212 , 2.921504 , 2.921505 , 2.921504 , 2.921523 , 2.921505 , 2.921505 , 2.921506 , 2.921523 
 0.386250 , 19.312500 , 1.007383 , 12.529113 , -0.000264 , -0.002268 , 2.934630 , 1.882317 , 1.856274 , 0.000177 , 0.000031 , -0.986721 , 2.934609 , 2.934611 , 2.934609 , 2.934555 , 2.934611 , 2.934611 , 2.934611 , 2.934555 
 0.388750 , 19.437500 , 1.007660 , 12.543203 , -0.000630 , -0.001864 , 2.933356 , 1.874672 , 1.853792 , 0.003873 , 0.000381 , -0.986117 , 2.933335 , 2.933336 , 2.933335 , 2.933321 , 2.933336 , 2.933337 , 2.933337 , 2.933321 
 0.391250 , 19.562500 , 0.999525 , 12.575149 , -0.008867 , -0.001586 , 2.940177 , 1.899132 , 1.869499 , 0.000301 , 0.000824 , -0.994810 , 2.940156 , 2.940158 , 2.940156 , 2.940131 , 2.940158 , 2.940158 , 2.940158 , 2.940131 
 0.393750 , 19.687500 , 0.998646 , 12.598351 , -0.001649 , -0.001811 , 2.939698 , 1.885710 , 1.871269 , 0.006663 , -0.000177 , -0.997042 , 2.939678 , 2.939680 , 2.939678 , 2.939698 , 2.939680 , 2.939680 , 2.939680 , 2.939698 
 0.396250 , 19.812500 , 0.995129 , 12.602799 , 0.005513 , -0.002249 , 2.921421 , 1.896369 , 1.877227 , 0.017417 , 0.001200 , -1.001763 , 2.921400 , 2.921402 , 2.921400 , 2.921389 , 2.921402 , 2.921402 , 2.921402 , 2.921389 
 0.398750 , 19.937500 , 0.994209 , 12.617763 , 0.008686 , -0.002190 , 2.910884 , 1.877042 , 1.880272 , 0.002614 , 0.000441 , -1.004111 , 2.910863 , 2.910866 , 2.910863 , 2.910683 , 2.910866 , 2.910866 , 2.910866 , 2.910683 
 0.401250 , 20.062500 , 0.986863 , 12.624910 , 0.007350 , -0.002904 , 2.939038 , 1.887827 , 1.892039 , -0.011238 , 0.001153 , -1.011247 , 2.939022 , 2.939020 , 2.939022 , 2.938775 , 2.939020 , 2.939020 , 2.939019 , 2.938775 
 0.403750 , 20.187500 , 0.987883 , 12.647842 , 0.011399 , -0.003047 , 2.959680 , 1.891033 , 1.889350 , -0.004574 , 0.000722 , -1.010176 , 2.959664 , 2.959662 , 2.959664 , 2.959519 , 2.959662 , 2.959662 , 2.959662 , 2.959519 
 0.406250 , 20.312500 , 0.994577 , 12.666200 , 0.012917 , -0.002978 , 2.954998 , 1.891457 , 1.876092 , 0.003159 , 0.000662 , -1.001881 , 2.954982 , 2.954980 , 2.954982 , 2.954917 , 2.954980 , 2.954980 , 2.954980 , 2.954917 
 0.408750 , 20.437500 , 0.998124 , 12.673168 , 0.005707 , -0.003444 , 2.953878 , 1.882047 , 1.868603 , 0.014706 , 0.002050 , -0.998486 , 2.953862 , 2.953860 , 2.953862 , 2.953870 , 2.953860 , 2.953860 , 2.953860 , 2.953870 
 0.411250 , 20.562500 , 0.995477 , 12.702001 , 0.003297 , -0.003552 , 2.958553 , 1.881831 , 1.873851 , 0.000612 , 0.002983 , -1.002129 , 2.958537 , 2.958536 , 2.958537 , 2.958380 , 2.958536 , 2.958536 , 2.958536 , 2.958380 
 0.413750 , 20.687500 , 0.999746 , 12.715619 , -0.000619 , -0.003543 , 2.965275 , 1.869962 , 1.866537 , 0.018564 , 0.002647 , -0.998482 , 2.965258 , 2.965257 , 2.965258 , 2.965171 , 2.965257 , 2.965257 , 2.965258 , 2.965171 
 0.416250 , 20.812500 , 0.994577 , 12.725658 , 0.004273 , -0.003682 , 2.973355 , 1.889178 , 1.875297 , 0.020014 , 0.003319 , -1.004232 , 2.973339 , 2.973339 , 2.973339 , 2.973355 , 2.973339 , 2.973338 , 2.973338 , 2.973355 
 0.418750 , 20.937500 , 1.000985 , 12.739714 , 0.013842 , -0.003932 , 2.937984 , 1.868000 , 1.862205 , 0.021628 , 0.003391 , -0.995925 , 2.937968 , 2.937967 , 2.937968 , 2.937772 , 2.937967 , 2.937967 , 2.937967 , 2.937772 
 0.421250 , 21.062500 , 1.003061 , 12.761410 , 0.011229 , -0.004239 , 2.937042 , 1.866566 , 1.858456 , 0.017995 , 0.002599 , -0.994194 , 2.937026 , 2.937026 , 2.937026 , 2.936930 , 2.937026 , 2.937026 , 2.937026 , 2.936930 
 0.423750 , 21.187500 , 0.993820 , 12.776721 , 0.003269 , -0.004528 , 2.955886 , 1.879732 , 1.876656 , 0.002425 , 0.002682 , -1.004985 , 2.955870 , 2.955869 , 2.955870 , 2.955794 , 2.955869 , 2.955869 , 2.955869 , 2.955794 
 0.426250 , 21.312500 , 0.997268 , 12.783942 , 0.000730 , -0.004401 , 2.937868 , 1.880510 , 1.870073 , 0.020313 , 0.002135 , -1.002420 , 2.937851 , 2.937851 , 2.937851 , 2.937838 , 2.937851 , 2.937851 , 2.937851 , 2.937838 
 0.428750 , 21.437500 , 1.000845 , 12.801950 , 0.009609 , -0.004156 , 2.924922 , 1.868743 , 1.862102 , 0.016864 , 0.002718 , -0.997979 , 2.924906 , 2.924906 , 2.924906 , 2.924869 , 2.924906 , 2.924906 , 2.924906 , 2.924869 
 0.431250 , 21.562500 , 0.994466 , 12.818052 , 0.010167 , -0.003775 , 2.942423 , 1.873786 , 1.874293 , 0.004831 , 0.002885 , -1.003840 , 2.942407 , 2.942407 , 2.942407 , 2.942374 , 2.942407 , 2.942407 , 2.942407 , 2.942374 
 0.433750 , 21.687500 , 0.996340 , 12.826998 , 0.013381 , -0.003850 , 2.912312 , 1.865863 , 1.869928 , 0.005041 , 0.003764 , -1.002219 , 2.912296 , 2.912296 , 2.912296 , 2.912295 , 2.912296 , 2.912296 , 2.912296 , 2.912295 
 0.436250 , 21.812500 , 0.999328 , 12.844632 , 0.004147 , -0.003558 , 2.926120 , 1.866481 , 1.866746 , 0.003717 , 0.003579 , -0.999506 , 2.926104 , 2.926105 , 2.926104 , 2.926086 , 2.926105 , 2.926105 , 2.926105 , 2.926086 
 0.438750 , 21.937500 , 0.996737 , 12.858374 , 0.016740 , -0.004205 , 2.941608 , 1.864156 , 1.872091 , 0.013887 , 0.003773 , -1.002826 , 2.941592 , 2.941593 , 2.941592 , 2.941552 , 2.941593 , 2.941593 , 2.941593 , 2.941552 
 0.441250 , 22.062500 , 0.996997 , 12.883857 , 0.014451 , -0.003978 , 2.922111 , 1.851692 , 1.872217 , 0.011797 , 0.003718 , -1.002414 , 2.922095 , 2.922096 , 2.922095 , 2.922083 , 2.922096 , 2.922096 , 2.922096 , 2.922083 
 0.443750 , 22.187500 , 0.991577 , 12.885767 , 0.004638 , -0.004079 , 2.921265 , 1.848354 , 1.880945 , 0.023862 , 0.003063 , -1.007061 , 2.921248 , 2.921250 , 2.921248 , 2.921248 , 2.921250 , 2.921250 , 2.921250 , 2.921248 
 0.446250 , 22.312500 , 0.990772 , 12.898120 , 0.010329 , -0.004593 , 2.951890 , 1.855720 , 1.881602 , 0.011352 , 0.003436 , -1.008560 , 2.951873 , 2.951875 , 2.951873 , 2.951782 , 2.951875 , 2.951875 , 2.951875 , 2.951782 
 0.448750 , 22.437500 , 0.991799 , 12.913438 , 0.004974 , -0.004890 , 2.940005 , 1.870354 , 1.878609 , 0.012724 , 0.001830 , -1.007507 , 2.939989 , 2.939991 , 2.939989 , 2.939935 , 2.939991 , 2.939991 , 2.939991 , 2.939935 
 0.451250 , 22.562500 , 0.991947 , 12.921490 , 0.004784 , -0.004526 , 2.933920 , 1.876897 , 1.878763 , 0.013190 , 0.001162 , -1.007663 , 2.933907 , 2.933905 , 2.933907 , 2.933906 , 2.933905 , 2.933905 , 2.933905 , 2.933906 
 0.453750 , 22.687500 , 0.992468 , 12.928732 , 0.000962 , -0.004346 , 2.934733 , 1.871754 , 1.878673 , 0.003711 , 0.000980 , -1.007138 , 2.934720 , 2.934719 , 2.934720 , 2.934727 , 2.934719 , 2.934719 , 2.934719 , 2.934727 
 0.456250 , 22.812500 , 0.987030 , 12.929317 , -0.001598 , -0.004098 , 2.972841 , 1.880071 , 1.889231 , -0.000826 , 0.001273 , -1.013401 , 2.972828 , 2.972827 , 2.972828 , 2.972803 , 2.972827 , 2.972827 , 2.972827 , 2.972803 
 0.458750 , 22.937500 , 0.990357 , 12.950440 , 0.000462 , -0.004157 , 2.941042 , 1.894186 , 1.882983 , 0.015434 , 0.000918 , -1.011384 , 2.941029 , 2.941028 , 2.941029 , 2.941010 , 2.941028 , 2.941028 , 2.941028 , 2.941010 
 0.461250 , 23.062500 , 0.996653 , 12.962232 , 0.013454 , -0.004689 , 2.910641 , 1.889690 , 1.871500 , 0.018295 , -0.001011 , -1.004628 , 2.910628 , 2.910627 , 2.910628 , 2.910565 , 2.910627 , 2.910627 , 2.910627 , 2.910565 
 0.463750 , 23.187500 , 0.995269 , 12.975692 , 0.012750 , -0.004557 , 2.906445 , 1.897233 , 1.873816 , 0.010554 , -0.000330 , -1.005756 , 2.906432 , 2.906432 , 2.906432 , 2.906432 , 2.906432 , 2.906432 , 2.906432 , 2.906432 
 0.466250 , 23.312500 , 0.993942 , 12.988501 , 0.012745 , -0.004484 , 2.918766 , 1.889394 , 1.876183 , 0.015046 , -0.001490 , -1.006841 , 2.918753 , 2.918753 , 2.918753 , 2.918701 , 2.918753 , 2.918753 , 2.918752 , 2.918701 
 0.468750 , 23.437500 , 0.997543 , 13.015122 , 0.007522 , -0.005214 , 2.911556 , 1.889885 , 1.869768 , 0.030360 , -0.001492 , -1.002322 , 2.911543 , 2.911543 , 2.911543 , 2.911471 , 2.911543 , 2.911543 , 2.911543 , 2.911471 
 0.471250 , 23.562500 , 0.992249 , 13.033177 , 0.010455 , -0.004541 , 2.918711 , 1.888943 , 1.879771 , 0.020741 , -0.001116 , -1.007992 , 2.918698 , 2.918697 , 2.918698 , 2.918554 , 2.918697 , 2.918697 , 2.918697 , 2.918554 
 0.473750 , 23.687500 , 0.993099 , 13.041681 , 0.011866 , -0.004906 , 2.912385 , 1.891842 , 1.878332 , 0.014821 , -0.000037 , -1.005470 , 2.912372 , 2.912372 , 2.912372 , 2.912370 , 2.912372 , 2.912372 , 2.912372 , 2.912370 
 0.476250 , 23.812500 , 0.997738 , 13.047861 , 0.005811 , -0.004842 , 2.913316 , 1.892031 , 1.870280 , 0.015034 , 0.000202 , -1.001084 , 2.913303 , 2.913303 , 2.913303 , 2.913238 , 2.913303 , 2.913303 , 2.913303 , 2.913238 
 0.478750 , 23.937500 , 0.988921 , 13.049553 , 0.004129 , -0.005058 , 2.917860 , 1.885960 , 1.887598 , 0.025426 , -0.000127 , -1.009015 , 2.917847 , 2.917847 , 2.917847 , 2.917817 , 2.917847 , 2.917847 , 2.917847 , 2.917817 
 0.481250 , 24.062500 , 0.986379 , 13.066900 , 0.003687 , -0.004947 , 2.924854 , 1.891355 , 1.893184 , 0.027903 , 0.001488 , -1.012360 , 2.924841 , 2.924841 , 2.924841 , 2.924848 , 2.924841 , 2.924841 , 2.924841 , 2.924848 
 0.483750 , 24.187500 , 0.992710 , 13.089620 , -0.000541 , -0.005086 , 2.925193 , 1.892513 , 1.880153 , 0.008226 , 0.001726 , -1.005739 , 2.925180 , 2.925180 , 2.925180 , 2.925177 , 2.925180 , 2.925180 , 2.925180 , 2.925177 
 0.486250 , 24.312500 , 0.995924 , 13.098914 , 0.007997 , -0.005099 , 2.919445 , 1.890913 , 1.875899 , 0.021582 , 0.001534 , -1.001734 , 2.919432 , 2.919433 , 2.919432 , 2.919384 , 2.919433 , 2.919433 , 2.919433 , 2.919384 
 0.488750 , 24.437500 , 0.992858 , 13.106841 , 0.013802 , -0.004869 , 2.925696 , 1.884284 , 1.880432 , 0.024745 , 0.000848 , -1.005201 , 2.925683 , 2.925684 , 2.925683 , 2.925615 , 2.925684 , 2.925684 , 2.925684 , 2.925615 
 0.491250 , 24.562500 , 0.988079 , 13.127747 , 0.010712 , -0.004787 , 2.949414 , 1.894417 , 1.889766 , 0.007138 , 0.001338 , -1.010688 , 2.949401 , 2.949402 , 2.949401 , 2.949241 , 2.949402 , 2.949401 , 2.949401 , 2.949241 
 0.493750 , 24.687500 , 0.992317 , 13.135158 , 0.014150 , -0.005189 , 2.946185 , 1.890566 , 1.882804 , 0.009024 , 0.000580 , -1.005539 , 2.946172 , 2.946173 , 2.946172 , 2.945908 , 2.946173 , 2.946173 , 2.946173 , 2.945908 
 0.496250 , 24.812500 , 0.992041 , 13.155776 , 0.009992 , -0.005944 , 2.928951 , 1.890718 , 1.882369 , 0.009995 , 0.000377 , -1.006485 , 2.928938 , 2.928939 , 2.928938 , 2.928847 , 2.928939 , 2.928939 , 2.928939 , 2.928847 
 0.498750 , 24.937500 , 1.005349 , 13.168351 , 0.004614 , -0.005312 , 2.951752 , 1.897691 , 1.857996 , 0.034779 , 0.000236 , -0.993467 , 2.951740 , 2.951741 , 2.951740 , 2.951706 , 2.951741 , 2.951741 , 2.951741 , 2.951706 
 0.501250 , 25.062500 , 1.000712 , 13.170198 , 0.004524 , -0.005643 , 2.927284 , 1.878209 , 1.867149 , 0.038496 , -0.001219 , -0.998201 , 2.927273 , 2.927272 , 2.927273 , 2.927279 , 2.927272 , 2.927272 , 2.927272 , 2.927279 
 0.503750 , 25.187500 , 1.002621 , 13.182444 , 0.001816 , -0.005550 , 2.931440 , 1.873653 , 1.863132 , 0.035255 , -0.000659 , -0.997052 , 2.931429 , 2.931428 , 2.931429 , 2.931430 , 2.931428 , 2.931428 , 2.931429 , 2.931430 
 0.506250 , 25.312500 , 1.005008 , 13.181721 , 0.005653 , -0.005232 , 2.942030 , 1.873651 , 1.859209 , 0.025224 , -0.000314 , -0.995838 , 2.942019 , 2.942018 , 2.942019 , 2.941913 , 2.942018 , 2.942018 , 2.942018 , 2.941913 
 0.508750 , 25.437500 , 1.006806 , 13.194387 , 0.013583 , -0.005173 , 2.973007 , 1.877174 , 1.856357 , 0.014908 , 0.000550 , -0.993848 , 2.972997 , 2.972996 , 2.972997 , 2.972884 , 2.972996 , 2.972996 , 2.972996 , 2.972884 
 0.511250 , 25.562500 , 1.005258 , 13.205518 , 0.016001 , -0.005397 , 2.947203 , 1.873685 , 1.859952 , 0.004040 , 0.000112 , -0.995337 , 2.947192 , 2.947191 , 2.947192 , 2.947196 , 2.947191 , 2.947191 , 2.947191 , 2.947196 
 0.513750 , 25.687500 , 0.999156 , 13.219875 , 0.017134 , -0.004586 , 2.938693 , 1.858962 , 1.870510 , 0.001668 , 0.001162 , -1.001096 , 2.938682 , 2.938682 , 2.938682 , 2.938658 , 2.938682 , 2.938682 , 2.938682 , 2.938658 
 0.516250 , 25.812500 , 0.995854 , 13.217092 , 0.019815 , -0.004565 , 2.949526 , 1.868966 , 1.876192 , 0.007455 , 0.001238 , -1.005609 , 2.949515 , 2.949515 , 2.949515 , 2.949511 , 2.949515 , 2.949515 , 2.949515 , 2.949511 
 0.518750 , 25.937500 , 0.990159 , 13.234838 , 0.019814 , -0.004998 , 2.920356 , 1.871906 , 1.885137 , 0.004934 , 0.001295 , -1.011761 , 2.920345 , 2.920345 , 2.920345 , 2.920263 , 2.920345 , 2.920345 , 2.920345 , 2.920263 
 0.521250 , 26.062500 , 0.991957 , 13.251003 , 0.015258 , -0.004748 , 2.933623 , 1.861486 , 1.881616 , -0.005853 , 0.000674 , -1.011413 , 2.933612 , 2.933612 , 2.933612 , 2.933616 , 2.933612 , 2.933612 , 2.933612 , 2.933616 
 0.523750 , 26.187500 , 0.987787 , 13.271499 , 0.018726 , -0.005083 , 2.966793 , 1.850731 , 1.889327 , -0.005819 , -0.000419 , -1.015185 , 2.966783 , 2.966783 , 2.966783 , 2.966744 , 2.966783 , 2.966783 , 2.966782 , 2.966744 
 0.526250 , 26.312500 , 0.993106 , 13.277661 , 0.005343 , -0.004899 , 2.953613 , 1.870113 , 1.878988 , 0.000405 , -0.000913 , -1.009308 , 2.953602 , 2.953602 , 2.953602 , 2.953588 , 2.953602 , 2.953602 , 2.953602 , 2.953588 
 0.528750 , 26.437500 , 0.991712 , 13.296261 , -0.003142 , -0.005266 , 2.940401 , 1.857301 , 1.881359 , -0.002014 , -0.000837 , -1.010184 , 2.940390 , 2.940390 , 2.940390 , 2.940386 , 2.940390 , 2.940390 , 2.940390 , 2.940386 
 0.531250 , 26.562500 , 0.990310 , 13.295725 , 0.002344 , -0.005445 , 2.963713 , 1.861682 , 1.884317 , 0.004196 , -0.000876 , -1.012252 , 2.963703 , 2.963703 , 2.963703 , 2.963605 , 2.963703 , 2.963703 , 2.963703 , 2.963605 
 0.533750 , 26.687500 , 1.003547 , 13.317483 , 0.001920 , -0.005222 , 2.937599 , 1.871353 , 1.859214 , 0.001612 , -0.000614 , -0.998756 , 2.937589 , 2.937589 , 2.937589 , 2.937551 , 2.937589 , 2.937589 , 2.937589 , 2.937551 
 0.536250 , 26.812500 , 0.994700 , 13.319121 , -0.003293 , -0.005495 , 2.934202 , 1.882957 , 1.875289 , 0.013537 , -0.000763 , -1.006925 , 2.934192 , 2.934192 , 2.934192 , 2.934195 , 2.934192 , 2.934192 , 2.934192 , 2.934195 
 0.538750 , 26.937500 , 0.992006 , 13.330628 , 0.011697 , -0.005170 , 2.969287 , 1.878754 , 1.880371 , 0.003460 , -0.000708 , -1.008302 , 2.969277 , 2.969277 , 2.969277 , 2.969280 , 2.969277 , 2.969277 , 2.969277 , 2.969280 
 0.541250 , 27.062500 , 0.996869 , 13.351296 , 0.001077 , -0.005347 , 2.958275 , 1.882301 , 1.872063 , 0.016131 , -0.000741 , -1.003808 , 2.958264 , 2.958265 , 2.958264 , 2.958153 , 2.958265 , 2.958265 , 2.958265 , 2.958153 
 0.543750 , 27.187500 , 0.994052 , 13.361686 , 0.012200 , -0.004814 , 2.941606 , 1.888549 , 1.875122 , 0.016655 , -0.001303 , -1.006449 , 2.941595 , 2.941596 , 2.941595 , 2.941509 , 2.941596 , 2.941596 , 2.941596 , 2.941509 
 0.546250 , 27.312500 , 0.992858 , 13.381286 , 0.014551 , -0.005248 , 2.930805 , 1.873022 , 1.876979 , 0.023520 , -0.001984 , -1.006045 , 2.930794 , 2.930795 , 2.930794 , 2.930781 , 2.930795 , 2.930795 , 2.930795 , 2.930781 
 0.548750 , 27.437500 , 1.001706 , 13.390480 , 0.011485 , -0.004892 , 2.934296 , 1.865270 , 1.862212 , 0.015821 , -0.001503 , -0.996835 , 2.934286 , 2.934287 , 2.934286 , 2.934238 , 2.934287 , 2.934287 , 2.934287 , 2.934238 
 0.551250 , 27.562500 , 1.006146 , 13.395622 , 0.010575 , -0.004705 , 2.928430 , 1.879550 , 1.855744 , 0.017173 , -0.001092 , -0.992495 , 2.928422 , 2.928421 , 2.928422 , 2.928414 , 2.928421 , 2.928421 , 2.928421 , 2.928414 
 0.553750 , 27.687500 , 1.003777 , 13.397868 , 0.016197 , -0.004849 , 2.929374 , 1.874595 , 1.860144 , 0.028003 , -0.000944 , -0.993575 , 2.929365 , 2.929365 , 2.929365 , 2.929235 , 2.929365 , 2.929365 , 2.929365 , 2.929235 
 0.556250 , 27.812500 , 1.001604 , 13.405561 , 0.017284 , -0.004751 , 2.914416 , 1.874933 , 1.864171 , 0.034501 , -0.001790 , -0.995769 , 2.914408 , 2.914407 , 2.914408 , 2.914353 , 2.914407 , 2.914407 , 2.914407 , 2.914353 
 0.558750 , 27.937500 , 1.002257 , 13.413549 , 0.010093 , -0.005281 , 2.913284 , 1.884056 , 1.862398 , 0.020628 , -0.000764 , -0.996796 , 2.913275 , 2.913275 , 2.913275 , 2.913200 , 2.913275 , 2.913275 , 2.913275 , 2.913200 
 0.561250 , 28.062500 , 1.003938 , 13.427157 , 0.008112 , -0.005380 , 2.927146 , 1.900349 , 1.858629 , 0.022979 , -0.000675 , -0.994523 , 2.927137 , 2.927137 , 2.927137 , 2.927107 , 2.927137 , 2.927137 , 2.927137 , 2.927107 
 0.563750 , 28.187500 , 0.999809 , 13.432858 , 0.012992 , -0.005086 , 2.918977 , 1.878556 , 1.865304 , 0.020580 , 0.000163 , -0.998944 , 2.918969 , 2.918968 , 2.918969 , 2.918860 , 2.918968 , 2.918968 , 2.918968 , 2.918860 
 0.566250 , 28.312500 , 0.996151 , 13.452349 , 0.003414 , -0.004949 , 2.917137 , 1.870480 , 1.872234 , 0.007294 , 0.000253 , -1.003863 , 2.917128 , 2.917127 , 2.917128 , 2.917121 , 2.917127 , 2.917127 , 2.917127 , 2.917121 
 0.568750 , 28.437500 , 1.000633 , 13.456433 , 0.004700 , -0.004738 , 2.933588 , 1.885573 , 1.863193 , -0.000897 , 0.000335 , -0.999045 , 2.933579 , 2.933579 , 2.933579 , 2.933580 , 2.933579 , 2.933579 , 2.933579 , 2.933580 
 0.571250 , 28.562500 , 1.004705 , 13.468135 , 0.006717 , -0.004485 , 2.920089 , 1.877534 , 1.855706 , 0.011729 , -0.000168 , -0.996182 , 2.920080 , 2.920080 , 2.920080 , 2.920009 , 2.920080 , 2.920080 , 2.920080 , 2.920009 
 0.573750 , 28.687500 , 1.000593 , 13.475031 , 0.009173 , -0.004444 , 2.892271 , 1.871464 , 1.864437 , -0.000605 , 0.000748 , -1.000738 , 2.892262 , 2.892262 , 2.892262 , 2.892158 , 2.892262 , 2.892262 , 2.892262 , 2.892158 
 0.576250 , 28.812500 , 0.997539 , 13.476970 , 0.006693 , -0.004064 , 2.905597 , 1.867928 , 1.869216 , -0.003422 , 0.002210 , -1.003597 , 2.905589 , 2.905589 , 2.905589 , 2.905499 , 2.905589 , 2.905589 , 2.905589 , 2.905499 
 0.578750 , 28.937500 , 1.007023 , 13.514403 , 0.014467 , -0.004116 , 2.912692 , 1.872663 , 1.851122 , 0.004781 , 0.001374 , -0.993924 , 2.912683 , 2.912683 , 2.912683 , 2.912661 , 2.912683 , 2.912683 , 2.912683 , 2.912661 
 0.581250 , 29.062500 , 1.004095 , 13.512379 , 0.006436 , -0.003890 , 2.907958 , 1.874574 , 1.855737 , 0.016243 , 0.000978 , -0.995587 , 2.907949 , 2.907950 , 2.907949 , 2.907956 , 2.907950 , 2.907950 , 2.907950 , 2.907956 
 0.583750 , 29.187500 , 0.996950 , 13.516131 , -0.003191 , -0.003833 , 2.932596 , 1.889459 , 1.870778 , 0.021517 , 0.000597 , -1.002584 , 2.932587 , 2.932588 , 2.932587 , 2.932586 , 2.932588 , 2.932588 , 2.932588 , 2.932586 
 0.586250 , 29.312500 , 0.994163 , 13.526316 , 0.007564 , -0.003747 , 2.932553 , 1.879766 , 1.876818 , 0.032645 , 0.000672 , -1.005297 , 2.932544 , 2.932545 , 2.932544 , 2.932448 , 2.932545 , 2.932545 , 2.932545 , 2.932448 
 0.588750 , 29.437500 , 0.998507 , 13.534859 , 0.015372 , -0.004011 , 2.924671 , 1.877408 , 1.870096 , 0.021547 , 0.000457 , -1.000233 , 2.924662 , 2.924662 , 2.924662 , 2.924670 , 2.924662 , 2.924662 , 2.924662 , 2.924670 
 0.591250 , 29.562500 , 0.992397 , 13.542530 , 0.009940 , -0.004559 , 2.917204 , 1.880050 , 1.881272 , 0.022079 , 0.000740 , -1.004501 , 2.917195 , 2.917196 , 2.917195 , 2.917099 , 2.917196 , 2.917196 , 2.917195 , 2.917099 
 0.593750 , 29.687500 , 0.991579 , 13.563600 , 0.002317 , -0.004717 , 2.941934 , 1.860734 , 1.882362 , 0.025598 , -0.000439 , -1.004670 , 2.941925 , 2.941926 , 2.941925 , 2.941914 , 2.941926 , 2.941926 , 2.941926 , 2.941914 
 0.596250 , 29.812500 , 0.988108 , 13.568475 , 0.005916 , -0.004582 , 2.927223 , 1.867781 , 1.890252 , 0.018951 , -0.000733 , -1.008924 , 2.927214 , 2.927215 , 2.927214 , 2.927218 , 2.927215 , 2.927215 , 2.927215 , 2.927218 
 0.598750 , 29.937500 , 0.998178 , 13.575188 , 0.013360 , -0.004300 , 2.912319 , 1.864505 , 1.870423 , 0.000704 , -0.001733 , -0.999574 , 2.912310 , 2.912310 , 2.912310 , 2.912311 , 2.912310 , 2.912310 , 2.912310 , 2.912311 
 0.601250 , 30.062500 , 0.995254 , 13.586400 , 0.015309 , -0.004336 , 2.916368 , 1.854129 , 1.876480 , 0.007325 , -0.002380 , -1.002752 , 2.916361 , 2.916360 , 2.916361 , 2.916339 , 2.916360 , 2.916360 , 2.916360 , 2.916339 
 0.603750 , 30.187500 , 0.987249 , 13.596079 , 0.014019 , -0.004452 , 2.928360 , 1.869447 , 1.891511 , 0.009714 , -0.003575 , -1.011657 , 2.928352 , 2.928352 , 2.928352 , 2.928263 , 2.928352 , 2.928352 , 2.928352 , 2.928263 
 0.606250 , 30.312500 , 0.992093 , 13.606268 , 0.020762 , -0.003860 , 2.913790 , 1.893757 , 1.882407 , 0.019205 , -0.002918 , -1.006609 , 2.913782 , 2.913782 , 2.913782 , 2.913766 , 2.913782 , 2.913782 , 2.913782 , 2.913766 
 0.608750 , 30.437500 , 0.989395 , 13.619721 , 0.006561 , -0.003802 , 2.900193 , 1.878493 , 1.887625 , -0.002417 , -0.002948 , -1.008969 , 2.900185 , 2.900185 , 2.900185 , 2.900157 , 2.900185 , 2.900185 , 2.900185 , 2.900157 
 0.611250 , 30.562500 , 0.989956 , 13.629223 , 0.004136 , -0.004019 , 2.897323 , 1.892600 , 1.886458 , -0.003591 , -0.002123 , -1.008164 , 2.897315 , 2.897315 , 2.897315 , 2.897274 , 2.897315 , 2.897315 , 2.897315 , 2.897274 
 0.613750 , 30.687500 , 0.990018 , 13.645029 , 0.008556 , -0.004141 , 2.893700 , 1.915134 , 1.886164 , 0.008192 , -0.001865 , -1.008049 , 2.893692 , 2.893692 , 2.893692 , 2.893632 , 2.893692 , 2.893692 , 2.893692 , 2.893632 
 0.616250 , 30.812500 , 0.994607 , 13.656666 , 0.012547 , -0.004050 , 2.907951 , 1.901314 , 1.878550 , 0.001989 , -0.000568 , -1.004460 , 2.907943 , 2.907943 , 2.907943 , 2.907930 , 2.907943 , 2.907943 , 2.907943 , 2.907930 
 0.618750 , 30.937500 , 0.989294 , 13.667293 , 0.014669 , -0.003939 , 2.916215 , 1.901704 , 1.888085 , -0.005728 , -0.000762 , -1.009939 , 2.916207 , 2.916207 , 2.916207 , 2.916184 , 2.916207 , 2.916207 , 2.916207 , 2.916184 
 0.621250 , 31.062500 , 0.990090 , 13.671706 , 0.020550 , -0.003894 , 2.910715 , 1.899276 , 1.886535 , -0.001353 , -0.001015 , -1.008248 , 2.910707 , 2.910707 , 2.910707 , 2.910691 , 2.910707 , 2.910707 , 2.910707 , 2.910691 
 0.623750 , 31.187500 , 0.997012 , 13.678420 , 0.018033 , -0.003899 , 2.906198 , 1.910557 , 1.873654 , -0.011031 , -0.000432 , -1.000935 , 2.906190 , 2.906190 , 2.906190 , 2.906156 , 2.906190 , 2.906190 , 2.906190 , 2.906156 
 0.626250 , 31.312500 , 0.999143 , 13.698081 , 0.017838 , -0.004158 , 2.913186 , 1.892956 , 1.870143 , 0.007639 , 0.000075 , -0.999065 , 2.913179 , 2.913179 , 2.913179 , 2.913152 , 2.913179 , 2.913179 , 2.913179 , 2.913152 
 0.628750 , 31.437500 , 0.997987 , 13.709290 , 0.006524 , -0.003926 , 2.907551 , 1.877494 , 1.871147 , 0.001024 , -0.000347 , -0.999389 , 2.907544 , 2.907544 , 2.907544 , 2.907532 , 2.907544 , 2.907544 , 2.907544 , 2.907532 
 0.631250 , 31.562500 , 0.997007 , 13.719081 , 0.000231 , -0.003961 , 2.945471 , 1.877032 , 1.873266 , 0.007215 , 0.000329 , -1.001053 , 2.945464 , 2.945464 , 2.945464 , 2.945422 , 2.945464 , 2.945464 , 2.945464 , 2.945422 
 0.633750 , 31.687500 , 1.000670 , 13.729869 , 0.003553 , -0.003916 , 2.956167 , 1.861925 , 1.865131 , 0.001728 , 0.000864 , -0.998194 , 2.956159 , 2.956159 , 2.956159 , 2.956154 , 2.956159 , 2.956159 , 2.956159 , 2.956154 
 0.636250 , 31.812500 , 0.994143 , 13.732402 , 0.007872 , -0.004040 , 2.931701 , 1.860271 , 1.877425 , 0.011867 , 0.001761 , -1.004722 , 2.931693 , 2.931694 , 2.931693 , 2.931671 , 2.931694 , 2.931694 , 2.931694 , 2.931671 
 0.638750 , 31.937500 , 0.993614 , 13.749320 , 0.010895 , -0.003927 , 2.910118 , 1.866765 , 1.877715 , 0.004418 , 0.002260 , -1.003476 , 2.910110 , 2.910111 , 2.910110 , 2.910114 , 2.910111 , 2.910111 , 2.910111 , 2.910114 
 0.641250 , 32.062500 , 0.990872 , 13.763593 , 0.007010 , -0.003882 , 2.917385 , 1.859667 , 1.882825 , 0.009916 , 0.001527 , -1.006235 , 2.917378 , 2.917378 , 2.917378 , 2.917381 , 2.917378 , 2.917378 , 2.917378 , 2.917381 
 0.643750 , 32.187500 , 0.990645 , 13.750513 , 0.002966 , -0.003756 , 2.924812 , 1.862916 , 1.882896 , 0.004696 , 0.001067 , -1.007702 , 2.924804 , 2.924804 , 2.924804 , 2.924806 , 2.924804 , 2.924804 , 2.924804 , 2.924806 
 0.646250 , 32.312500 , 0.989423 , 13.765406 , 0.014083 , -0.004513 , 2.922305 , 1.882582 , 1.884210 , -0.003815 , 0.000757 , -1.008830 , 2.922298 , 2.922298 , 2.922298 , 2.922267 , 2.922298 , 2.922298 , 2.922298 , 2.922267 
 0.648750 , 32.437500 , 0.989025 , 13.766462 , 0.010123 , -0.004103 , 2.941533 , 1.893923 , 1.883828 , -0.007023 , 0.000498 , -1.008861 , 2.941526 , 2.941526 , 2.941526 , 2.941482 , 2.941526 , 2.941526 , 2.941526 , 2.941482 
 0.651250 , 32.562500 , 0.987087 , 13.787174 , 0.007728 , -0.003981 , 2.924251 , 1.863875 , 1.887201 , -0.001271 , 0.001208 , -1.010527 , 2.924244 , 2.924244 , 2.924244 , 2.924198 , 2.924244 , 2.924244 , 2.924244 , 2.924198 
 0.653750 , 32.687500 , 0.988142 , 13.797735 , 0.002908 , -0.003617 , 2.921786 , 1.869385 , 1.884707 , 0.021774 , 0.001135 , -1.009281 , 2.921780 , 2.921779 , 2.921780 , 2.921745 , 2.921779 , 2.921779 , 2.921779 , 2.921745 
 0.656250 , 32.812500 , 1.001865 , 13.805964 , 0.015253 , -0.003886 , 2.910779 , 1.869979 , 1.857999 , 0.013992 , 0.001280 , -0.995055 , 2.910773 , 2.910773 , 2.910773 , 2.910701 , 2.910773 , 2.910773 , 2.910773 , 2.910701 
 0.658750 , 32.937500 , 1.004660 , 13.817425 , 0.011407 , -0.003592 , 2.921657 , 1.870852 , 1.853297 , -0.011556 , 0.002128 , -0.993023 , 2.921651 , 2.921650 , 2.921651 , 2.921632 , 2.921650 , 2.921650 , 2.921650 , 2.921632 
 0.661250 , 33.062500 , 1.000244 , 13.824320 , 0.012110 , -0.003303 , 2.905329 , 1.855141 , 1.860957 , 0.003812 , 0.001370 , -0.995949 , 2.905322 , 2.905322 , 2.905322 , 2.905322 , 2.905322 , 2.905322 , 2.905322 , 2.905322 
 0.663750 , 33.187500 , 0.998754 , 13.830912 , 0.001706 , -0.003638 , 2.930867 , 1.850887 , 1.864094 , 0.007177 , 0.001132 , -0.998021 , 2.930861 , 2.930861 , 2.930861 , 2.930753 , 2.930861 , 2.930861 , 2.930861 , 2.930753 
 0.666250 , 33.312500 , 0.992650 , 13.836931 , -0.008766 , -0.003670 , 2.916415 , 1.858185 , 1.876639 , -0.003188 , 0.000789 , -1.004449 , 2.916409 , 2.916409 , 2.916409 , 2.916318 , 2.916409 , 2.916409 , 2.916409 , 2.916318 
 0.668750 , 33.437500 , 0.994580 , 13.850761 , -0.000939 , -0.003360 , 2.891429 , 1.842590 , 1.872822 , -0.001305 , 0.000366 , -1.002083 , 2.891422 , 2.891422 , 2.891422 , 2.891428 , 2.891422 , 2.891422 , 2.891422 , 2.891428 
 0.671250 , 33.562500 , 0.993889 , 13.852437 , 0.011368 , -0.002664 , 2.912720 , 1.875572 , 1.873793 , -0.011110 , -0.000907 , -1.003689 , 2.912713 , 2.912713 , 2.912713 , 2.912687 , 2.912713 , 2.912713 , 2.912713 , 2.912687 
 0.673750 , 33.687500 , 0.985737 , 13.868590 , 0.010184 , -0.002579 , 2.925823 , 1.872385 , 1.888964 , -0.006351 , -0.002081 , -1.013203 , 2.925816 , 2.925816 , 2.925816 , 2.925753 , 2.925816 , 2.925816 , 2.925816 , 2.925753 
 0.676250 , 33.812500 , 0.995748 , 13.872071 , 0.004194 , -0.002142 , 2.926990 , 1.873612 , 1.871057 , 0.003979 , -0.002217 , -1.002469 , 2.926983 , 2.926983 , 2.926983 , 2.926979 , 2.926983 , 2.926983 , 2.926983 , 2.926979 
 0.678750 , 33.937500 , 1.001519 , 13.878379 , 0.008662 , -0.001976 , 2.929913 , 1.864263 , 1.859574 , 0.023391 , -0.002540 , -0.998109 , 2.929906 , 2.929906 , 2.929906 , 2.929690 , 2.929906 , 2.929906 , 2.929906 , 2.929690 
 0.681250 , 34.062500 , 1.000956 , 13.881593 , 0.014587 , -0.001965 , 2.946591 , 1.864095 , 1.860681 , 0.019898 , -0.002275 , -0.998633 , 2.946585 , 2.946585 , 2.946585 , 2.946584 , 2.946585 , 2.946585 , 2.946585 , 2.946584 
 0.683750 , 34.187500 , 1.006029 , 13.880143 , 0.006569 , -0.001718 , 2.943953 , 1.865331 , 1.851595 , 0.025131 , -0.002403 , -0.993968 , 2.943946 , 2.943946 , 2.943946 , 2.943940 , 2.943946 , 2.943946 , 2.943946 , 2.943940 
 0.686250 , 34.312500 , 1.001935 , 13.908601 , 0.003826 , -0.001955 , 2.927278 , 1.870542 , 1.858526 , 0.017464 , -0.003096 , -0.997623 , 2.927271 , 2.927271 , 2.927271 , 2.927204 , 2.927271 , 2.927271 , 2.927271 , 2.927204 
 0.688750 , 34.437500 , 1.005484 , 13.909795 , 0.002414 , -0.001578 , 2.927420 , 1.880597 , 1.853261 , 0.025272 , -0.003319 , -0.994150 , 2.927414 , 2.927414 , 2.927414 , 2.927393 , 2.927414 , 2.927414 , 2.927414 , 2.927393 
 0.691250 , 34.562500 , 1.001070 , 13.919865 , 0.011357 , -0.001373 , 2.938798 , 1.887323 , 1.861726 , 0.024230 , -0.001791 , -0.997871 , 2.938792 , 2.938792 , 2.938792 , 2.938574 , 2.938792 , 2.938792 , 2.938792 , 2.938574 
 0.693750 , 34.687500 , 1.004817 , 13.934050 , 0.008786 , -0.001326 , 2.925576 , 1.878931 , 1.854940 , 0.019810 , -0.001465 , -0.993067 , 2.925570 , 2.925570 , 2.925570 , 2.925555 , 2.925570 , 2.925570 , 2.925570 , 2.925555 
 0.696250 , 34.812500 , 1.001003 , 13.949997 , 0.010305 , -0.001408 , 2.925487 , 1.880405 , 1.862065 , 0.017052 , -0.002146 , -0.995680 , 2.925481 , 2.925481 , 2.925481 , 2.925480 , 2.925481 , 2.925481 , 2.925481 , 2.925480 
 0.698750 , 34.937500 , 1.005028 , 13.965138 , 0.010787 , -0.001055 , 2.938872 , 1.881882 , 1.855878 , 0.003508 , -0.003272 , -0.993271 , 2.938865 , 2.938866 , 2.938865 , 2.938863 , 2.938866 , 2.938866 , 2.938866 , 2.938863 
 0.701250 , 35.062500 , 1.000770 , 13.977759 , 0.007396 , -0.000851 , 2.950103 , 1.870189 , 1.864628 , 0.006719 , -0.003308 , -0.996579 , 2.950097 , 2.950097 , 2.950097 , 2.950093 , 2.950097 , 2.950097 , 2.950097 , 2.950093 
 0.703750 , 35.187500 , 1.005008 , 13.972610 , 0.017666 , -0.000410 , 2.930201 , 1.880973 , 1.858162 , 0.011497 , -0.003922 , -0.991660 , 2.930195 , 2.930195 , 2.930195 , 2.930136 , 2.930195 , 2.930195 , 2.930195 , 2.930136 
 0.706250 , 35.312500 , 1.002802 , 13.984170 , 0.013083 , -0.000475 , 2.929433 , 1.859044 , 1.862512 , 0.005443 , -0.004532 , -0.993694 , 2.929427 , 2.929427 , 2.929427 , 2.929360 , 2.929427 , 2.929427 , 2.929427 , 2.929360 
 0.708750 , 35.437500 , 0.999911 , 13.987586 , 0.011281 , -0.000660 , 2.952082 , 1.874311 , 1.868686 , 0.011599 , -0.004450 , -0.998111 , 2.952076 , 2.952076 , 2.952076 , 2.952072 , 2.952076 , 2.952076 , 2.952076 , 2.952072 
 0.711250 , 35.562500 , 0.991795 , 13.993313 , 0.014359 , -0.000299 , 2.919215 , 1.873238 , 1.885214 , 0.016915 , -0.004246 , -1.007037 , 2.919210 , 2.919210 , 2.919210 , 2.919191 , 2.919209 , 2.919209 , 2.919209 , 2.919191 
 0.713750 , 35.687500 , 0.995919 , 13.989820 , 0.010721 , -0.000772 , 2.921778 , 1.873537 , 1.876319 , 0.006332 , -0.004049 , -1.001411 , 2.921773 , 2.921773 , 2.921773 , 2.921767 , 2.921773 , 2.921773 , 2.921773 , 2.921767 
 0.716250 , 35.812500 , 0.997148 , 13.992007 , 0.001078 , -0.000558 , 2.937379 , 1.882954 , 1.874568 , 0.015912 , -0.004150 , -0.999248 , 2.937374 , 2.937374 , 2.937374 , 2.937335 , 2.937373 , 2.937374 , 2.937374 , 2.937335 
 0.718750 , 35.937500 , 1.004471 , 13.989565 , -0.006392 , -0.000851 , 2.928894 , 1.860303 , 1.862299 , 0.005895 , -0.003365 , -0.991628 , 2.928889 , 2.928889 , 2.928889 , 2.928863 , 2.928889 , 2.928889 , 2.928889 , 2.928863 
 0.721250 , 36.062500 , 1.001930 , 14.012524 , -0.000452 , -0.000871 , 2.925499 , 1.859954 , 1.866902 , 0.010113 , -0.002006 , -0.993919 , 2.925494 , 2.925494 , 2.925494 , 2.925458 , 2.925494 , 2.925494 , 2.925494 , 2.925458 
 0.723750 , 36.187500 , 1.001330 , 14.021940 , -0.007733 , -0.001038 , 2.922415 , 1.881463 , 1.868723 , 0.006565 , -0.002138 , -0.995883 , 2.922410 , 2.922410 , 2.922410 , 2.922318 , 2.922410 , 2.922410 , 2.922410 , 2.922318 
 0.726250 , 36.312500 , 1.002438 , 14.020086 , 0.005922 , -0.000803 , 2.940591 , 1.877885 , 1.866654 , 0.008827 , -0.001742 , -0.994639 , 2.940586 , 2.940586 , 2.940586 , 2.940570 , 2.940586 , 2.940586 , 2.940586 , 2.940570 
 0.728750 , 36.437500 , 0.996151 , 14.035231 , -0.001595 , -0.001410 , 2.954328 , 1.890968 , 1.877313 , 0.013951 , -0.001470 , -1.000664 , 2.954323 , 2.954323 , 2.954323 , 2.954257 , 2.954323 , 2.954323 , 2.954323 , 2.954257 
 0.731250 , 36.562500 , 0.987538 , 14.045370 , -0.000762 , -0.001333 , 2.954597 , 1.884486 , 1.891580 , 0.011289 , -0.001027 , -1.010916 , 2.954591 , 2.954591 , 2.954591 , 2.954516 , 2.954591 , 2.954591 , 2.954591 , 2.954516 
 0.733750 , 36.687500 , 0.995967 , 14.052495 , -0.010513 , -0.001078 , 2.928078 , 1.869616 , 1.875432 , 0.000952 , 0.000200 , -1.003183 , 2.928072 , 2.928073 , 2.928072 , 2.928029 , 2.928072 , 2.928073 , 2.928072 , 2.928029 
 0.736250 , 36.812500 , 0.996095 , 14.063050 , 0.001393 , -0.000757 , 2.921280 , 1.860677 , 1.876186 , 0.007122 , 0.000901 , -1.003914 , 2.921274 , 2.921274 , 2.921274 , 2.921185 , 2.921274 , 2.921274 , 2.921274 , 2.921185 
 0.738750 , 36.937500 , 0.997692 , 14.069812 , -0.000722 , -0.000825 , 2.908859 , 1.856666 , 1.872876 , -0.003089 , 0.000540 , -1.001812 , 2.908854 , 2.908854 , 2.908854 , 2.908807 , 2.908854 , 2.908854 , 2.908854 , 2.908807 
 0.741250 , 37.062500 , 1.005531 , 14.084120 , 0.000653 , -0.000477 , 2.906660 , 1.865108 , 1.859120 , 0.012490 , -0.000115 , -0.995603 , 2.906654 , 2.906654 , 2.906654 , 2.906655 , 2.906654 , 2.906654 , 2.906654 , 2.906655 
 0.743750 , 37.187500 , 1.001897 , 14.089920 , -0.002510 , -0.001130 , 2.914874 , 1.866066 , 1.864670 , 0.013611 , -0.000086 , -0.998049 , 2.914869 , 2.914869 , 2.914869 , 2.914813 , 2.914869 , 2.914869 , 2.914869 , 2.914813 
 0.746250 , 37.312500 , 1.015054 , 14.105708 , 0.002692 , -0.000631 , 2.911888 , 1.857263 , 1.840745 , 0.019119 , 0.000419 , -0.985574 , 2.911883 , 2.911883 , 2.911883 , 2.911887 , 2.911883 , 2.911883 , 2.911883 , 2.911887 
 0.748750 , 37.437500 , 1.005600 , 14.104194 , 0.000380 , -0.000935 , 2.922106 , 1.864063 , 1.857235 , 0.025790 , 0.001184 , -0.995640 , 2.922101 , 2.922101 , 2.922101 , 2.922072 , 2.922101 , 2.922101 , 2.922101 , 2.922072 
 0.751250 , 37.562500 , 1.007785 , 14.116983 , -0.006694 , -0.000653 , 2.916271 , 1.867446 , 1.852609 , 0.011543 , 0.001715 , -0.991900 , 2.916266 , 2.916266 , 2.916266 , 2.916238 , 2.916266 , 2.916266 , 2.916266 , 2.916238 
 0.753750 , 37.687500 , 1.002774 , 14.122547 , 0.006037 , -0.001264 , 2.921833 , 1.876563 , 1.861529 , 0.010880 , 0.001763 , -0.996385 , 2.921828 , 2.921828 , 2.921828 , 2.921815 , 2.921828 , 2.921828 , 2.921828 , 2.921815 
 0.756250 , 37.812500 , 1.001955 , 14.144633 , 0.009956 , -0.001581 , 2.963356 , 1.884754 , 1.862373 , 0.007718 , 0.001523 , -0.996920 , 2.963351 , 2.963350 , 2.963351 , 2.963216 , 2.963350 , 2.963350 , 2.963350 , 2.963216 
 0.758750 , 37.937500 , 1.002550 , 14.150228 , 0.012031 , -0.001655 , 2.986260 , 1.875526 , 1.860012 , -0.000450 , 0.002281 , -0.997176 , 2.986255 , 2.986255 , 2.986255 , 2.986115 , 2.986255 , 2.986255 , 2.986255 , 2.986115 
 0.761250 , 38.062500 , 1.000517 , 14.156924 , 0.010923 , -0.001460 , 2.952426 , 1.885103 , 1.863003 , 0.003086 , 0.002954 , -0.999044 , 2.952421 , 2.952421 , 2.952421 , 2.952396 , 2.952421 , 2.952421 , 2.952421 , 2.952396 
 0.763750 , 38.187500 , 1.000204 , 14.165315 , 0.002013 , -0.001267 , 2.963498 , 1.875670 , 1.866327 , 0.001081 , 0.003669 , -1.000163 , 2.963493 , 2.963493 , 2.963493 , 2.963488 , 2.963493 , 2.963493 , 2.963493 , 2.963488 
 0.766250 , 38.312500 , 1.003372 , 14.176942 , 0.001133 , -0.001278 , 2.959129 , 1.864591 , 1.860251 , -0.017101 , 0.003148 , -0.996393 , 2.959124 , 2.959124 , 2.959124 , 2.959090 , 2.959124 , 2.959124 , 2.959124 , 2.959090 
 0.768750 , 38.437500 , 1.006621 , 14.171688 , -0.004804 , -0.000973 , 2.960016 , 1.867274 , 1.853564 , -0.018411 , 0.002797 , -0.993379 , 2.960011 , 2.960011 , 2.960011 , 2.959932 , 2.960011 , 2.960011 , 2.960011 , 2.959932 
 0.771250 , 38.562500 , 1.000153 , 14.184477 , -0.000613 , -0.000720 , 2.961100 , 1.869042 , 1.866050 , -0.020411 , 0.003116 , -0.997868 , 2.961095 , 2.961095 , 2.961095 , 2.961055 , 2.961095 , 2.961095 , 2.961095 , 2.961055 
 0.773750 , 38.687500 , 1.000630 , 14.202054 , 0.003816 , 0.000098 , 2.916241 , 1.883124 , 1.866477 , -0.018814 , 0.002129 , -0.997966 , 2.916236 , 2.916236 , 2.916236 , 2.916125 , 2.916236 , 2.916236 , 2.916236 , 2.916125 
 0.776250 , 38.812500 , 1.003266 , 14.204232 , 0.012813 , 0.000618 , 2.913647 , 1.885607 , 1.861287 , -0.011210 , 0.001865 , -0.995332 , 2.913643 , 2.913643 , 2.913643 , 2.913629 , 2.913643 , 2.913643 , 2.913643 , 2.913629 
 0.778750 , 38.937500 , 1.007392 , 14.214134 , 0.002526 , 0.000291 , 2.920756 , 1.872554 , 1.853497 , -0.013947 , 0.001082 , -0.991540 , 2.920751 , 2.920751 , 2.920751 , 2.920742 , 2.920751 , 2.920751 , 2.920751 , 2.920742 
 0.781250 , 39.062500 , 1.007407 , 14.218285 , 0.003197 , 0.000571 , 2.905321 , 1.858826 , 1.854668 , -0.011629 , 0.000291 , -0.992217 , 2.905316 , 2.905316 , 2.905316 , 2.905319 , 2.905316 , 2.905316 , 2.905316 , 2.905319 
 0.783750 , 39.187500 , 1.004770 , 14.220859 , -0.000033 , 0.000885 , 2.906659 , 1.840478 , 1.859780 , -0.011866 , -0.000313 , -0.996174 , 2.906655 , 2.906655 , 2.906655 , 2.906617 , 2.906655 , 2.906655 , 2.906655 , 2.906617 
 0.786250 , 39.312500 , 1.003793 , 14.234030 , -0.001166 , 0.000892 , 2.929723 , 1.866807 , 1.861841 , -0.009906 , -0.000405 , -0.996165 , 2.929718 , 2.929718 , 2.929718 , 2.929722 , 2.929718 , 2.929718 , 2.929718 , 2.929722 
 0.788750 , 39.437500 , 1.009606 , 14.247221 , -0.005628 , 0.001512 , 2.915364 , 1.868654 , 1.851799 , -0.018355 , -0.000572 , -0.990773 , 2.915359 , 2.915359 , 2.915359 , 2.915328 , 2.915359 , 2.915359 , 2.915359 , 2.915328 
 0.791250 , 39.562500 , 1.008485 , 14.251411 , -0.004293 , 0.000594 , 2.908862 , 1.858380 , 1.854017 , -0.017290 , 0.000186 , -0.991430 , 2.908857 , 2.908858 , 2.908857 , 2.908852 , 2.908858 , 2.908858 , 2.908858 , 2.908852 
 0.793750 , 39.687500 , 1.004532 , 14.255160 , -0.001437 , 0.001109 , 2.928210 , 1.859774 , 1.861584 , -0.023235 , 0.000211 , -0.995203 , 2.928205 , 2.928206 , 2.928205 , 2.928205 , 2.928206 , 2.928206 , 2.928206 , 2.928205 
 0.796250 , 39.812500 , 1.005610 , 14.246547 , -0.009370 , 0.000737 , 2.911077 , 1.866679 , 1.858660 , -0.010308 , 0.000178 , -0.993876 , 2.911072 , 2.911072 , 2.911072 , 2.911073 , 2.911072 , 2.911072 , 2.911072 , 2.911073 
 0.798750 , 39.937500 , 1.000513 , 14.260803 , -0.007810 , 0.000414 , 2.910481 , 1.868997 , 1.866879 , -0.013648 , -0.000201 , -0.997822 , 2.910476 , 2.910476 , 2.910476 , 2.910190 , 2.910476 , 2.910476 , 2.910476 , 2.910190 
 0.801250 , 40.062500 , 0.997578 , 14.268343 , -0.000269 , 0.000376 , 2.914397 , 1.884975 , 1.872510 , -0.002186 , -0.000550 , -1.001562 , 2.914392 , 2.914392 , 2.914392 , 2.914392 , 2.914392 , 2.914392 , 2.914392 , 2.914392 
 0.803750 , 40.187500 , 1.000867 , 14.271127 , 0.002148 , 0.000450 , 2.913267 , 1.890939 , 1.864664 , -0.011489 , -0.001254 , -0.997002 , 2.913262 , 2.913262 , 2.913262 , 2.913192 , 2.913262 , 2.913262 , 2.913262 , 2.913192 
 0.806250 , 40.312500 , 0.995233 , 14.279249 , 0.002547 , 0.000073 , 2.948942 , 1.871342 , 1.875609 , -0.017755 , -0.000853 , -1.002612 , 2.948937 , 2.948937 , 2.948937 , 2.948921 , 2.948937 , 2.948937 , 2.948937 , 2.948921 
 0.808750 , 40.437500 , 0.992147 , 14.282602 , 0.003563 , 0.000281 , 2.940639 , 1.863278 , 1.880770 , -0.019706 , -0.001874 , -1.005553 , 2.940634 , 2.940634 , 2.940634 , 2.940637 , 2.940634 , 2.940634 , 2.940634 , 2.940637 
 0.811250 , 40.562500 , 0.995684 , 14.290281 , 0.013705 , 0.000060 , 2.919533 , 1.886591 , 1.874119 , 0.003081 , -0.001211 , -1.002620 , 2.919529 , 2.919528 , 2.919529 , 2.919472 , 2.919528 , 2.919528 , 2.919528 , 2.919472 
 0.813750 , 40.687500 , 0.988631 , 14.292564 , 0.007176 , 0.000392 , 2.927760 , 1.893672 , 1.887149 , -0.014307 , -0.000585 , -1.010408 , 2.927756 , 2.927756 , 2.927756 , 2.927572 , 2.927756 , 2.927756 , 2.927756 , 2.927572 
 0.816250 , 40.812500 , 0.993761 , 14.307971 , -0.002863 , -0.000038 , 2.944502 , 1.890564 , 1.877162 , -0.019298 , -0.000474 , -1.005942 , 2.944498 , 2.944498 , 2.944498 , 2.944476 , 2.944498 , 2.944498 , 2.944498 , 2.944476 
 0.818750 , 40.937500 , 0.997410 , 14.310611 , 0.005587 , -0.000144 , 2.979211 , 1.901558 , 1.870786 , -0.029553 , 0.000603 , -1.002807 , 2.979207 , 2.979207 , 2.979207 , 2.979201 , 2.979207 , 2.979207 , 2.979207 , 2.979201 
 0.821250 , 41.062500 , 0.991647 , 14.317914 , 0.000799 , -0.000052 , 2.967765 , 1.875484 , 1.881766 , -0.011517 , 0.001470 , -1.010471 , 2.967761 , 2.967760 , 2.967761 , 2.967730 , 2.967760 , 2.967760 , 2.967760 , 2.967730 
 0.823750 , 41.187500 , 1.010670 , 14.326307 , 0.009857 , -0.000000 , 2.954520 , 1.872491 , 1.846583 , -0.017774 , 0.002006 , -0.990606 , 2.954516 , 2.954516 , 2.954516 , 2.954504 , 2.954516 , 2.954516 , 2.954516 , 2.954504 
 0.826250 , 41.312500 , 1.003371 , 14.336284 , 0.006627 , -0.000009 , 2.952562 , 1.886787 , 1.861508 , -0.028111 , 0.001623 , -0.998285 , 2.952558 , 2.952558 , 2.952558 , 2.952551 , 2.952558 , 2.952558 , 2.952558 , 2.952551 
 0.828750 , 41.437500 , 1.010614 , 14.331154 , -0.002481 , -0.000193 , 2.982902 , 1.898831 , 1.847155 , -0.015199 , 0.001505 , -0.992667 , 2.982897 , 2.982897 , 2.982897 , 2.982893 , 2.982897 , 2.982898 , 2.982898 , 2.982893 
 0.831250 , 41.562500 , 1.004568 , 14.353275 , 0.008602 , -0.000080 , 2.962533 , 1.890445 , 1.857545 , -0.008791 , 0.001279 , -0.998281 , 2.962529 , 2.962529 , 2.962529 , 2.962516 , 2.962529 , 2.962529 , 2.962529 , 2.962516 
 0.833750 , 41.687500 , 1.000807 , 14.359016 , 0.014671 , -0.000380 , 2.954844 , 1.881479 , 1.862370 , 0.003013 , 0.001799 , -1.002250 , 2.954840 , 2.954840 , 2.954840 , 2.954791 , 2.954840 , 2.954840 , 2.954840 , 2.954791 
 0.836250 , 41.812500 , 0.999269 , 14.358619 , -0.000553 , -0.000246 , 2.950461 , 1.865567 , 1.864715 , -0.010313 , 0.002399 , -1.004200 , 2.950457 , 2.950457 , 2.950457 , 2.950259 , 2.950457 , 2.950457 , 2.950457 , 2.950259 
 0.838750 , 41.937500 , 1.007481 , 14.363472 , 0.000699 , -0.001279 , 2.903536 , 1.887283 , 1.849612 , -0.021675 , 0.003195 , -0.994727 , 2.903532 , 2.903532 , 2.903532 , 2.903509 , 2.903532 , 2.903532 , 2.903532 , 2.903509 
 0.841250 , 42.062500 , 0.999101 , 14.368486 , 0.002904 , -0.001055 , 2.924982 , 1.891169 , 1.865494 , -0.033397 , 0.004590 , -1.003827 , 2.924978 , 2.924978 , 2.924978 , 2.924972 , 2.924978 , 2.924978 , 2.924978 , 2.924972 
 0.843750 , 42.187500 , 1.005210 , 14.383984 , -0.004869 , -0.000853 , 2.912864 , 1.896819 , 1.853937 , -0.020390 , 0.004875 , -0.996456 , 2.912860 , 2.912860 , 2.912860 , 2.912853 , 2.912860 , 2.912860 , 2.912860 , 2.912853 
 0.846250 , 42.312500 , 1.014206 , 14.399949 , 0.005733 , -0.001062 , 2.900877 , 1.879306 , 1.836500 , -0.021502 , 0.005012 , -0.987391 , 2.900872 , 2.900872 , 2.900872 , 2.900836 , 2.900872 , 2.900872 , 2.900873 , 2.900836 
 0.848750 , 42.437500 , 1.013894 , 14.402317 , 0.000321 , -0.001100 , 2.932127 , 1.871134 , 1.838543 , -0.013547 , 0.004817 , -0.986889 , 2.932122 , 2.932123 , 2.932122 , 2.931994 , 2.932123 , 2.932123 , 2.932123 , 2.931994 
 0.851250 , 42.562500 , 1.008125 , 14.403526 , -0.002115 , -0.001128 , 2.963981 , 1.884086 , 1.848366 , -0.027201 , 0.004396 , -0.992710 , 2.963978 , 2.963977 , 2.963978 , 2.963944 , 2.963977 , 2.963977 , 2.963977 , 2.963944 
 0.853750 , 42.687500 , 1.011001 , 14.420007 , -0.001581 , -0.001336 , 2.947809 , 1.896871 , 1.842309 , -0.018849 , 0.003193 , -0.989833 , 2.947805 , 2.947805 , 2.947805 , 2.947804 , 2.947805 , 2.947805 , 2.947805 , 2.947804 
 0.856250 , 42.812500 , 1.013109 , 14.424304 , -0.005912 , -0.000791 , 2.946648 , 1.885725 , 1.838516 , -0.017546 , 0.003543 , -0.987957 , 2.946644 , 2.946644 , 2.946644 , 2.946611 , 2.946644 , 2.946644 , 2.946644 , 2.946611 
 0.858750 , 42.937500 , 1.014348 , 14.432773 , -0.016925 , -0.000813 , 2.934894 , 1.889666 , 1.834846 , -0.017218 , 0.003598 , -0.986160 , 2.934890 , 2.934890 , 2.934890 , 2.934751 , 2.934890 , 2.934890 , 2.934890 , 2.934751 
 0.861250 , 43.062500 , 1.020287 , 14.441401 , -0.013500 , -0.000637 , 2.904174 , 1.874052 , 1.825055 , -0.001568 , 0.003996 , -0.980294 , 2.904171 , 2.904170 , 2.904171 , 2.904096 , 2.904170 , 2.904170 , 2.904170 , 2.904096 
 0.863750 , 43.187500 , 1.010492 , 14.457056 , -0.009563 , -0.000609 , 2.921971 , 1.892131 , 1.843187 , -0.006887 , 0.004648 , -0.990660 , 2.921967 , 2.921967 , 2.921967 , 2.921913 , 2.921967 , 2.921967 , 2.921967 , 2.921913 
 0.866250 , 43.312500 , 1.010337 , 14.469285 , -0.007079 , -0.000986 , 2.932869 , 1.893251 , 1.844383 , -0.014274 , 0.005006 , -0.989766 , 2.932865 , 2.932865 , 2.932865 , 2.932855 , 2.932865 , 2.932865 , 2.932865 , 2.932855 
 0.868750 , 43.437500 , 1.007732 , 14.470225 , -0.001583 , -0.000937 , 2.962755 , 1.911590 , 1.849131 , -0.022077 , 0.004429 , -0.992341 , 2.962751 , 2.962751 , 2.962751 , 2.962653 , 2.962751 , 2.962751 , 2.962751 , 2.962653 
 0.871250 , 43.562500 , 1.007773 , 14.465784 , 0.006322 , -0.000953 , 2.951706 , 1.905687 , 1.849020 , -0.020381 , 0.004560 , -0.992436 , 2.951702 , 2.951702 , 2.951702 , 2.951706 , 2.951702 , 2.951702 , 2.951702 , 2.951706 
 0.873750 , 43.687500 , 1.013990 , 14.476572 , -0.002606 , -0.000340 , 2.942314 , 1.888994 , 1.836839 , -0.022651 , 0.004260 , -0.986318 , 2.942310 , 2.942310 , 2.942310 , 2.942300 , 2.942310 , 2.942310 , 2.942310 , 2.942300 
 0.876250 , 43.812500 , 1.008593 , 14.479202 , -0.001475 , 0.000026 , 2.955765 , 1.883533 , 1.846158 , -0.019779 , 0.004343 , -0.991138 , 2.955761 , 2.955761 , 2.955761 , 2.955678 , 2.955761 , 2.955761 , 2.955761 , 2.955678 
 0.878750 , 43.937500 , 0.999782 , 14.472388 , 0.008026 , 0.000032 , 2.962556 , 1.876771 , 1.863291 , -0.030350 , 0.004495 , -1.000456 , 2.962552 , 2.962553 , 2.962552 , 2.962482 , 2.962553 , 2.962553 , 2.962553 , 2.962482 
 0.881250 , 44.062500 , 0.999775 , 14.468679 , 0.000045 , -0.000200 , 2.968714 , 1.878491 , 1.863113 , -0.016369 , 0.004079 , -0.999628 , 2.968710 , 2.968710 , 2.968710 , 2.968682 , 2.968710 , 2.968710 , 2.968710 , 2.968682 
 0.883750 , 44.187500 , 0.992842 , 14.482498 , -0.006972 , 0.000358 , 2.963096 , 1.886310 , 1.875759 , -0.010037 , 0.003698 , -1.005666 , 2.963092 , 2.963092 , 2.963092 , 2.963070 , 2.963092 , 2.963092 , 2.963092 , 2.963070 
 0.886250 , 44.312500 , 0.986855 , 14.485830 , -0.014358 , -0.000027 , 2.971065 , 1.879072 , 1.887927 , -0.016788 , 0.002717 , -1.012239 , 2.971061 , 2.971061 , 2.971061 , 2.971057 , 2.971061 , 2.971061 , 2.971061 , 2.971057 
 0.888750 , 44.437500 , 0.990711 , 14.506186 , -0.004639 , -0.000023 , 2.957453 , 1.872411 , 1.880928 , -0.007916 , 0.001633 , -1.008154 , 2.957449 , 2.957449 , 2.957449 , 2.957413 , 2.957449 , 2.957449 , 2.957449 , 2.957413 
 0.891250 , 44.562500 , 0.995917 , 14.511869 , -0.000906 , -0.000155 , 2.945296 , 1.887934 , 1.870945 , -0.008200 , 0.002036 , -1.002836 , 2.945292 , 2.945292 , 2.945292 , 2.945273 , 2.945292 , 2.945292 , 2.945292 , 2.945273 
 0.893750 , 44.687500 , 0.998243 , 14.505593 , 0.001265 , -0.000379 , 2.937763 , 1.903393 , 1.867060 , -0.008971 , 0.002326 , -1.000256 , 2.937759 , 2.937759 , 2.937759 , 2.937743 , 2.937759 , 2.937759 , 2.937759 , 2.937743 
 0.896250 , 44.812500 , 1.000910 , 14.526944 , 0.005565 , -0.000899 , 2.967995 , 1.898803 , 1.862615 , -0.016201 , 0.002588 , -0.997730 , 2.967991 , 2.967991 , 2.967991 , 2.967922 , 2.967991 , 2.967991 , 2.967991 , 2.967922 
 0.898750 , 44.937500 , 0.999871 , 14.538400 , 0.000937 , -0.001163 , 2.960485 , 1.881820 , 1.863886 , -0.021996 , 0.002117 , -0.998486 , 2.960481 , 2.960481 , 2.960481 , 2.960433 , 2.960481 , 2.960481 , 2.960481 , 2.960433 
 0.901250 , 45.062500 , 1.003725 , 14.541368 , 0.003764 , -0.001257 , 2.931073 , 1.870900 , 1.854305 , -0.017951 , 0.002609 , -0.995316 , 2.931070 , 2.931069 , 2.931070 , 2.930996 , 2.931069 , 2.931069 , 2.931069 , 2.930996 
 0.903750 , 45.187500 , 0.999036 , 14.543503 , -0.008121 , -0.001042 , 2.953545 , 1.867645 , 1.862826 , -0.016012 , 0.002371 , -0.999841 , 2.953541 , 2.953541 , 2.953541 , 2.953538 , 2.953541 , 2.953541 , 2.953541 , 2.953538 
 0.906250 , 45.312500 , 1.000238 , 14.542786 , -0.003784 , -0.001211 , 2.930791 , 1.886783 , 1.860317 , -0.032596 , 0.003246 , -0.997748 , 2.930788 , 2.930788 , 2.930788 , 2.930705 , 2.930788 , 2.930788 , 2.930788 , 2.930705 
 0.908750 , 45.437500 , 0.992096 , 14.560179 , -0.010499 , -0.001569 , 2.935866 , 1.887553 , 1.875119 , -0.026101 , 0.003608 , -1.006999 , 2.935862 , 2.935862 , 2.935862 , 2.935828 , 2.935862 , 2.935862 , 2.935862 , 2.935828 
 0.911250 , 45.562500 , 1.000478 , 14.568001 , -0.009478 , -0.002042 , 2.958464 , 1.873826 , 1.859427 , -0.010437 , 0.004485 , -0.998318 , 2.958460 , 2.958460 , 2.958460 , 2.958357 , 2.958460 , 2.958460 , 2.958460 , 2.958357 
 0.913750 , 45.687500 , 1.001829 , 14.574275 , -0.008650 , -0.001973 , 2.927569 , 1.883407 , 1.857335 , -0.023077 , 0.005314 , -0.997331 , 2.927565 , 2.927565 , 2.927565 , 2.927489 , 2.927565 , 2.927565 , 2.927565 , 2.927489 
 0.916250 , 45.812500 , 0.997691 , 14.580615 , -0.004501 , -0.001811 , 2.948054 , 1.891506 , 1.865105 , -0.016877 , 0.005626 , -1.001252 , 2.948051 , 2.948051 , 2.948051 , 2.947958 , 2.948051 , 2.948051 , 2.948051 , 2.947958 
 0.918750 , 45.937500 , 0.993611 , 14.586562 , -0.001857 , -0.001651 , 2.925094 , 1.880981 , 1.873159 , -0.007415 , 0.005408 , -1.005148 , 2.925090 , 2.925090 , 2.925090 , 2.925074 , 2.925090 , 2.925090 , 2.925090 , 2.925074 
 0.921250 , 46.062500 , 0.992737 , 14.590649 , -0.002067 , -0.001564 , 2.921796 , 1.885076 , 1.874767 , 0.010806 , 0.004916 , -1.005135 , 2.921793 , 2.921793 , 2.921793 , 2.921790 , 2.921793 , 2.921793 , 2.921793 , 2.921790 
 0.923750 , 46.187500 , 0.995351 , 14.602115 , -0.013341 , -0.001904 , 2.911961 , 1.870947 , 1.870191 , 0.003159 , 0.004624 , -1.003047 , 2.911957 , 2.911957 , 2.911957 , 2.911913 , 2.911957 , 2.911957 , 2.911957 , 2.911913 
 0.926250 , 46.312500 , 1.008109 , 14.602002 , -0.015184 , -0.002095 , 2.894392 , 1.866953 , 1.847017 , 0.022124 , 0.004172 , -0.988845 , 2.894389 , 2.894389 , 2.894389 , 2.894376 , 2.894389 , 2.894389 , 2.894389 , 2.894376 
 0.928750 , 46.437500 , 1.004336 , 14.600512 , -0.007872 , -0.001700 , 2.910911 , 1.875251 , 1.854338 , 0.007086 , 0.004122 , -0.992546 , 2.910908 , 2.910908 , 2.910908 , 2.910870 , 2.910908 , 2.910908 , 2.910908 , 2.910870 
 0.931250 , 46.562500 , 1.005714 , 14.606772 , -0.010249 , -0.001730 , 2.916255 , 1.855557 , 1.852545 , 0.004772 , 0.003326 , -0.990899 , 2.916251 , 2.916251 , 2.916251 , 2.916208 , 2.916251 , 2.916251 , 2.916251 , 2.916208 
 0.933750 , 46.687500 , 1.007218 , 14.620010 , -0.005028 , -0.001618 , 2.882369 , 1.855582 , 1.850609 , 0.002144 , 0.003293 , -0.989823 , 2.882366 , 2.882366 , 2.882366 , 2.882351 , 2.882366 , 2.882366 , 2.882366 , 2.882351 
 0.936250 , 46.812500 , 0.999872 , 14.613674 , 0.002864 , -0.001315 , 2.913805 , 1.846739 , 1.864607 , -0.009430 , 0.003251 , -0.996212 , 2.913802 , 2.913802 , 2.913802 , 2.913704 , 2.913802 , 2.913802 , 2.913802 , 2.913704 
 0.938750 , 46.937500 , 0.998757 , 14.620404 , 0.000948 , -0.000980 , 2.939790 , 1.846128 , 1.867801 , 0.000107 , 0.001887 , -0.997815 , 2.939787 , 2.939787 , 2.939787 , 2.939757 , 2.939787 , 2.939787 , 2.939787 , 2.939757 
 0.941250 , 47.062500 , 1.002028 , 14.632213 , -0.000810 , -0.001234 , 2.931953 , 1.857798 , 1.861536 , 0.001531 , 0.002320 , -0.994221 , 2.931949 , 2.931950 , 2.931949 , 2.931791 , 2.931950 , 2.931950 , 2.931950 , 2.931791 
 0.943750 , 47.187500 , 1.006623 , 14.640493 , -0.006189 , -0.000926 , 2.911169 , 1.859888 , 1.852315 , -0.014714 , 0.003465 , -0.988748 , 2.911166 , 2.911166 , 2.911166 , 2.911146 , 2.911166 , 2.911166 , 2.911166 , 2.911146 
 0.946250 , 47.312500 , 1.004860 , 14.649022 , -0.015792 , -0.001045 , 2.917854 , 1.852845 , 1.856392 , -0.017190 , 0.003677 , -0.990705 , 2.917851 , 2.917851 , 2.917851 , 2.917713 , 2.917851 , 2.917851 , 2.917851 , 2.917713 
 0.948750 , 47.437500 , 0.999455 , 14.651569 , -0.025897 , -0.000665 , 2.926678 , 1.881211 , 1.865496 , -0.019168 , 0.003169 , -0.995638 , 2.926674 , 2.926674 , 2.926674 , 2.926640 , 2.926674 , 2.926674 , 2.926674 , 2.926640 
 0.951250 , 47.562500 , 1.003295 , 14.668987 , -0.005270 , -0.000378 , 2.930871 , 1.868966 , 1.859749 , -0.020923 , 0.003844 , -0.990514 , 2.930868 , 2.930868 , 2.930868 , 2.930831 , 2.930868 , 2.930868 , 2.930868 , 2.930831 
 0.953750 , 47.687500 , 1.005378 , 14.686086 , -0.003058 , -0.000696 , 2.923960 , 1.885967 , 1.856490 , -0.019798 , 0.003516 , -0.988406 , 2.923957 , 2.923957 , 2.923957 , 2.923958 , 2.923957 , 2.923957 , 2.923957 , 2.923958 
 0.956250 , 47.812500 , 1.002454 , 14.684814 , 0.006170 , -0.000689 , 2.937051 , 1.872983 , 1.862290 , -0.003209 , 0.003204 , -0.991647 , 2.937047 , 2.937047 , 2.937047 , 2.936950 , 2.937047 , 2.937047 , 2.937047 , 2.936950 
 0.958750 , 47.937500 , 1.005095 , 14.701904 , 0.001563 , -0.000788 , 2.915416 , 1.862447 , 1.858014 , -0.003067 , 0.003500 , -0.989356 , 2.915413 , 2.915413 , 2.915413 , 2.915384 , 2.915413 , 2.915413 , 2.915413 , 2.915384 
 0.961250 , 48.062500 , 1.010958 , 14.700992 , -0.006936 , -0.000718 , 2.909177 , 1.872406 , 1.847173 , -0.025201 , 0.001698 , -0.983470 , 2.909174 , 2.909174 , 2.909174 , 2.909061 , 2.909174 , 2.909174 , 2.909174 , 2.909061 
 0.963750 , 48.187500 , 1.005363 , 14.701295 , -0.007623 , -0.000957 , 2.911302 , 1.896826 , 1.858131 , -0.025533 , 0.002342 , -0.988697 , 2.911299 , 2.911299 , 2.911299 , 2.911262 , 2.911299 , 2.911299 , 2.911299 , 2.911262 
 0.966250 , 48.312500 , 1.001270 , 14.701543 , 0.001874 , -0.000472 , 2.895206 , 1.883681 , 1.864975 , -0.005121 , 0.002989 , -0.992798 , 2.895203 , 2.895203 , 2.895203 , 2.895192 , 2.895203 , 2.895203 , 2.895203 , 2.895192 
 0.968750 , 48.437500 , 0.999579 , 14.713236 , -0.003013 , -0.000298 , 2.896040 , 1.871080 , 1.867150 , -0.004751 , 0.002136 , -0.994211 , 2.896037 , 2.896037 , 2.896037 , 2.896011 , 2.896037 , 2.896037 , 2.896037 , 2.896011 
 0.971250 , 48.562500 , 0.997908 , 14.719358 , -0.006369 , -0.000052 , 2.909268 , 1.882105 , 1.871644 , -0.010070 , 0.001716 , -0.996990 , 2.909265 , 2.909265 , 2.909265 , 2.909234 , 2.909265 , 2.909265 , 2.909265 , 2.909234 
 0.973750 , 48.687500 , 1.000606 , 14.730155 , -0.004158 , 0.000167 , 2.890982 , 1.884223 , 1.865776 , -0.014626 , 0.002396 , -0.992974 , 2.890979 , 2.890979 , 2.890979 , 2.890961 , 2.890979 , 2.890979 , 2.890979 , 2.890961 
 0.976250 , 48.812500 , 1.005955 , 14.731288 , -0.009324 , 0.000680 , 2.894866 , 1.879065 , 1.856630 , -0.018678 , 0.002217 , -0.988516 , 2.894862 , 2.894862 , 2.894862 , 2.894863 , 2.894862 , 2.894863 , 2.894863 , 2.894863 
 0.978750 , 48.937500 , 1.004284 , 14.739685 , -0.008786 , 0.000447 , 2.911937 , 1.868594 , 1.859572 , -0.032108 , 0.002102 , -0.990021 , 2.911934 , 2.911934 , 2.911934 , 2.911929 , 2.911934 , 2.911934 , 2.911934 , 2.911929 
 0.981250 , 49.062500 , 1.007685 , 14.727919 , 0.001079 , 0.000351 , 2.913525 , 1.854384 , 1.852644 , -0.021529 , 0.002672 , -0.987236 , 2.913522 , 2.913522 , 2.913522 , 2.913492 , 2.913522 , 2.913522 , 2.913522 , 2.913492 
 0.983750 , 49.187500 , 1.009349 , 14.736319 , -0.008687 , 0.000230 , 2.927337 , 1.862784 , 1.851037 , -0.022903 , 0.001176 , -0.986903 , 2.927334 , 2.927334 , 2.927334 , 2.927301 , 2.927334 , 2.927334 , 2.927334 , 2.927301 
 0.986250 , 49.312500 , 1.006485 , 14.740739 , -0.002141 , -0.000715 , 2.918907 , 1.867623 , 1.856594 , 0.001542 , 0.001038 , -0.990359 , 2.918904 , 2.918904 , 2.918904 , 2.918858 , 2.918904 , 2.918904 , 2.918904 , 2.918858 
 0.988750 , 49.437500 , 1.006631 , 14.756947 , 0.007372 , -0.000827 , 2.915142 , 1.880424 , 1.856461 , -0.009459 , 0.000738 , -0.991512 , 2.915139 , 2.915139 , 2.915139 , 2.915124 , 2.915139 , 2.915139 , 2.915139 , 2.915124 
 0.991250 , 49.562500 , 1.014892 , 14.757166 , 0.010510 , -0.000775 , 2.907956 , 1.889420 , 1.841273 , -0.020382 , 0.000196 , -0.983060 , 2.907953 , 2.907953 , 2.907953 , 2.907951 , 2.907953 , 2.907953 , 2.907954 , 2.907951 
 0.993750 , 49.687500 , 1.009513 , 14.766721 , 0.005030 , -0.000475 , 2.916909 , 1.877584 , 1.850529 , -0.016612 , 0.000036 , -0.987465 , 2.916906 , 2.916906 , 2.916906 , 2.916885 , 2.916906 , 2.916906 , 2.916906 , 2.916885 
 0.996250 , 49.812500 , 1.005142 , 14.778011 , 0.000281 , -0.000129 , 2.933067 , 1.874668 , 1.858697 , -0.029775 , -0.000061 , -0.991723 , 2.933064 , 2.933064 , 2.933064 , 2.933040 , 2.933064 , 2.933064 , 2.933064 , 2.933040 
 0.998750 , 49.937500 , 1.008789 , 14.787475 , -0.002595 , -0.000163 , 2.946372 , 1.862638 , 1.852825 , -0.027588 , -0.000426 , -0.989910 , 2.946369 , 2.946369 , 2.946369 , 2.946369 , 2.946369 , 2.946369 , 2.946369 , 2.946369 


==> data/interp_stat/full_anal/ref_mesh_lagr_stat_20_cells.csv <==
# zc_ov_h , zc , C , U , V , W , uu , vv , ww , uv , wv , uw , stat_cor_uu , log_stat_cor_uu, lin_corrected_uu, lagr_corrected_uu,  lagr_log_stat_cor_uu_u_star_eul, lagr_log_stat_cor_uu_lag_ustar_U, lagr_log_stat_cor_uu_lag_ustar_uw,  lagr_lin_corrected_uu 
 0.025000 , 1.250000 , 1.005027 , 5.670861 , 0.002810 , -0.000255 , 6.138042 , 1.874223 , 1.872118 , 0.000493 , -0.002045 , -1.007100 , 2.972464 , 2.972464 , 4.517976 , 2.923825 , 2.946485 , 2.950777 , 2.923825 , 3.335811 
 0.075000 , 3.750000 , 0.993746 , 8.640582 , 0.005845 , -0.000027 , 3.153579 , 1.870766 , 1.874060 , -0.004672 , -0.001092 , -1.012551 , 2.954383 , 2.943926 , 2.954383 , 2.945652 , 2.943967 , 2.944398 , 2.941336 , 2.945652 
 0.125000 , 6.250000 , 1.001586 , 9.867029 , 0.004914 , 0.000767 , 3.023288 , 1.861205 , 1.870574 , 0.006619 , 0.001306 , -1.004915 , 2.950064 , 2.948708 , 2.950064 , 2.949332 , 2.948877 , 2.948901 , 2.948512 , 2.949332 
 0.175000 , 8.750000 , 1.003805 , 10.674734 , -0.004456 , 0.001531 , 2.996328 , 1.866705 , 1.870990 , -0.004072 , 0.001244 , -1.002332 , 2.958630 , 2.958275 , 2.958630 , 2.957070 , 2.958235 , 2.958170 , 2.958147 , 2.957070 
 0.225000 , 11.250000 , 1.002486 , 11.265485 , 0.000885 , -0.000250 , 2.961971 , 1.883140 , 1.871375 , 0.004047 , 0.002138 , -0.999675 , 2.939051 , 2.938920 , 2.939051 , 2.939478 , 2.938908 , 2.938888 , 2.938916 , 2.939478 
 0.275000 , 13.750000 , 0.997161 , 11.734583 , -0.000555 , -0.000737 , 2.946892 , 1.889736 , 1.874284 , 0.006612 , -0.002576 , -1.003537 , 2.931500 , 2.931441 , 2.931500 , 2.932812 , 2.931436 , 2.931443 , 2.931382 , 2.932812 
 0.325000 , 16.250000 , 1.001417 , 12.127086 , 0.007018 , -0.002630 , 2.963407 , 1.880396 , 1.865470 , 0.003304 , -0.002844 , -1.000624 , 2.952362 , 2.952332 , 2.952362 , 2.951599 , 2.952354 , 2.952364 , 2.952347 , 2.951599 
 0.375000 , 18.750000 , 1.002205 , 12.466544 , 0.003326 , -0.002201 , 2.936089 , 1.872248 , 1.864258 , 0.005613 , -0.000190 , -0.994194 , 2.927780 , 2.927763 , 2.927780 , 2.927425 , 2.927793 , 2.927800 , 2.927841 , 2.927425 
 0.425000 , 21.250000 , 0.995562 , 12.777456 , 0.008092 , -0.003867 , 2.950231 , 1.872674 , 1.873350 , 0.010464 , 0.002657 , -1.002821 , 2.943753 , 2.943743 , 2.943753 , 2.942789 , 2.943762 , 2.943754 , 2.943744 , 2.942789 
 0.475000 , 23.750000 , 0.993144 , 13.039728 , 0.007392 , -0.004833 , 2.934075 , 1.889051 , 1.878942 , 0.016392 , 0.000351 , -1.006204 , 2.928885 , 2.928878 , 2.928885 , 2.928177 , 2.928876 , 2.928871 , 2.928844 , 2.928177 
 0.525000 , 26.250000 , 0.996809 , 13.272351 , 0.009320 , -0.005139 , 2.949380 , 1.871058 , 1.872670 , 0.010634 , -0.000389 , -1.004172 , 2.945128 , 2.945123 , 2.945128 , 2.944703 , 2.945112 , 2.945111 , 2.945094 , 2.944703 
 0.575000 , 28.750000 , 0.999407 , 13.482585 , 0.008917 , -0.004525 , 2.923787 , 1.876638 , 1.866953 , 0.016009 , 0.000009 , -0.999504 , 2.920240 , 2.920237 , 2.920240 , 2.920474 , 2.920239 , 2.920241 , 2.920241 , 2.920474 
 0.625000 , 31.250000 , 0.992875 , 13.687080 , 0.010809 , -0.004029 , 2.921460 , 1.882621 , 1.880277 , 0.002875 , -0.000488 , -1.005349 , 2.918456 , 2.918453 , 2.918456 , 2.918115 , 2.918458 , 2.918457 , 2.918442 , 2.918115 
 0.675000 , 33.750000 , 0.998560 , 13.868760 , 0.007232 , -0.002536 , 2.927110 , 1.868843 , 1.865420 , 0.009660 , -0.000908 , -0.999424 , 2.924534 , 2.924532 , 2.924534 , 2.924656 , 2.924531 , 2.924531 , 2.924533 , 2.924656 
 0.725000 , 36.250000 , 1.000252 , 14.029630 , 0.002798 , -0.000808 , 2.930868 , 1.870466 , 1.868430 , 0.010197 , -0.001865 , -0.997931 , 2.928633 , 2.928632 , 2.928633 , 2.929059 , 2.928626 , 2.928629 , 2.928631 , 2.929059 
 0.775000 , 38.750000 , 1.004097 , 14.197261 , 0.001121 , -0.000155 , 2.934421 , 1.869820 , 1.859798 , -0.009259 , 0.001366 , -0.995340 , 2.932465 , 2.932464 , 2.932465 , 2.932513 , 2.932463 , 2.932463 , 2.932473 , 2.932513 
 0.825000 , 41.250000 , 1.001108 , 14.330386 , 0.003693 , -0.000246 , 2.941091 , 1.884013 , 1.863322 , -0.015549 , 0.001430 , -0.999700 , 2.939364 , 2.939363 , 2.939364 , 2.939408 , 2.939361 , 2.939365 , 2.939362 , 2.939408 
 0.875000 , 43.750000 , 1.004535 , 14.471737 , -0.003364 , -0.000550 , 2.951077 , 1.888591 , 1.854526 , -0.016185 , 0.003588 , -0.995179 , 2.949541 , 2.949541 , 2.949541 , 2.949956 , 2.949541 , 2.949543 , 2.949548 , 2.949956 
 0.925000 , 46.250000 , 1.000688 , 14.596388 , -0.007091 , -0.001467 , 2.925546 , 1.869843 , 1.861224 , -0.008025 , 0.003743 , -0.996750 , 2.924172 , 2.924171 , 2.924172 , 2.924445 , 2.924171 , 2.924174 , 2.924175 , 2.924445 
 0.975000 , 48.750000 , 1.005532 , 14.726585 , -0.001698 , -0.000313 , 2.916270 , 1.874921 , 1.857355 , -0.016462 , 0.001848 , -0.989773 , 2.915032 , 2.915032 , 2.915032 , 2.915319 , 2.915031 , 2.915033 , 2.915044 , 2.915319 


==> data/interp_stat/vel_log_to_P1_Tl_P1_to_P0/filtered_error_first_cell.csv <==
# ref , filtered_uu , error_uu , filtered_cor_uu , filtered_cor_lin_uu , filtered_cor_log_uu , filtered_lagr_corrected_uu , filtered_lagr_corrected_lin_uu ,  filtered_lagr_corrected_log_uu 
 1 , 6.235597e+00 , 1.121042e+00 , 3.070019e+00 , 4.615531e+00 , 3.070019e+00 , 2.946564e+00 , 3.378659e+00 , 2.946564e+00 
 2 , 4.289086e+00 , 4.589356e-01 , 3.014235e+00 , 3.884070e+00 , 3.014235e+00 , 2.983424e+00 , 3.103125e+00 , 2.983424e+00 
 3 , 3.713713e+00 , 2.632221e-01 , 3.004930e+00 , 3.533706e+00 , 3.004930e+00 , 2.991564e+00 , 3.042592e+00 , 2.991564e+00 
 5 , 3.318765e+00 , 1.288803e-01 , 3.000040e+00 , 3.253963e+00 , 3.000040e+00 , 2.993793e+00 , 3.012432e+00 , 2.993793e+00 
 7 , 3.180761e+00 , 8.193782e-02 , 2.999131e+00 , 3.147698e+00 , 2.999131e+00 , 2.995301e+00 , 3.005308e+00 , 2.995301e+00 
 10 , 3.096078e+00 , 5.313309e-02 , 2.998886e+00 , 3.079878e+00 , 2.998886e+00 , 2.996753e+00 , 3.001811e+00 , 2.996753e+00 
 15 , 3.045801e+00 , 3.603137e-02 , 2.999552e+00 , 3.038601e+00 , 2.999552e+00 , 2.998470e+00 , 3.000547e+00 , 2.998470e+00 
 20 , 3.026541e+00 , 2.948004e-02 , 2.999685e+00 , 3.022491e+00 , 2.999685e+00 , 2.999149e+00 , 3.000542e+00 , 2.999149e+00 
 30 , 3.012809e+00 , 2.480884e-02 , 3.000537e+00 , 3.011008e+00 , 3.000537e+00 , 3.000225e+00 , 3.000369e+00 , 3.000225e+00 
 50 , 3.005124e+00 , 2.219490e-02 , 3.000631e+00 , 3.004476e+00 , 3.000631e+00 , 3.000549e+00 , 3.000074e+00 , 3.000549e+00 
 100 , 3.002031e+00 , 2.114293e-02 , 3.000899e+00 , 3.001869e+00 , 3.000899e+00 , 3.000878e+00 , 2.998526e+00 , 3.000878e+00 
 200 , 3.001243e+00 , 2.087467e-02 , 3.000959e+00 , 3.001202e+00 , 3.000959e+00 , 3.000954e+00 , 2.997623e+00 , 3.000954e+00 
 500 , 3.001000e+00 , 2.079231e-02 , 3.000955e+00 , 3.000994e+00 , 3.000955e+00 , 3.000954e+00 , 2.990387e+00 , 3.000954e+00 
 1000 , 3.000926e+00 , 2.076692e-02 , 3.000914e+00 , 3.000924e+00 , 3.000914e+00 , 3.000914e+00 , 2.922492e+00 , 3.000914e+00 


==> data/interp_stat/vel_log_to_P1_Tl_P1_to_P0/filtered_uu_stat.csv <==
# zc_ov_h , zc , ref_uu ,filtered_uu_sub_1 , filtered_cor_uu_sub_1 ,filtered_uu_lin_sub_1 , filtered_cor_uu_log_sub_1 ,filtered_uu_lagr_sub_1 , filtered_uu_lagr_lin_sub_1 ,filtered_uu_lagr_log_sub_1 ,filtered_uu_sub_2 , filtered_cor_uu_sub_2 ,filtered_uu_lin_sub_2 , filtered_cor_uu_log_sub_2 ,filtered_uu_lagr_sub_2 , filtered_uu_lagr_lin_sub_2 ,filtered_uu_lagr_log_sub_2 ,filtered_uu_sub_3 , filtered_cor_uu_sub_3 ,filtered_uu_lin_sub_3 , filtered_cor_uu_log_sub_3 ,filtered_uu_lagr_sub_3 , filtered_uu_lagr_lin_sub_3 ,filtered_uu_lagr_log_sub_3 ,filtered_uu_sub_5 , filtered_cor_uu_sub_5 ,filtered_uu_lin_sub_5 , filtered_cor_uu_log_sub_5 ,filtered_uu_lagr_sub_5 , filtered_uu_lagr_lin_sub_5 ,filtered_uu_lagr_log_sub_5 ,filtered_uu_sub_7 , filtered_cor_uu_sub_7 ,filtered_uu_lin_sub_7 , filtered_cor_uu_log_sub_7 ,filtered_uu_lagr_sub_7 , filtered_uu_lagr_lin_sub_7 ,filtered_uu_lagr_log_sub_7 ,filtered_uu_sub_10 , filtered_cor_uu_sub_10 ,filtered_uu_lin_sub_10 , filtered_cor_uu_log_sub_10 ,filtered_uu_lagr_sub_10 , filtered_uu_lagr_lin_sub_10 ,filtered_uu_lagr_log_sub_10 ,filtered_uu_sub_15 , filtered_cor_uu_sub_15 ,filtered_uu_lin_sub_15 , filtered_cor_uu_log_sub_15 ,filtered_uu_lagr_sub_15 , filtered_uu_lagr_lin_sub_15 ,filtered_uu_lagr_log_sub_15 ,filtered_uu_sub_20 , filtered_cor_uu_sub_20 ,filtered_uu_lin_sub_20 , filtered_cor_uu_log_sub_20 ,filtered_uu_lagr_sub_20 , filtered_uu_lagr_lin_sub_20 ,filtered_uu_lagr_log_sub_20 ,filtered_uu_sub_30 , filtered_cor_uu_sub_30 ,filtered_uu_lin_sub_30 , filtered_cor_uu_log_sub_30 ,filtered_uu_lagr_sub_30 , filtered_uu_lagr_lin_sub_30 ,filtered_uu_lagr_log_sub_30 ,filtered_uu_sub_50 , filtered_cor_uu_sub_50 ,filtered_uu_lin_sub_50 , filtered_cor_uu_log_sub_50 ,filtered_uu_lagr_sub_50 , filtered_uu_lagr_lin_sub_50 ,filtered_uu_lagr_log_sub_50 ,filtered_uu_sub_100 , filtered_cor_uu_sub_100 ,filtered_uu_lin_sub_100 , filtered_cor_uu_log_sub_100 ,filtered_uu_lagr_sub_100 , filtered_uu_lagr_lin_sub_100 ,filtered_uu_lagr_log_sub_100 ,filtered_uu_sub_200 , filtered_cor_uu_sub_200 ,filtered_uu_lin_sub_200 , filtered_cor_uu_log_sub_200 ,filtered_uu_lagr_sub_200 , filtered_uu_lagr_lin_sub_200 ,filtered_uu_lagr_log_sub_200 ,filtered_uu_sub_500 , filtered_cor_uu_sub_500 ,filtered_uu_lin_sub_500 , filtered_cor_uu_log_sub_500 ,filtered_uu_lagr_sub_500 , filtered_uu_lagr_lin_sub_500 ,filtered_uu_lagr_log_sub_500 ,filtered_uu_sub_1000 , filtered_cor_uu_sub_1000 ,filtered_uu_lin_sub_1000 , filtered_cor_uu_log_sub_1000 ,filtered_uu_lagr_sub_1000 , filtered_uu_lagr_lin_sub_1000 ,filtered_uu_lagr_log_sub_1000 ,
 0.025000 , 1.250000 , 6.235621 , 6.235597 , 3.070019 , 4.615531 , 3.070019 , 2.946564 , 3.378659 , 2.946564 , 4.289086 , 3.014235 , 3.884070 , 3.014235 , 2.983424 , 3.103125 , 2.983424 , 3.713713 , 3.004930 , 3.533706 , 3.004930 , 2.991564 , 3.042592 , 2.991564 , 3.318765 , 3.000040 , 3.253963 , 3.000040 , 2.993793 , 3.012432 , 2.993793 , 3.180761 , 2.999131 , 3.147698 , 2.999131 , 2.995301 , 3.005308 , 2.995301 , 3.096078 , 2.998886 , 3.079878 , 2.998886 , 2.996753 , 3.001811 , 2.996753 , 3.045801 , 2.999552 , 3.038601 , 2.999552 , 2.998470 , 3.000547 , 2.998470 , 3.026541 , 2.999685 , 3.022491 , 2.999685 , 2.999149 , 3.000542 , 2.999149 , 3.012809 , 3.000537 , 3.011008 , 3.000537 , 3.000225 , 3.000369 , 3.000225 , 3.005124 , 3.000631 , 3.004476 , 3.000631 , 3.000549 , 3.000074 , 3.000549 , 3.002031 , 3.000899 , 3.001869 , 3.000899 , 3.000878 , 2.998526 , 3.000878 , 3.001243 , 3.000959 , 3.001202 , 3.000959 , 3.000954 , 2.997623 , 3.000954 , 3.001000 , 3.000955 , 3.000994 , 3.000955 , 3.000954 , 2.990387 , 3.000954 , 3.000926 , 3.000914 , 3.000924 , 3.000914 , 3.000914 , 2.922492 , 3.000914 , 
 0.075000 , 3.750000 , 3.203410 , 3.203407 , 3.004212 , 3.004212 , 2.993755 , 2.992086 , 2.992086 , 2.989159 , 3.045620 , 2.995821 , 2.995821 , 2.990899 , 2.991954 , 2.991954 , 2.989635 , 3.015634 , 2.993501 , 2.993501 , 2.991087 , 2.991889 , 2.991889 , 2.990441 , 3.000081 , 2.992113 , 2.992113 , 2.991200 , 2.991922 , 2.991922 , 2.990960 , 2.996145 , 2.992080 , 2.992080 , 2.991608 , 2.991914 , 2.991914 , 2.991478 , 2.994064 , 2.992072 , 2.992072 , 2.991839 , 2.991912 , 2.991912 , 2.991778 , 2.992828 , 2.991943 , 2.991943 , 2.991839 , 2.991894 , 2.991894 , 2.991811 , 2.992509 , 2.992011 , 2.992011 , 2.991952 , 2.991894 , 2.991894 , 2.991937 , 2.992214 , 2.991992 , 2.991992 , 2.991966 , 2.991893 , 2.991893 , 2.991959 , 2.992028 , 2.991948 , 2.991948 , 2.991939 , 2.991858 , 2.991858 , 2.991937 , 2.991961 , 2.991941 , 2.991941 , 2.991938 , 2.991797 , 2.991797 , 2.991938 , 2.991932 , 2.991927 , 2.991927 , 2.991926 , 2.991611 , 2.991611 , 2.991926 , 2.991902 , 2.991902 , 2.991902 , 2.991902 , 2.987524 , 2.987524 , 2.991902 , 2.991864 , 2.991863 , 2.991863 , 2.991863 , 2.942393 , 2.942393 , 2.991863 , 
 0.125000 , 6.250000 , 3.006223 , 3.006197 , 2.932973 , 2.932973 , 2.931618 , 2.931407 , 2.931407 , 2.931433 , 2.949860 , 2.931554 , 2.931554 , 2.930921 , 2.931413 , 2.931413 , 2.930939 , 2.939581 , 2.931445 , 2.931445 , 2.931139 , 2.931393 , 2.931393 , 2.931125 , 2.934505 , 2.931576 , 2.931576 , 2.931460 , 2.931391 , 2.931391 , 2.931461 , 2.932912 , 2.931417 , 2.931417 , 2.931358 , 2.931405 , 2.931405 , 2.931357 , 2.932202 , 2.931470 , 2.931470 , 2.931441 , 2.931384 , 2.931384 , 2.931441 , 2.931768 , 2.931443 , 2.931443 , 2.931429 , 2.931387 , 2.931387 , 2.931429 , 2.931588 , 2.931405 , 2.931405 , 2.931398 , 2.931361 , 2.931361 , 2.931398 , 2.931471 , 2.931390 , 2.931390 , 2.931386 , 2.931322 , 2.931322 , 2.931386 , 2.931422 , 2.931393 , 2.931393 , 2.931392 , 2.931320 , 2.931320 , 2.931392 , 2.931394 , 2.931386 , 2.931386 , 2.931386 , 2.931248 , 2.931248 , 2.931386 , 2.931377 , 2.931375 , 2.931375 , 2.931375 , 2.931052 , 2.931052 , 2.931375 , 2.931356 , 2.931356 , 2.931356 , 2.931356 , 2.926489 , 2.926489 , 2.931356 , 2.931320 , 2.931320 , 2.931320 , 2.931320 , 2.860568 , 2.860568 , 2.931320 , 
 0.175000 , 8.750000 , 2.973654 , 2.973650 , 2.935952 , 2.935952 , 2.935597 , 2.937822 , 2.937822 , 2.935490 , 2.946732 , 2.937308 , 2.937308 , 2.937143 , 2.937792 , 2.937792 , 2.937108 , 2.941642 , 2.937453 , 2.937453 , 2.937373 , 2.937766 , 2.937766 , 2.937363 , 2.939128 , 2.937620 , 2.937620 , 2.937590 , 2.937763 , 2.937763 , 2.937587 , 2.938472 , 2.937702 , 2.937702 , 2.937687 , 2.937733 , 2.937733 , 2.937685 , 2.938108 , 2.937731 , 2.937731 , 2.937724 , 2.937743 , 2.937743 , 2.937723 , 2.937900 , 2.937733 , 2.937733 , 2.937729 , 2.937690 , 2.937690 , 2.937729 , 2.937872 , 2.937778 , 2.937778 , 2.937776 , 2.937725 , 2.937725 , 2.937775 , 2.937744 , 2.937702 , 2.937702 , 2.937701 , 2.937640 , 2.937640 , 2.937701 , 2.937773 , 2.937758 , 2.937758 , 2.937758 , 2.937677 , 2.937677 , 2.937758 , 2.937755 , 2.937751 , 2.937751 , 2.937751 , 2.937628 , 2.937628 , 2.937751 , 2.937739 , 2.937738 , 2.937738 , 2.937738 , 2.937420 , 2.937420 , 2.937738 , 2.937720 , 2.937720 , 2.937720 , 2.937719 , 2.933903 , 2.933903 , 2.937719 , 2.937682 , 2.937682 , 2.937682 , 2.937682 , 2.878676 , 2.878676 , 2.937682 , 
 0.225000 , 11.250000 , 2.949430 , 2.949423 , 2.926504 , 2.926504 , 2.926373 , 2.927487 , 2.927487 , 2.926504 , 2.932650 , 2.926920 , 2.926920 , 2.926859 , 2.927458 , 2.927458 , 2.926895 , 2.930136 , 2.927589 , 2.927589 , 2.927560 , 2.927432 , 2.927432 , 2.927574 , 2.928352 , 2.927436 , 2.927436 , 2.927425 , 2.927419 , 2.927419 , 2.927430 , 2.927983 , 2.927516 , 2.927516 , 2.927510 , 2.927454 , 2.927454 , 2.927513 , 2.927714 , 2.927485 , 2.927485 , 2.927482 , 2.927403 , 2.927403 , 2.927483 , 2.927613 , 2.927511 , 2.927511 , 2.927510 , 2.927442 , 2.927442 , 2.927510 , 2.927512 , 2.927455 , 2.927455 , 2.927454 , 2.927400 , 2.927400 , 2.927455 , 2.927521 , 2.927496 , 2.927496 , 2.927495 , 2.927409 , 2.927409 , 2.927495 , 2.927478 , 2.927469 , 2.927469 , 2.927469 , 2.927368 , 2.927368 , 2.927469 , 2.927464 , 2.927462 , 2.927462 , 2.927462 , 2.927323 , 2.927323 , 2.927462 , 2.927451 , 2.927451 , 2.927451 , 2.927451 , 2.927185 , 2.927185 , 2.927451 , 2.927432 , 2.927432 , 2.927432 , 2.927432 , 2.923699 , 2.923699 , 2.927432 , 2.927390 , 2.927390 , 2.927390 , 2.927390 , 2.871902 , 2.871902 , 2.927390 , 
 0.275000 , 13.750000 , 2.957058 , 2.957061 , 2.941669 , 2.941669 , 2.941610 , 2.941442 , 2.941442 , 2.941642 , 2.945187 , 2.941339 , 2.941339 , 2.941312 , 2.941435 , 2.941435 , 2.941318 , 2.943146 , 2.941436 , 2.941436 , 2.941423 , 2.941410 , 2.941410 , 2.941428 , 2.942015 , 2.941400 , 2.941400 , 2.941395 , 2.941395 , 2.941395 , 2.941395 , 2.941736 , 2.941422 , 2.941422 , 2.941420 , 2.941409 , 2.941409 , 2.941420 , 2.941535 , 2.941381 , 2.941381 , 2.941380 , 2.941393 , 2.941393 , 2.941381 , 2.941441 , 2.941373 , 2.941373 , 2.941372 , 2.941355 , 2.941355 , 2.941372 , 2.941432 , 2.941394 , 2.941394 , 2.941393 , 2.941388 , 2.941388 , 2.941393 , 2.941435 , 2.941418 , 2.941418 , 2.941418 , 2.941390 , 2.941390 , 2.941418 , 2.941400 , 2.941394 , 2.941394 , 2.941394 , 2.941352 , 2.941352 , 2.941394 , 2.941390 , 2.941389 , 2.941389 , 2.941389 , 2.941305 , 2.941305 , 2.941389 , 2.941380 , 2.941379 , 2.941379 , 2.941379 , 2.941171 , 2.941171 , 2.941379 , 2.941353 , 2.941353 , 2.941353 , 2.941353 , 2.938234 , 2.938234 , 2.941353 , 2.941315 , 2.941315 , 2.941315 , 2.941315 , 2.886756 , 2.886756 , 2.941315 , 
 0.325000 , 16.250000 , 2.971114 , 2.971113 , 2.960068 , 2.960068 , 2.960037 , 2.960065 , 2.960065 , 2.960078 , 2.962744 , 2.959983 , 2.959983 , 2.959969 , 2.960046 , 2.960046 , 2.959982 , 2.961341 , 2.960114 , 2.960114 , 2.960107 , 2.960038 , 2.960038 , 2.960107 , 2.960468 , 2.960026 , 2.960026 , 2.960023 , 2.960063 , 2.960063 , 2.960025 , 2.960336 , 2.960110 , 2.960110 , 2.960109 , 2.960062 , 2.960062 , 2.960109 , 2.960179 , 2.960069 , 2.960069 , 2.960068 , 2.960028 , 2.960028 , 2.960068 , 2.960121 , 2.960072 , 2.960072 , 2.960072 , 2.960024 , 2.960024 , 2.960072 , 2.960072 , 2.960045 , 2.960045 , 2.960044 , 2.960010 , 2.960010 , 2.960044 , 2.960084 , 2.960071 , 2.960071 , 2.960071 , 2.960003 , 2.960003 , 2.960071 , 2.960055 , 2.960051 , 2.960051 , 2.960051 , 2.959973 , 2.959973 , 2.960051 , 2.960044 , 2.960043 , 2.960043 , 2.960043 , 2.959918 , 2.959918 , 2.960043 , 2.960034 , 2.960034 , 2.960034 , 2.960034 , 2.959765 , 2.959765 , 2.960034 , 2.960011 , 2.960011 , 2.960011 , 2.960011 , 2.955605 , 2.955605 , 2.960011 , 2.959971 , 2.959971 , 2.959971 , 2.959971 , 2.902880 , 2.902880 , 2.959971 , 
 0.375000 , 18.750000 , 2.955200 , 2.955193 , 2.946884 , 2.946884 , 2.946867 , 2.947796 , 2.947796 , 2.946841 , 2.949860 , 2.947782 , 2.947782 , 2.947774 , 2.947762 , 2.947762 , 2.947769 , 2.948584 , 2.947661 , 2.947661 , 2.947657 , 2.947759 , 2.947759 , 2.947655 , 2.948076 , 2.947744 , 2.947744 , 2.947742 , 2.947750 , 2.947750 , 2.947741 , 2.947916 , 2.947747 , 2.947747 , 2.947746 , 2.947758 , 2.947758 , 2.947745 , 2.947869 , 2.947785 , 2.947785 , 2.947785 , 2.947731 , 2.947731 , 2.947785 , 2.947806 , 2.947769 , 2.947769 , 2.947769 , 2.947718 , 2.947718 , 2.947768 , 2.947777 , 2.947757 , 2.947757 , 2.947756 , 2.947703 , 2.947703 , 2.947756 , 2.947753 , 2.947743 , 2.947743 , 2.947743 , 2.947674 , 2.947674 , 2.947743 , 2.947743 , 2.947740 , 2.947740 , 2.947740 , 2.947644 , 2.947644 , 2.947740 , 2.947729 , 2.947728 , 2.947728 , 2.947728 , 2.947598 , 2.947598 , 2.947728 , 2.947711 , 2.947710 , 2.947710 , 2.947710 , 2.947460 , 2.947460 , 2.947710 , 2.947689 , 2.947689 , 2.947689 , 2.947689 , 2.944342 , 2.944342 , 2.947689 , 2.947658 , 2.947658 , 2.947658 , 2.947658 , 2.892529 , 2.892529 , 2.947658 , 
 0.425000 , 21.250000 , 2.941449 , 2.941448 , 2.934970 , 2.934970 , 2.934960 , 2.935643 , 2.935643 , 2.934890 , 2.937293 , 2.935674 , 2.935674 , 2.935669 , 2.935627 , 2.935627 , 2.935648 , 2.936420 , 2.935701 , 2.935701 , 2.935698 , 2.935607 , 2.935607 , 2.935689 , 2.935934 , 2.935674 , 2.935674 , 2.935674 , 2.935594 , 2.935594 , 2.935671 , 2.935781 , 2.935649 , 2.935649 , 2.935648 , 2.935573 , 2.935573 , 2.935647 , 2.935690 , 2.935625 , 2.935625 , 2.935625 , 2.935594 , 2.935594 , 2.935624 , 2.935643 , 2.935614 , 2.935614 , 2.935614 , 2.935555 , 2.935555 , 2.935613 , 2.935643 , 2.935626 , 2.935626 , 2.935626 , 2.935562 , 2.935562 , 2.935626 , 2.935605 , 2.935598 , 2.935598 , 2.935598 , 2.935526 , 2.935526 , 2.935597 , 2.935613 , 2.935611 , 2.935611 , 2.935611 , 2.935524 , 2.935524 , 2.935611 , 2.935600 , 2.935599 , 2.935599 , 2.935599 , 2.935483 , 2.935483 , 2.935599 , 2.935592 , 2.935591 , 2.935591 , 2.935591 , 2.935340 , 2.935340 , 2.935591 , 2.935571 , 2.935571 , 2.935571 , 2.935571 , 2.930584 , 2.930584 , 2.935571 , 2.935526 , 2.935526 , 2.935526 , 2.935526 , 2.884642 , 2.884642 , 2.935526 , 
 0.475000 , 23.750000 , 2.933940 , 2.933937 , 2.928746 , 2.928746 , 2.928740 , 2.929474 , 2.929474 , 2.928681 , 2.930578 , 2.929280 , 2.929280 , 2.929277 , 2.929464 , 2.929464 , 2.929267 , 2.930025 , 2.929448 , 2.929448 , 2.929446 , 2.929450 , 2.929450 , 2.929441 , 2.929649 , 2.929442 , 2.929442 , 2.929441 , 2.929444 , 2.929444 , 2.929439 , 2.929562 , 2.929456 , 2.929456 , 2.929455 , 2.929445 , 2.929445 , 2.929454 , 2.929505 , 2.929453 , 2.929453 , 2.929453 , 2.929433 , 2.929433 , 2.929453 , 2.929464 , 2.929441 , 2.929441 , 2.929441 , 2.929407 , 2.929407 , 2.929441 , 2.929461 , 2.929448 , 2.929448 , 2.929448 , 2.929410 , 2.929410 , 2.929448 , 2.929443 , 2.929437 , 2.929437 , 2.929437 , 2.929380 , 2.929380 , 2.929437 , 2.929450 , 2.929448 , 2.929448 , 2.929448 , 2.929374 , 2.929374 , 2.929448 , 2.929443 , 2.929443 , 2.929443 , 2.929443 , 2.929325 , 2.929325 , 2.929443 , 2.929434 , 2.929433 , 2.929433 , 2.929433 , 2.929153 , 2.929153 , 2.929433 , 2.929412 , 2.929412 , 2.929412 , 2.929412 , 2.926113 , 2.926113 , 2.929412 , 2.929374 , 2.929374 , 2.929374 , 2.929374 , 2.878465 , 2.878465 , 2.929374 , 
 0.525000 , 26.250000 , 2.930446 , 2.930448 , 2.926195 , 2.926195 , 2.926191 , 2.925880 , 2.925880 , 2.926230 , 2.927134 , 2.926070 , 2.926070 , 2.926068 , 2.925825 , 2.925825 , 2.926076 , 2.926399 , 2.925927 , 2.925927 , 2.925926 , 2.925816 , 2.925816 , 2.925928 , 2.926037 , 2.925867 , 2.925867 , 2.925867 , 2.925809 , 2.925809 , 2.925867 , 2.925943 , 2.925856 , 2.925856 , 2.925856 , 2.925829 , 2.925829 , 2.925856 , 2.925883 , 2.925841 , 2.925841 , 2.925841 , 2.925798 , 2.925798 , 2.925841 , 2.925859 , 2.925840 , 2.925840 , 2.925840 , 2.925822 , 2.925822 , 2.925841 , 2.925812 , 2.925801 , 2.925801 , 2.925801 , 2.925770 , 2.925770 , 2.925802 , 2.925852 , 2.925848 , 2.925848 , 2.925848 , 2.925807 , 2.925807 , 2.925848 , 2.925799 , 2.925797 , 2.925797 , 2.925797 , 2.925742 , 2.925742 , 2.925797 , 2.925791 , 2.925790 , 2.925790 , 2.925790 , 2.925712 , 2.925712 , 2.925790 , 2.925781 , 2.925781 , 2.925781 , 2.925781 , 2.925576 , 2.925576 , 2.925781 , 2.925757 , 2.925757 , 2.925757 , 2.925757 , 2.921421 , 2.921421 , 2.925757 , 2.925716 , 2.925716 , 2.925716 , 2.925716 , 2.875787 , 2.875787 , 2.925716 , 
 0.575000 , 28.750000 , 2.947170 , 2.947172 , 2.943625 , 2.943625 , 2.943622 , 2.943938 , 2.943938 , 2.943628 , 2.944759 , 2.943872 , 2.943872 , 2.943871 , 2.943924 , 2.943924 , 2.943873 , 2.944242 , 2.943847 , 2.943847 , 2.943847 , 2.943885 , 2.943885 , 2.943847 , 2.944040 , 2.943898 , 2.943898 , 2.943898 , 2.943861 , 2.943861 , 2.943898 , 2.943937 , 2.943865 , 2.943865 , 2.943864 , 2.943827 , 2.943827 , 2.943865 , 2.943887 , 2.943852 , 2.943852 , 2.943851 , 2.943830 , 2.943830 , 2.943852 , 2.943877 , 2.943861 , 2.943861 , 2.943861 , 2.943801 , 2.943801 , 2.943861 , 2.943865 , 2.943856 , 2.943856 , 2.943856 , 2.943810 , 2.943810 , 2.943856 , 2.943833 , 2.943829 , 2.943829 , 2.943829 , 2.943773 , 2.943773 , 2.943829 , 2.943854 , 2.943853 , 2.943853 , 2.943853 , 2.943770 , 2.943770 , 2.943853 , 2.943840 , 2.943840 , 2.943840 , 2.943840 , 2.943740 , 2.943740 , 2.943840 , 2.943824 , 2.943824 , 2.943824 , 2.943824 , 2.943561 , 2.943561 , 2.943824 , 2.943799 , 2.943799 , 2.943799 , 2.943799 , 2.939702 , 2.939702 , 2.943799 , 2.943759 , 2.943759 , 2.943759 , 2.943759 , 2.886883 , 2.886883 , 2.943759 , 
 0.625000 , 31.250000 , 2.951176 , 2.951183 , 2.948179 , 2.948179 , 2.948177 , 2.947763 , 2.947763 , 2.948158 , 2.948438 , 2.947687 , 2.947687 , 2.947686 , 2.947750 , 2.947750 , 2.947684 , 2.948220 , 2.947886 , 2.947886 , 2.947886 , 2.947783 , 2.947783 , 2.947885 , 2.947988 , 2.947868 , 2.947868 , 2.947868 , 2.947816 , 2.947816 , 2.947867 , 2.947874 , 2.947812 , 2.947812 , 2.947812 , 2.947764 , 2.947764 , 2.947812 , 2.947848 , 2.947818 , 2.947818 , 2.947818 , 2.947795 , 2.947795 , 2.947818 , 2.947854 , 2.947841 , 2.947841 , 2.947841 , 2.947792 , 2.947792 , 2.947841 , 2.947831 , 2.947823 , 2.947823 , 2.947823 , 2.947768 , 2.947768 , 2.947823 , 2.947789 , 2.947786 , 2.947786 , 2.947786 , 2.947728 , 2.947728 , 2.947786 , 2.947815 , 2.947813 , 2.947813 , 2.947813 , 2.947728 , 2.947728 , 2.947813 , 2.947805 , 2.947805 , 2.947805 , 2.947805 , 2.947668 , 2.947668 , 2.947805 , 2.947785 , 2.947785 , 2.947785 , 2.947785 , 2.947514 , 2.947514 , 2.947785 , 2.947758 , 2.947758 , 2.947758 , 2.947758 , 2.943378 , 2.943378 , 2.947758 , 2.947721 , 2.947721 , 2.947721 , 2.947721 , 2.883486 , 2.883486 , 2.947721 , 
 0.675000 , 33.750000 , 2.923401 , 2.923396 , 2.920819 , 2.920819 , 2.920817 , 2.920905 , 2.920905 , 2.920815 , 2.921632 , 2.920988 , 2.920988 , 2.920987 , 2.920901 , 2.920901 , 2.920987 , 2.921249 , 2.920962 , 2.920962 , 2.920962 , 2.920895 , 2.920895 , 2.920961 , 2.921041 , 2.920938 , 2.920938 , 2.920937 , 2.920891 , 2.920891 , 2.920937 , 2.920970 , 2.920918 , 2.920918 , 2.920918 , 2.920897 , 2.920897 , 2.920918 , 2.920928 , 2.920902 , 2.920902 , 2.920902 , 2.920871 , 2.920871 , 2.920902 , 2.920958 , 2.920947 , 2.920947 , 2.920947 , 2.920906 , 2.920906 , 2.920947 , 2.920925 , 2.920918 , 2.920918 , 2.920918 , 2.920865 , 2.920865 , 2.920918 , 2.920898 , 2.920895 , 2.920895 , 2.920895 , 2.920837 , 2.920837 , 2.920895 , 2.920904 , 2.920903 , 2.920903 , 2.920903 , 2.920829 , 2.920829 , 2.920903 , 2.920902 , 2.920902 , 2.920902 , 2.920902 , 2.920790 , 2.920790 , 2.920902 , 2.920891 , 2.920890 , 2.920890 , 2.920890 , 2.920648 , 2.920648 , 2.920890 , 2.920866 , 2.920866 , 2.920866 , 2.920866 , 2.916651 , 2.916651 , 2.920866 , 2.920829 , 2.920829 , 2.920829 , 2.920829 , 2.868819 , 2.868819 , 2.920829 , 
 0.725000 , 36.250000 , 2.939156 , 2.939171 , 2.936936 , 2.936936 , 2.936935 , 2.937216 , 2.937216 , 2.936925 , 2.937709 , 2.937151 , 2.937151 , 2.937150 , 2.937212 , 2.937212 , 2.937148 , 2.937375 , 2.937126 , 2.937126 , 2.937126 , 2.937206 , 2.937206 , 2.937125 , 2.937269 , 2.937179 , 2.937179 , 2.937179 , 2.937203 , 2.937203 , 2.937179 , 2.937251 , 2.937206 , 2.937206 , 2.937206 , 2.937186 , 2.937186 , 2.937206 , 2.937233 , 2.937211 , 2.937211 , 2.937211 , 2.937186 , 2.937186 , 2.937211 , 2.937235 , 2.937225 , 2.937225 , 2.937225 , 2.937201 , 2.937201 , 2.937225 , 2.937201 , 2.937196 , 2.937196 , 2.937196 , 2.937163 , 2.937163 , 2.937196 , 2.937195 , 2.937192 , 2.937192 , 2.937192 , 2.937153 , 2.937153 , 2.937192 , 2.937186 , 2.937186 , 2.937186 , 2.937186 , 2.937133 , 2.937133 , 2.937186 , 2.937179 , 2.937179 , 2.937179 , 2.937179 , 2.937084 , 2.937084 , 2.937179 , 2.937166 , 2.937166 , 2.937166 , 2.937166 , 2.936915 , 2.936915 , 2.937166 , 2.937145 , 2.937145 , 2.937145 , 2.937145 , 2.933234 , 2.933234 , 2.937145 , 2.937106 , 2.937106 , 2.937106 , 2.937106 , 2.880577 , 2.880577 , 2.937106 , 
 0.775000 , 38.750000 , 2.918188 , 2.918180 , 2.916224 , 2.916224 , 2.916223 , 2.916072 , 2.916072 , 2.916248 , 2.916632 , 2.916143 , 2.916143 , 2.916142 , 2.916060 , 2.916060 , 2.916146 , 2.916323 , 2.916106 , 2.916106 , 2.916106 , 2.916076 , 2.916076 , 2.916108 , 2.916214 , 2.916136 , 2.916136 , 2.916136 , 2.916093 , 2.916093 , 2.916137 , 2.916165 , 2.916125 , 2.916125 , 2.916125 , 2.916080 , 2.916080 , 2.916125 , 2.916126 , 2.916106 , 2.916106 , 2.916106 , 2.916075 , 2.916075 , 2.916107 , 2.916106 , 2.916097 , 2.916097 , 2.916097 , 2.916071 , 2.916071 , 2.916097 , 2.916101 , 2.916096 , 2.916096 , 2.916096 , 2.916062 , 2.916062 , 2.916096 , 2.916110 , 2.916108 , 2.916108 , 2.916108 , 2.916071 , 2.916071 , 2.916108 , 2.916088 , 2.916087 , 2.916087 , 2.916087 , 2.916034 , 2.916034 , 2.916087 , 2.916080 , 2.916080 , 2.916080 , 2.916080 , 2.915987 , 2.915987 , 2.916080 , 2.916068 , 2.916068 , 2.916068 , 2.916068 , 2.915847 , 2.915847 , 2.916068 , 2.916045 , 2.916045 , 2.916045 , 2.916045 , 2.912303 , 2.912303 , 2.916045 , 2.916011 , 2.916011 , 2.916011 , 2.916011 , 2.869169 , 2.869169 , 2.916011 , 
 0.825000 , 41.250000 , 2.916946 , 2.916958 , 2.915231 , 2.915231 , 2.915230 , 2.914934 , 2.914934 , 2.915235 , 2.915380 , 2.914948 , 2.914948 , 2.914948 , 2.914928 , 2.914928 , 2.914950 , 2.915101 , 2.914909 , 2.914909 , 2.914909 , 2.914918 , 2.914918 , 2.914910 , 2.915033 , 2.914964 , 2.914964 , 2.914963 , 2.914882 , 2.914882 , 2.914964 , 2.914952 , 2.914916 , 2.914916 , 2.914916 , 2.914875 , 2.914875 , 2.914917 , 2.914919 , 2.914902 , 2.914902 , 2.914902 , 2.914865 , 2.914865 , 2.914902 , 2.914872 , 2.914864 , 2.914864 , 2.914864 , 2.914824 , 2.914824 , 2.914864 , 2.914895 , 2.914890 , 2.914890 , 2.914890 , 2.914843 , 2.914843 , 2.914890 , 2.914863 , 2.914861 , 2.914861 , 2.914861 , 2.914811 , 2.914811 , 2.914861 , 2.914867 , 2.914867 , 2.914867 , 2.914867 , 2.914794 , 2.914794 , 2.914867 , 2.914851 , 2.914851 , 2.914851 , 2.914851 , 2.914763 , 2.914763 , 2.914851 , 2.914846 , 2.914846 , 2.914846 , 2.914846 , 2.914576 , 2.914576 , 2.914846 , 2.914820 , 2.914820 , 2.914820 , 2.914820 , 2.910928 , 2.910928 , 2.914820 , 2.914784 , 2.914784 , 2.914784 , 2.914784 , 2.858942 , 2.858942 , 2.914784 , 
 0.875000 , 43.750000 , 2.903407 , 2.903419 , 2.901883 , 2.901883 , 2.901883 , 2.901947 , 2.901947 , 2.901898 , 2.902396 , 2.902013 , 2.902013 , 2.902012 , 2.901937 , 2.901937 , 2.902016 , 2.902133 , 2.901962 , 2.901962 , 2.901962 , 2.901916 , 2.901916 , 2.901964 , 2.902012 , 2.901951 , 2.901951 , 2.901950 , 2.901919 , 2.901919 , 2.901951 , 2.901995 , 2.901964 , 2.901964 , 2.901964 , 2.901919 , 2.901919 , 2.901964 , 2.901983 , 2.901968 , 2.901968 , 2.901968 , 2.901886 , 2.901886 , 2.901968 , 2.901939 , 2.901932 , 2.901932 , 2.901932 , 2.901870 , 2.901870 , 2.901932 , 2.901943 , 2.901940 , 2.901940 , 2.901940 , 2.901864 , 2.901864 , 2.901940 , 2.901937 , 2.901935 , 2.901935 , 2.901935 , 2.901850 , 2.901850 , 2.901935 , 2.901924 , 2.901923 , 2.901923 , 2.901923 , 2.901830 , 2.901830 , 2.901923 , 2.901911 , 2.901910 , 2.901910 , 2.901910 , 2.901795 , 2.901795 , 2.901910 , 2.901895 , 2.901895 , 2.901895 , 2.901895 , 2.901635 , 2.901635 , 2.901895 , 2.901871 , 2.901871 , 2.901871 , 2.901871 , 2.898527 , 2.898527 , 2.901871 , 2.901830 , 2.901830 , 2.901830 , 2.901830 , 2.848128 , 2.848128 , 2.901830 , 
 0.925000 , 46.250000 , 2.911362 , 2.911363 , 2.909989 , 2.909989 , 2.909988 , 2.910101 , 2.910101 , 2.909998 , 2.910365 , 2.910022 , 2.910022 , 2.910021 , 2.910096 , 2.910096 , 2.910024 , 2.910185 , 2.910032 , 2.910032 , 2.910032 , 2.910065 , 2.910065 , 2.910033 , 2.910130 , 2.910075 , 2.910075 , 2.910075 , 2.910065 , 2.910065 , 2.910075 , 2.910081 , 2.910053 , 2.910053 , 2.910053 , 2.910030 , 2.910030 , 2.910053 , 2.910070 , 2.910056 , 2.910056 , 2.910056 , 2.910051 , 2.910051 , 2.910056 , 2.910062 , 2.910055 , 2.910055 , 2.910055 , 2.910019 , 2.910019 , 2.910055 , 2.910065 , 2.910061 , 2.910061 , 2.910061 , 2.910024 , 2.910024 , 2.910061 , 2.910078 , 2.910076 , 2.910076 , 2.910076 , 2.910026 , 2.910026 , 2.910076 , 2.910047 , 2.910047 , 2.910047 , 2.910047 , 2.909987 , 2.909987 , 2.910047 , 2.910040 , 2.910040 , 2.910040 , 2.910040 , 2.909940 , 2.909940 , 2.910040 , 2.910027 , 2.910027 , 2.910027 , 2.910027 , 2.909764 , 2.909764 , 2.910027 , 2.910003 , 2.910003 , 2.910003 , 2.910003 , 2.906480 , 2.906480 , 2.910003 , 2.909974 , 2.909974 , 2.909974 , 2.909974 , 2.859887 , 2.859887 , 2.909974 , 
 0.975000 , 48.750000 , 2.890941 , 2.890928 , 2.889691 , 2.889691 , 2.889691 , 2.889625 , 2.889625 , 2.889688 , 2.889888 , 2.889578 , 2.889578 , 2.889578 , 2.889610 , 2.889610 , 2.889578 , 2.889773 , 2.889635 , 2.889635 , 2.889635 , 2.889639 , 2.889639 , 2.889635 , 2.889658 , 2.889609 , 2.889609 , 2.889609 , 2.889613 , 2.889613 , 2.889609 , 2.889659 , 2.889634 , 2.889634 , 2.889634 , 2.889618 , 2.889618 , 2.889634 , 2.889643 , 2.889631 , 2.889631 , 2.889631 , 2.889616 , 2.889616 , 2.889631 , 2.889643 , 2.889638 , 2.889638 , 2.889638 , 2.889602 , 2.889602 , 2.889638 , 2.889633 , 2.889630 , 2.889630 , 2.889630 , 2.889597 , 2.889597 , 2.889630 , 2.889595 , 2.889593 , 2.889593 , 2.889593 , 2.889553 , 2.889553 , 2.889593 , 2.889622 , 2.889621 , 2.889621 , 2.889621 , 2.889572 , 2.889572 , 2.889621 , 2.889615 , 2.889614 , 2.889614 , 2.889614 , 2.889531 , 2.889531 , 2.889614 , 2.889603 , 2.889603 , 2.889603 , 2.889603 , 2.889347 , 2.889347 , 2.889603 , 2.889579 , 2.889579 , 2.889579 , 2.889579 , 2.885164 , 2.885164 , 2.889579 , 2.889540 , 2.889540 , 2.889540 , 2.889540 , 2.821942 , 2.821942 , 2.889540 , 


==> data/interp_stat/vel_log_to_P1_Tl_P1_to_P0/fine_mesh_lagr_stat_200_cells.csv <==
# zc_ov_h , zc , C , U , V , W , uu , vv , ww , uv , wv , uw , stat_cor_uu , log_stat_cor_uu, lin_corrected_uu, lagr_corrected_uu,  lagr_log_stat_cor_uu_u_star_eul, lagr_log_stat_cor_uu_lag_ustar_U, lagr_log_stat_cor_uu_lag_ustar_uw,  lagr_lin_corrected_uu 
 0.002500 , 0.125000 , 1.024397 , 1.788501 , 0.004407 , -0.000410 , 3.637303 , 1.871484 , 1.873600 , 0.002540 , -0.004362 , -1.019615 , 2.950639 , 2.950639 , 3.621103 , 2.932691 , 2.946246 , 2.944044 , 2.932691 , 2.983799 
 0.007500 , 0.375000 , 1.016494 , 3.674837 , 0.003109 , 0.000189 , 3.081162 , 1.866633 , 1.864542 , 0.003431 , -0.001838 , -1.001757 , 2.945889 , 2.945889 , 3.064961 , 2.945646 , 2.945884 , 2.946306 , 2.945646 , 2.946049 
 0.012500 , 0.625000 , 1.012592 , 4.702192 , -0.004076 , 0.000774 , 3.025379 , 1.867143 , 1.860013 , 0.004369 , -0.011212 , -1.002871 , 2.968414 , 2.968414 , 3.009179 , 2.968079 , 2.968243 , 2.968277 , 2.968079 , 2.967729 
 0.017500 , 0.875000 , 1.001796 , 5.413839 , 0.004786 , 0.000561 , 3.011665 , 1.864896 , 1.876849 , 0.007249 , -0.004796 , -1.018097 , 2.980365 , 2.980365 , 2.995465 , 2.979728 , 2.980295 , 2.980309 , 2.979728 , 2.980487 
 0.022500 , 1.125000 , 1.002972 , 5.961286 , 0.002284 , -0.000065 , 3.008805 , 1.871015 , 1.876816 , 0.002446 , -0.001306 , -1.027275 , 2.989033 , 2.989033 , 2.992604 , 2.988501 , 2.989040 , 2.989041 , 2.988501 , 2.988584 
 0.027500 , 1.375000 , 1.001643 , 6.408009 , -0.010260 , 0.000104 , 3.015884 , 1.863439 , 1.883725 , -0.009908 , -0.002972 , -1.033826 , 3.002268 , 3.002268 , 2.999684 , 3.001798 , 3.002259 , 3.002246 , 3.001798 , 3.001567 
 0.032500 , 1.625000 , 1.005158 , 6.785983 , -0.010919 , 0.000332 , 3.024803 , 1.874907 , 1.871791 , 0.002599 , -0.001440 , -1.030909 , 3.014857 , 3.014857 , 3.008603 , 3.014572 , 3.014879 , 3.014856 , 3.014572 , 3.014380 
 0.037500 , 1.875000 , 1.001152 , 7.124478 , -0.009521 , 0.000062 , 3.046960 , 1.876891 , 1.872726 , -0.002841 , 0.004729 , -1.039606 , 3.039376 , 3.039376 , 3.030759 , 3.039073 , 3.039373 , 3.039324 , 3.039073 , 3.039749 
 0.042500 , 2.125000 , 0.996443 , 7.416621 , -0.006706 , 0.000253 , 3.050156 , 1.872638 , 1.877487 , -0.015963 , 0.003042 , -1.046928 , 3.044183 , 3.044183 , 3.033955 , 3.043904 , 3.044184 , 3.044133 , 3.043904 , 3.043670 
 0.047500 , 2.375000 , 0.997828 , 7.682326 , -0.003728 , 0.000340 , 3.058663 , 1.860681 , 1.873868 , -0.004880 , -0.000824 , -1.058428 , 3.053838 , 3.053838 , 3.042463 , 3.053540 , 3.053823 , 3.053768 , 3.053540 , 3.052096 
 0.052500 , 2.625000 , 1.003253 , 7.909461 , 0.010888 , 0.000656 , 3.050670 , 1.875892 , 1.865450 , -0.002921 , 0.000800 , -1.053609 , 3.048678 , 3.046690 , 3.048678 , 3.047977 , 3.046688 , 3.046646 , 3.046474 , 3.047977 
 0.057500 , 2.875000 , 1.014557 , 8.079282 , 0.010703 , 0.000422 , 3.026502 , 1.879248 , 1.847279 , -0.008008 , 0.001334 , -1.034847 , 3.024510 , 3.023163 , 3.024510 , 3.023687 , 3.023163 , 3.023162 , 3.023047 , 3.023687 
 0.062500 , 3.125000 , 1.014299 , 8.252620 , 0.009858 , 0.000078 , 2.993991 , 1.863477 , 1.848882 , -0.007672 , 0.000193 , -1.026930 , 2.991999 , 2.991150 , 2.991999 , 2.991814 , 2.991146 , 2.991158 , 2.991070 , 2.991814 
 0.067500 , 3.375000 , 1.004828 , 8.415870 , 0.018493 , -0.000337 , 3.001948 , 1.860478 , 1.867368 , -0.006495 , 0.002859 , -1.029220 , 2.999956 , 2.999502 , 2.999956 , 3.000083 , 2.999506 , 2.999524 , 2.999434 , 3.000083 
 0.072500 , 3.625000 , 1.004466 , 8.577060 , 0.022927 , -0.000814 , 2.993349 , 1.868073 , 1.867806 , 0.002030 , 0.003098 , -1.022902 , 2.991357 , 2.991220 , 2.991357 , 2.991341 , 2.991226 , 2.991244 , 2.991178 , 2.991341 
 0.077500 , 3.875000 , 1.005224 , 8.728497 , 0.025565 , -0.000844 , 2.996754 , 1.866634 , 1.867287 , 0.005527 , 0.003037 , -1.021111 , 2.994762 , 2.994885 , 2.994762 , 2.994458 , 2.994886 , 2.994902 , 2.994846 , 2.994458 
 0.082500 , 4.125000 , 1.011495 , 8.891774 , 0.015411 , -0.000914 , 2.972830 , 1.864626 , 1.854671 , 0.009472 , 0.007351 , -1.011248 , 2.970838 , 2.971175 , 2.970838 , 2.970939 , 2.971172 , 2.971180 , 2.971153 , 2.970939 
 0.087500 , 4.375000 , 1.007189 , 9.041932 , 0.005541 , -0.000734 , 2.956570 , 1.880199 , 1.858634 , 0.008561 , 0.009241 , -1.010516 , 2.954578 , 2.955095 , 2.954578 , 2.954850 , 2.955098 , 2.955101 , 2.955083 , 2.954850 
 0.092500 , 4.625000 , 1.000044 , 9.202984 , 0.013892 , -0.000803 , 2.970316 , 1.868438 , 1.868104 , 0.003434 , 0.009978 , -1.013370 , 2.968324 , 2.968993 , 2.968324 , 2.968415 , 2.968994 , 2.968987 , 2.968976 , 2.968415 
 0.097500 , 4.875000 , 0.999702 , 9.343108 , 0.011360 , -0.000977 , 2.977715 , 1.874588 , 1.870765 , -0.004978 , 0.007266 , -1.007411 , 2.975723 , 2.976522 , 2.975723 , 2.975559 , 2.976523 , 2.976513 , 2.976514 , 2.975559 
 0.102500 , 5.125000 , 1.003521 , 9.465585 , 0.002900 , -0.001149 , 2.955350 , 1.890408 , 1.863558 , -0.004165 , 0.001908 , -1.000537 , 2.954617 , 2.954268 , 2.954617 , 2.954265 , 2.954272 , 2.954261 , 2.954271 , 2.954265 
 0.107500 , 5.375000 , 1.001895 , 9.557601 , 0.012611 , -0.001757 , 2.945182 , 1.867785 , 1.864996 , 0.000057 , -0.000249 , -0.998324 , 2.944450 , 2.944197 , 2.944450 , 2.944248 , 2.944195 , 2.944190 , 2.944197 , 2.944248 
 0.112500 , 5.625000 , 0.998859 , 9.646226 , 0.009162 , -0.001563 , 2.936148 , 1.867589 , 1.871168 , 0.007212 , 0.001556 , -1.001146 , 2.935416 , 2.935247 , 2.935416 , 2.935426 , 2.935247 , 2.935245 , 2.935246 , 2.935426 
 0.117500 , 5.875000 , 0.998749 , 9.741344 , 0.003463 , -0.001346 , 2.950469 , 1.882771 , 1.875107 , -0.004775 , 0.001746 , -0.999767 , 2.949737 , 2.949642 , 2.949737 , 2.949819 , 2.949643 , 2.949643 , 2.949643 , 2.949819 
 0.122500 , 6.125000 , 0.994494 , 9.832840 , 0.000976 , -0.001151 , 2.925876 , 1.875620 , 1.884393 , -0.008724 , 0.000093 , -1.004321 , 2.925144 , 2.925114 , 2.925144 , 2.925126 , 2.925113 , 2.925114 , 2.925110 , 2.925126 
 0.127500 , 6.375000 , 0.993107 , 9.932756 , 0.003615 , -0.000692 , 2.930923 , 1.893970 , 1.887612 , -0.008409 , 0.002336 , -1.007925 , 2.930190 , 2.930218 , 2.930190 , 2.930239 , 2.930217 , 2.930217 , 2.930211 , 2.930239 
 0.132500 , 6.625000 , 1.002991 , 10.022004 , -0.002870 , -0.000310 , 2.912318 , 1.895292 , 1.870241 , -0.004920 , 0.005268 , -0.999372 , 2.911586 , 2.911665 , 2.911586 , 2.911420 , 2.911666 , 2.911666 , 2.911666 , 2.911420 
 0.137500 , 6.875000 , 1.005610 , 10.122808 , -0.002094 , -0.000254 , 2.904152 , 1.875095 , 1.865639 , -0.005919 , 0.006466 , -0.996806 , 2.903420 , 2.903545 , 2.903420 , 2.903061 , 2.903545 , 2.903543 , 2.903547 , 2.903061 
 0.142500 , 7.125000 , 1.007386 , 10.221548 , 0.004352 , -0.000067 , 2.911171 , 1.901571 , 1.864519 , -0.014357 , 0.004288 , -0.994475 , 2.910439 , 2.910605 , 2.910439 , 2.910361 , 2.910605 , 2.910601 , 2.910608 , 2.910361 
 0.147500 , 7.375000 , 1.005171 , 10.313710 , 0.005036 , -0.000030 , 2.950432 , 1.896398 , 1.869352 , -0.007147 , 0.002951 , -0.995605 , 2.949699 , 2.949903 , 2.949699 , 2.949876 , 2.949904 , 2.949900 , 2.949906 , 2.949876 
 0.152500 , 7.625000 , 1.000743 , 10.386455 , 0.003973 , 0.000576 , 2.950540 , 1.897083 , 1.877084 , -0.007344 , 0.001012 , -1.001970 , 2.950163 , 2.950046 , 2.950163 , 2.950347 , 2.950045 , 2.950042 , 2.950044 , 2.950347 
 0.157500 , 7.875000 , 0.995838 , 10.441902 , -0.001577 , 0.000870 , 2.946676 , 1.900218 , 1.887296 , -0.009656 , 0.002138 , -1.007564 , 2.946299 , 2.946212 , 2.946299 , 2.946299 , 2.946212 , 2.946211 , 2.946209 , 2.946299 
 0.162500 , 8.125000 , 0.993617 , 10.519261 , 0.004954 , 0.000865 , 2.966535 , 1.897765 , 1.891887 , -0.005053 , 0.002625 , -1.009901 , 2.966158 , 2.966099 , 2.966158 , 2.966142 , 2.966099 , 2.966097 , 2.966095 , 2.966142 
 0.167500 , 8.375000 , 0.997332 , 10.590810 , 0.004129 , 0.000769 , 2.942122 , 1.906607 , 1.884815 , -0.019495 , 0.002497 , -1.003915 , 2.941745 , 2.941711 , 2.941745 , 2.941717 , 2.941710 , 2.941708 , 2.941708 , 2.941717 
 0.172500 , 8.625000 , 0.995365 , 10.666332 , 0.000699 , 0.001035 , 2.937782 , 1.921973 , 1.887749 , -0.029192 , 0.002576 , -1.005619 , 2.937405 , 2.937394 , 2.937405 , 2.937188 , 2.937394 , 2.937393 , 2.937392 , 2.937188 
 0.177500 , 8.875000 , 1.004393 , 10.730612 , -0.008345 , 0.001181 , 2.929901 , 1.898868 , 1.871251 , -0.016269 , -0.000036 , -0.995824 , 2.929524 , 2.929535 , 2.929524 , 2.929653 , 2.929536 , 2.929534 , 2.929537 , 2.929653 
 0.182500 , 9.125000 , 0.999904 , 10.786914 , -0.011463 , 0.001649 , 2.917553 , 1.900702 , 1.880540 , -0.008273 , 0.000317 , -1.000505 , 2.917176 , 2.917206 , 2.917176 , 2.917317 , 2.917206 , 2.917205 , 2.917206 , 2.917317 
 0.187500 , 9.375000 , 1.000452 , 10.851585 , -0.012746 , 0.001334 , 2.932182 , 1.906823 , 1.879115 , -0.013755 , 0.001389 , -0.999912 , 2.931805 , 2.931853 , 2.931805 , 2.931944 , 2.931853 , 2.931852 , 2.931853 , 2.931944 
 0.192500 , 9.625000 , 1.007149 , 10.906574 , -0.010673 , 0.001649 , 2.939038 , 1.909042 , 1.868856 , -0.026863 , 0.000244 , -0.994212 , 2.938662 , 2.938726 , 2.938662 , 2.938865 , 2.938726 , 2.938726 , 2.938728 , 2.938865 
 0.197500 , 9.875000 , 1.005831 , 10.969792 , -0.004620 , 0.001798 , 2.918754 , 1.897004 , 1.872716 , -0.018713 , 0.000366 , -0.994981 , 2.918377 , 2.918457 , 2.918377 , 2.917958 , 2.918456 , 2.918456 , 2.918458 , 2.917958 
 0.202500 , 10.125000 , 1.005458 , 11.045834 , -0.010872 , 0.001820 , 2.911237 , 1.873132 , 1.873214 , -0.013991 , -0.000276 , -0.993301 , 2.911007 , 2.910954 , 2.911007 , 2.911008 , 2.910954 , 2.910953 , 2.910956 , 2.911008 
 0.207500 , 10.375000 , 1.006221 , 11.092195 , -0.006165 , 0.001371 , 2.927613 , 1.873246 , 1.871547 , -0.011950 , -0.000790 , -0.992952 , 2.927384 , 2.927344 , 2.927384 , 2.927376 , 2.927344 , 2.927343 , 2.927346 , 2.927376 
 0.212500 , 10.625000 , 1.010569 , 11.143240 , 0.002030 , 0.001250 , 2.936583 , 1.872182 , 1.863815 , 0.002464 , -0.000129 , -0.988542 , 2.936354 , 2.936326 , 2.936354 , 2.936219 , 2.936326 , 2.936326 , 2.936329 , 2.936219 
 0.217500 , 10.875000 , 1.008433 , 11.189402 , 0.003323 , 0.001522 , 2.919624 , 1.890002 , 1.868919 , -0.006535 , -0.001789 , -0.990985 , 2.919395 , 2.919379 , 2.919395 , 2.919314 , 2.919379 , 2.919379 , 2.919382 , 2.919314 
 0.222500 , 11.125000 , 1.007837 , 11.236453 , 0.005079 , 0.001400 , 2.916690 , 1.897047 , 1.868696 , 0.001761 , -0.000018 , -0.993092 , 2.916460 , 2.916455 , 2.916460 , 2.916553 , 2.916455 , 2.916455 , 2.916457 , 2.916553 
 0.227500 , 11.375000 , 1.003847 , 11.300417 , -0.001931 , 0.000642 , 2.948085 , 1.899016 , 1.876024 , -0.005498 , 0.000143 , -0.997469 , 2.947855 , 2.947860 , 2.947855 , 2.947463 , 2.947860 , 2.947860 , 2.947861 , 2.947463 
 0.232500 , 11.625000 , 1.001193 , 11.349233 , -0.012611 , 0.000408 , 2.929816 , 1.887635 , 1.879018 , -0.013252 , 0.000898 , -1.001187 , 2.929587 , 2.929601 , 2.929587 , 2.929688 , 2.929601 , 2.929601 , 2.929601 , 2.929688 
 0.237500 , 11.875000 , 1.007721 , 11.393792 , -0.009042 , 0.000719 , 2.918149 , 1.898398 , 1.867729 , -0.006241 , 0.001302 , -0.994983 , 2.917920 , 2.917943 , 2.917920 , 2.917835 , 2.917944 , 2.917944 , 2.917945 , 2.917835 
 0.242500 , 12.125000 , 1.004291 , 11.454518 , -0.016924 , 0.000557 , 2.918667 , 1.883384 , 1.872839 , -0.019157 , -0.000001 , -0.996050 , 2.918437 , 2.918469 , 2.918437 , 2.918249 , 2.918469 , 2.918469 , 2.918470 , 2.918249 
 0.247500 , 12.375000 , 1.006051 , 11.504608 , -0.011342 , 0.000383 , 2.950677 , 1.884774 , 1.869025 , -0.023820 , 0.001355 , -0.995037 , 2.950448 , 2.950487 , 2.950448 , 2.950325 , 2.950487 , 2.950487 , 2.950488 , 2.950325 
 0.252500 , 12.625000 , 1.001240 , 11.554763 , 0.000774 , -0.000105 , 2.965140 , 1.898730 , 1.876086 , -0.023405 , 0.000613 , -1.000398 , 2.964986 , 2.964957 , 2.964986 , 2.965004 , 2.964957 , 2.964957 , 2.964957 , 2.965004 
 0.257500 , 12.875000 , 1.004467 , 11.598177 , -0.011312 , -0.000847 , 2.940578 , 1.890030 , 1.869145 , -0.012499 , -0.000247 , -0.996389 , 2.940424 , 2.940402 , 2.940424 , 2.940493 , 2.940402 , 2.940402 , 2.940403 , 2.940493 
 0.262500 , 13.125000 , 0.997409 , 11.623806 , -0.005734 , -0.000814 , 2.932774 , 1.899737 , 1.880458 , -0.012659 , -0.000831 , -1.002677 , 2.932620 , 2.932605 , 2.932620 , 2.932679 , 2.932606 , 2.932606 , 2.932605 , 2.932679 
 0.267500 , 13.375000 , 0.999931 , 11.673750 , -0.009640 , -0.001341 , 2.933719 , 1.887072 , 1.875813 , -0.016812 , 0.000101 , -1.000060 , 2.933566 , 2.933557 , 2.933566 , 2.933520 , 2.933557 , 2.933558 , 2.933557 , 2.933520 
 0.272500 , 13.625000 , 1.004379 , 11.722522 , -0.003980 , -0.001292 , 2.933893 , 1.873343 , 1.867469 , -0.008655 , -0.000399 , -0.996065 , 2.933739 , 2.933736 , 2.933739 , 2.933764 , 2.933736 , 2.933736 , 2.933737 , 2.933764 
 0.277500 , 13.875000 , 1.006047 , 11.768556 , -0.006307 , -0.001783 , 2.928066 , 1.855690 , 1.866277 , 0.004514 , 0.000893 , -0.994723 , 2.927912 , 2.927915 , 2.927912 , 2.927911 , 2.927914 , 2.927914 , 2.927915 , 2.927911 
 0.282500 , 14.125000 , 1.002822 , 11.807796 , -0.009089 , -0.002274 , 2.948413 , 1.861085 , 1.874182 , 0.001229 , 0.000702 , -0.998964 , 2.948259 , 2.948267 , 2.948259 , 2.948332 , 2.948267 , 2.948267 , 2.948267 , 2.948332 
 0.287500 , 14.375000 , 1.005487 , 11.844472 , 0.003707 , -0.001969 , 2.935247 , 1.872693 , 1.868868 , -0.001481 , -0.000290 , -0.995768 , 2.935093 , 2.935106 , 2.935093 , 2.935116 , 2.935106 , 2.935106 , 2.935107 , 2.935116 
 0.292500 , 14.625000 , 1.007919 , 11.899163 , 0.003489 , -0.001510 , 2.947948 , 1.885623 , 1.863846 , -0.010278 , 0.000432 , -0.992850 , 2.947794 , 2.947811 , 2.947794 , 2.947664 , 2.947811 , 2.947811 , 2.947812 , 2.947664 
 0.297500 , 14.875000 , 1.005905 , 11.942580 , 0.007766 , -0.001544 , 2.949575 , 1.873633 , 1.865568 , -0.016496 , 0.002590 , -0.995453 , 2.949421 , 2.949444 , 2.949421 , 2.949445 , 2.949444 , 2.949443 , 2.949444 , 2.949445 
 0.302500 , 15.125000 , 0.998273 , 11.977239 , -0.005525 , -0.001585 , 2.958186 , 1.892970 , 1.879898 , -0.010889 , 0.002152 , -1.004248 , 2.958076 , 2.958059 , 2.958076 , 2.958178 , 2.958059 , 2.958059 , 2.958058 , 2.958178 
 0.307500 , 15.375000 , 0.999893 , 12.008823 , 0.010925 , -0.001559 , 2.977814 , 1.884922 , 1.877165 , -0.013348 , 0.002879 , -1.002610 , 2.977704 , 2.977691 , 2.977704 , 2.977644 , 2.977691 , 2.977691 , 2.977691 , 2.977644 
 0.312500 , 15.625000 , 1.006006 , 12.044151 , 0.011393 , -0.001211 , 2.971324 , 1.876235 , 1.868566 , -0.004511 , 0.004342 , -0.997165 , 2.971213 , 2.971204 , 2.971213 , 2.971227 , 2.971204 , 2.971204 , 2.971205 , 2.971227 
 0.317500 , 15.875000 , 1.013841 , 12.078551 , 0.016607 , -0.001402 , 2.922422 , 1.889048 , 1.854852 , -0.007890 , 0.005811 , -0.989421 , 2.922312 , 2.922307 , 2.922312 , 2.922112 , 2.922307 , 2.922307 , 2.922308 , 2.922112 
 0.322500 , 16.125000 , 0.999488 , 12.120582 , 0.007942 , -0.001533 , 2.944977 , 1.880393 , 1.881080 , -0.003426 , 0.006953 , -1.003103 , 2.944867 , 2.944865 , 2.944867 , 2.944935 , 2.944865 , 2.944865 , 2.944865 , 2.944935 
 0.327500 , 16.375000 , 1.002111 , 12.155608 , 0.004908 , -0.001501 , 2.966962 , 1.887019 , 1.875078 , 0.005180 , 0.006514 , -1.000831 , 2.966852 , 2.966854 , 2.966852 , 2.966708 , 2.966854 , 2.966853 , 2.966853 , 2.966708 
 0.332500 , 16.625000 , 1.006233 , 12.196424 , 0.007903 , -0.001702 , 2.960254 , 1.887659 , 1.865162 , 0.002100 , 0.007448 , -0.994907 , 2.960144 , 2.960149 , 2.960144 , 2.960243 , 2.960149 , 2.960149 , 2.960149 , 2.960243 
 0.337500 , 16.875000 , 1.007261 , 12.225055 , 0.012886 , -0.002248 , 2.959989 , 1.894358 , 1.862138 , -0.008322 , 0.006176 , -0.993991 , 2.959879 , 2.959887 , 2.959879 , 2.959696 , 2.959887 , 2.959887 , 2.959888 , 2.959696 
 0.342500 , 17.125000 , 1.008803 , 12.262245 , 0.008349 , -0.002282 , 2.968981 , 1.862230 , 1.858474 , 0.008191 , 0.005052 , -0.993073 , 2.968870 , 2.968881 , 2.968870 , 2.968963 , 2.968881 , 2.968881 , 2.968882 , 2.968963 
 0.347500 , 17.375000 , 0.999866 , 12.305249 , 0.010878 , -0.002265 , 2.970881 , 1.872146 , 1.873052 , -0.003901 , 0.004365 , -1.001989 , 2.970770 , 2.970784 , 2.970770 , 2.970572 , 2.970784 , 2.970784 , 2.970784 , 2.970572 
 0.352500 , 17.625000 , 0.999895 , 12.333691 , 0.012937 , -0.001646 , 2.955521 , 1.866883 , 1.871458 , -0.001604 , 0.005508 , -1.002741 , 2.955438 , 2.955427 , 2.955438 , 2.955467 , 2.955427 , 2.955427 , 2.955427 , 2.955467 
 0.357500 , 17.875000 , 1.005224 , 12.360343 , 0.017636 , -0.001503 , 2.951732 , 1.864829 , 1.861922 , -0.002414 , 0.006734 , -0.998334 , 2.951649 , 2.951641 , 2.951649 , 2.951484 , 2.951641 , 2.951641 , 2.951641 , 2.951484 
 0.362500 , 18.125000 , 1.003294 , 12.401060 , 0.012514 , -0.002149 , 2.941242 , 1.866304 , 1.867977 , -0.007117 , 0.006709 , -1.000294 , 2.941159 , 2.941153 , 2.941159 , 2.941017 , 2.941153 , 2.941153 , 2.941153 , 2.941017 
 0.367500 , 18.375000 , 0.995893 , 12.430093 , 0.008920 , -0.002037 , 2.956441 , 1.892873 , 1.883161 , -0.000174 , 0.009016 , -1.008287 , 2.956358 , 2.956355 , 2.956358 , 2.956317 , 2.956355 , 2.956355 , 2.956354 , 2.956317 
 0.372500 , 18.625000 , 0.997658 , 12.469783 , 0.011167 , -0.001911 , 2.937562 , 1.871733 , 1.879555 , -0.006687 , 0.009324 , -1.005007 , 2.937479 , 2.937478 , 2.937479 , 2.937468 , 2.937478 , 2.937478 , 2.937477 , 2.937468 
 0.377500 , 18.875000 , 1.002618 , 12.490090 , 0.005432 , -0.001423 , 2.937387 , 1.883358 , 1.869798 , -0.008117 , 0.008630 , -0.999939 , 2.937304 , 2.937305 , 2.937304 , 2.937364 , 2.937305 , 2.937305 , 2.937305 , 2.937364 
 0.382500 , 19.125000 , 0.998970 , 12.511265 , 0.000366 , -0.001232 , 2.943529 , 1.874684 , 1.876361 , 0.006085 , 0.007029 , -1.004540 , 2.943446 , 2.943449 , 2.943446 , 2.943459 , 2.943449 , 2.943450 , 2.943449 , 2.943459 
 0.387500 , 19.375000 , 1.001213 , 12.548616 , -0.004120 , -0.001139 , 2.950737 , 1.861645 , 1.872436 , 0.010991 , 0.006152 , -1.001141 , 2.950654 , 2.950659 , 2.950654 , 2.950588 , 2.950659 , 2.950659 , 2.950659 , 2.950588 
 0.392500 , 19.625000 , 0.994994 , 12.572966 , 0.003333 , -0.001562 , 2.943559 , 1.862170 , 1.883166 , 0.010423 , 0.004635 , -1.007065 , 2.943476 , 2.943483 , 2.943476 , 2.943391 , 2.943483 , 2.943483 , 2.943482 , 2.943391 
 0.397500 , 19.875000 , 0.998302 , 12.602176 , 0.011677 , -0.001292 , 2.960974 , 1.876404 , 1.875776 , 0.011527 , 0.004859 , -1.004445 , 2.960891 , 2.960900 , 2.960891 , 2.960754 , 2.960900 , 2.960900 , 2.960900 , 2.960754 
 0.402500 , 20.125000 , 0.993644 , 12.641323 , 0.015886 , -0.001146 , 2.956121 , 1.870928 , 1.884726 , 0.007860 , 0.004491 , -1.009503 , 2.956056 , 2.956048 , 2.956056 , 2.956008 , 2.956048 , 2.956048 , 2.956048 , 2.956008 
 0.407500 , 20.375000 , 0.986971 , 12.682350 , 0.006760 , -0.000572 , 2.964563 , 1.865236 , 1.896202 , -0.012199 , 0.005636 , -1.016635 , 2.964498 , 2.964492 , 2.964498 , 2.964477 , 2.964492 , 2.964492 , 2.964491 , 2.964477 
 0.412500 , 20.625000 , 0.987464 , 12.709223 , 0.008944 , -0.000595 , 2.968661 , 1.867700 , 1.895040 , -0.000367 , 0.004947 , -1.016907 , 2.968596 , 2.968593 , 2.968596 , 2.968535 , 2.968593 , 2.968593 , 2.968591 , 2.968535 
 0.417500 , 20.875000 , 0.991369 , 12.747993 , 0.007573 , -0.000888 , 2.944562 , 1.882530 , 1.887209 , -0.022405 , 0.005735 , -1.011296 , 2.944497 , 2.944495 , 2.944497 , 2.944452 , 2.944495 , 2.944495 , 2.944494 , 2.944452 
 0.422500 , 21.125000 , 0.993128 , 12.765384 , 0.016501 , -0.001076 , 2.900467 , 1.872995 , 1.884047 , -0.016446 , 0.004284 , -1.009863 , 2.900403 , 2.900402 , 2.900403 , 2.900433 , 2.900402 , 2.900402 , 2.900401 , 2.900433 
 0.427500 , 21.375000 , 0.994516 , 12.790205 , 0.022707 , -0.001814 , 2.907617 , 1.883900 , 1.881505 , -0.030848 , 0.005005 , -1.007754 , 2.907552 , 2.907553 , 2.907552 , 2.907553 , 2.907553 , 2.907553 , 2.907552 , 2.907553 
 0.432500 , 21.625000 , 0.998343 , 12.818845 , 0.015053 , -0.001968 , 2.923427 , 1.881113 , 1.875326 , -0.028642 , 0.004600 , -1.005013 , 2.923362 , 2.923365 , 2.923362 , 2.923304 , 2.923365 , 2.923365 , 2.923364 , 2.923304 
 0.437500 , 21.875000 , 0.987439 , 12.829610 , 0.018365 , -0.001486 , 2.940169 , 1.876928 , 1.894828 , -0.014673 , 0.004759 , -1.015406 , 2.940105 , 2.940108 , 2.940105 , 2.940120 , 2.940108 , 2.940108 , 2.940107 , 2.940120 
 0.442500 , 22.125000 , 0.992829 , 12.858873 , 0.010484 , -0.002097 , 2.931812 , 1.905205 , 1.882531 , -0.012025 , 0.005372 , -1.009349 , 2.931747 , 2.931752 , 2.931747 , 2.931787 , 2.931752 , 2.931752 , 2.931752 , 2.931787 
 0.447500 , 22.375000 , 0.992274 , 12.894662 , 0.014753 , -0.002029 , 2.919497 , 1.904002 , 1.884184 , 0.000543 , 0.004797 , -1.010815 , 2.919432 , 2.919438 , 2.919432 , 2.919269 , 2.919438 , 2.919438 , 2.919438 , 2.919269 
 0.452500 , 22.625000 , 0.994829 , 12.921269 , 0.011695 , -0.002325 , 2.933613 , 1.895106 , 1.877083 , -0.005275 , 0.003650 , -1.007230 , 2.933561 , 2.933556 , 2.933561 , 2.933456 , 2.933556 , 2.933556 , 2.933556 , 2.933456 
 0.457500 , 22.875000 , 0.995707 , 12.948890 , 0.001195 , -0.002082 , 2.945719 , 1.891179 , 1.875363 , -0.005925 , 0.001409 , -1.006626 , 2.945667 , 2.945663 , 2.945667 , 2.945676 , 2.945663 , 2.945663 , 2.945663 , 2.945676 
 0.462500 , 23.125000 , 0.997490 , 12.974530 , 0.003753 , -0.002097 , 2.930879 , 1.878864 , 1.874309 , -0.003683 , 0.001303 , -1.006632 , 2.930828 , 2.930825 , 2.930828 , 2.930758 , 2.930825 , 2.930825 , 2.930824 , 2.930758 
 0.467500 , 23.375000 , 0.995052 , 12.997572 , 0.013070 , -0.001770 , 2.927557 , 1.870285 , 1.879148 , -0.009093 , 0.003249 , -1.008875 , 2.927505 , 2.927503 , 2.927505 , 2.927502 , 2.927503 , 2.927503 , 2.927503 , 2.927502 
 0.472500 , 23.625000 , 0.991086 , 13.019355 , 0.019199 , -0.002051 , 2.928727 , 1.903337 , 1.888396 , 0.000516 , 0.002405 , -1.012687 , 2.928675 , 2.928674 , 2.928675 , 2.928666 , 2.928674 , 2.928674 , 2.928674 , 2.928666 
 0.477500 , 23.875000 , 0.985150 , 13.044660 , 0.017573 , -0.002081 , 2.933148 , 1.898223 , 1.900882 , -0.009718 , 0.003271 , -1.019173 , 2.933096 , 2.933096 , 2.933096 , 2.933072 , 2.933096 , 2.933096 , 2.933095 , 2.933072 
 0.482500 , 24.125000 , 0.989422 , 13.067374 , 0.011452 , -0.002498 , 2.927107 , 1.881023 , 1.894084 , -0.014223 , 0.003232 , -1.014046 , 2.927055 , 2.927057 , 2.927055 , 2.927038 , 2.927057 , 2.927057 , 2.927056 , 2.927038 
 0.487500 , 24.375000 , 0.992967 , 13.087023 , 0.009095 , -0.002871 , 2.902894 , 1.872863 , 1.886671 , -0.018465 , 0.002929 , -1.010351 , 2.902842 , 2.902845 , 2.902842 , 2.902850 , 2.902845 , 2.902845 , 2.902844 , 2.902850 
 0.492500 , 24.625000 , 0.998721 , 13.107471 , 0.004259 , -0.002516 , 2.931285 , 1.864624 , 1.874562 , 0.001355 , 0.003005 , -1.003772 , 2.931233 , 2.931236 , 2.931233 , 2.931203 , 2.931236 , 2.931236 , 2.931236 , 2.931203 
 0.497500 , 24.875000 , 0.992861 , 13.133420 , 0.014662 , -0.002395 , 2.934124 , 1.882218 , 1.885464 , -0.005314 , 0.002261 , -1.008871 , 2.934072 , 2.934076 , 2.934072 , 2.934113 , 2.934076 , 2.934076 , 2.934076 , 2.934113 
 0.502500 , 25.125000 , 0.989625 , 13.155697 , 0.004348 , -0.002502 , 2.912767 , 1.881252 , 1.891680 , -0.004795 , 0.000201 , -1.012103 , 2.912724 , 2.912720 , 2.912724 , 2.912699 , 2.912720 , 2.912720 , 2.912720 , 2.912699 
 0.507500 , 25.375000 , 0.995339 , 13.190332 , 0.007581 , -0.003251 , 2.920485 , 1.856740 , 1.881455 , -0.008436 , -0.001377 , -1.003496 , 2.920443 , 2.920440 , 2.920443 , 2.920325 , 2.920440 , 2.920440 , 2.920439 , 2.920325 
 0.512500 , 25.625000 , 1.001268 , 13.221251 , 0.001971 , -0.003881 , 2.914305 , 1.849622 , 1.871464 , 0.003522 , -0.001058 , -0.997304 , 2.914263 , 2.914261 , 2.914263 , 2.914196 , 2.914261 , 2.914261 , 2.914261 , 2.914196 
 0.517500 , 25.875000 , 1.002880 , 13.245736 , 0.015265 , -0.003988 , 2.932796 , 1.844704 , 1.866979 , 0.001167 , -0.000218 , -0.995724 , 2.932754 , 2.932753 , 2.932754 , 2.932753 , 2.932753 , 2.932753 , 2.932753 , 2.932753 
 0.522500 , 26.125000 , 1.003375 , 13.261927 , 0.010093 , -0.004043 , 2.919249 , 1.837173 , 1.865745 , 0.022858 , 0.001205 , -0.996323 , 2.919207 , 2.919206 , 2.919207 , 2.919050 , 2.919206 , 2.919206 , 2.919206 , 2.919050 
 0.527500 , 26.375000 , 1.012836 , 13.281751 , 0.008763 , -0.003926 , 2.922035 , 1.858574 , 1.848009 , 0.002880 , 0.001715 , -0.987287 , 2.921993 , 2.921993 , 2.921993 , 2.921961 , 2.921993 , 2.921993 , 2.921994 , 2.921961 
 0.532500 , 26.625000 , 1.015302 , 13.307793 , 0.004359 , -0.004197 , 2.930039 , 1.861948 , 1.842285 , 0.004881 , 0.000640 , -0.984980 , 2.929997 , 2.929998 , 2.929997 , 2.930016 , 2.929998 , 2.929998 , 2.929999 , 2.930016 
 0.537500 , 26.875000 , 1.014941 , 13.331765 , 0.002320 , -0.004595 , 2.928926 , 1.852923 , 1.842460 , 0.007503 , 0.000184 , -0.985100 , 2.928883 , 2.928885 , 2.928883 , 2.928793 , 2.928885 , 2.928885 , 2.928886 , 2.928793 
 0.542500 , 27.125000 , 1.010107 , 13.354351 , -0.004222 , -0.004062 , 2.927044 , 1.869703 , 1.852318 , 0.018560 , -0.000933 , -0.989737 , 2.927002 , 2.927004 , 2.927002 , 2.927031 , 2.927004 , 2.927004 , 2.927005 , 2.927031 
 0.547500 , 27.375000 , 1.004005 , 13.373253 , -0.003631 , -0.003063 , 2.951184 , 1.864578 , 1.863064 , 0.012952 , -0.000806 , -0.996381 , 2.951141 , 2.951145 , 2.951141 , 2.951153 , 2.951145 , 2.951145 , 2.951145 , 2.951153 
 0.552500 , 27.625000 , 1.014662 , 13.386535 , 0.013119 , -0.003306 , 2.973526 , 1.862329 , 1.844614 , 0.010673 , 0.000313 , -0.984865 , 2.973490 , 2.973487 , 2.973490 , 2.973418 , 2.973487 , 2.973487 , 2.973488 , 2.973418 
 0.557500 , 27.875000 , 1.003223 , 13.421262 , 0.012776 , -0.003669 , 2.948757 , 1.849990 , 1.866976 , 0.006479 , 0.001391 , -0.996269 , 2.948722 , 2.948719 , 2.948722 , 2.948713 , 2.948719 , 2.948719 , 2.948720 , 2.948713 
 0.562500 , 28.125000 , 0.998575 , 13.435638 , 0.011701 , -0.003483 , 2.941432 , 1.852740 , 1.875837 , 0.002867 , 0.000397 , -1.000687 , 2.941397 , 2.941395 , 2.941397 , 2.941410 , 2.941395 , 2.941395 , 2.941395 , 2.941410 
 0.567500 , 28.375000 , 1.006715 , 13.450793 , 0.007081 , -0.002943 , 2.939656 , 1.851078 , 1.859624 , 0.004865 , -0.000537 , -0.992055 , 2.939621 , 2.939620 , 2.939621 , 2.939621 , 2.939620 , 2.939620 , 2.939620 , 2.939621 
 0.572500 , 28.625000 , 0.998026 , 13.467667 , 0.010049 , -0.002894 , 2.947226 , 1.872513 , 1.875390 , 0.008938 , 0.000420 , -1.000744 , 2.947191 , 2.947190 , 2.947191 , 2.947191 , 2.947190 , 2.947190 , 2.947190 , 2.947191 
 0.577500 , 28.875000 , 1.000262 , 13.485521 , 0.010911 , -0.002874 , 2.965334 , 1.873071 , 1.869502 , -0.001275 , 0.002106 , -1.000042 , 2.965298 , 2.965298 , 2.965298 , 2.965304 , 2.965298 , 2.965299 , 2.965298 , 2.965304 
 0.582500 , 29.125000 , 1.005266 , 13.507683 , 0.013246 , -0.003129 , 2.946629 , 1.873140 , 1.857971 , 0.011335 , 0.001995 , -0.994395 , 2.946593 , 2.946594 , 2.946593 , 2.946542 , 2.946594 , 2.946594 , 2.946594 , 2.946542 
 0.587500 , 29.375000 , 1.003265 , 13.535883 , 0.013233 , -0.003443 , 2.920429 , 1.871636 , 1.861128 , -0.001211 , 0.001254 , -0.995967 , 2.920394 , 2.920395 , 2.920394 , 2.920359 , 2.920395 , 2.920395 , 2.920395 , 2.920359 
 0.592500 , 29.625000 , 0.996522 , 13.555338 , 0.018497 , -0.003453 , 2.916222 , 1.859274 , 1.874066 , -0.002008 , -0.000452 , -1.003820 , 2.916186 , 2.916189 , 2.916186 , 2.916189 , 2.916188 , 2.916188 , 2.916188 , 2.916189 
 0.597500 , 29.875000 , 0.996938 , 13.567201 , 0.019466 , -0.003204 , 2.939659 , 1.854874 , 1.873011 , -0.006879 , -0.000721 , -1.001659 , 2.939624 , 2.939626 , 2.939624 , 2.939554 , 2.939626 , 2.939626 , 2.939626 , 2.939554 
 0.602500 , 30.125000 , 1.003363 , 13.588673 , 0.013877 , -0.003195 , 2.950079 , 1.863041 , 1.860856 , 0.003243 , 0.000053 , -0.995091 , 2.950049 , 2.950047 , 2.950049 , 2.950023 , 2.950047 , 2.950047 , 2.950047 , 2.950023 
 0.607500 , 30.375000 , 0.997205 , 13.611949 , 0.007399 , -0.002906 , 2.951349 , 1.835192 , 1.872183 , 0.004589 , 0.000620 , -1.001152 , 2.951319 , 2.951317 , 2.951319 , 2.951271 , 2.951317 , 2.951317 , 2.951317 , 2.951271 
 0.612500 , 30.625000 , 0.994740 , 13.630903 , 0.015510 , -0.002939 , 2.966200 , 1.872549 , 1.875022 , 0.017012 , 0.000177 , -1.004484 , 2.966170 , 2.966169 , 2.966170 , 2.966140 , 2.966169 , 2.966169 , 2.966169 , 2.966140 
 0.617500 , 30.875000 , 0.993054 , 13.653675 , 0.020446 , -0.003138 , 2.972553 , 1.848753 , 1.877814 , 0.002865 , 0.000090 , -1.006973 , 2.972523 , 2.972522 , 2.972523 , 2.972539 , 2.972522 , 2.972522 , 2.972522 , 2.972539 
 0.622500 , 31.125000 , 0.993483 , 13.663406 , 0.012460 , -0.003685 , 2.939866 , 1.855561 , 1.878538 , 0.008747 , 0.002187 , -1.006755 , 2.939836 , 2.939835 , 2.939836 , 2.939808 , 2.939835 , 2.939836 , 2.939835 , 2.939808 
 0.627500 , 31.375000 , 0.991307 , 13.697455 , 0.017651 , -0.003446 , 2.970261 , 1.858495 , 1.883455 , 0.007442 , 0.002044 , -1.007318 , 2.970231 , 2.970231 , 2.970231 , 2.970223 , 2.970231 , 2.970231 , 2.970231 , 2.970223 
 0.632500 , 31.625000 , 0.989154 , 13.719780 , 0.005623 , -0.003562 , 2.957094 , 1.842812 , 1.886845 , 0.003436 , 0.002044 , -1.008838 , 2.957063 , 2.957064 , 2.957063 , 2.957018 , 2.957064 , 2.957064 , 2.957064 , 2.957018 
 0.637500 , 31.875000 , 0.993499 , 13.736156 , 0.006115 , -0.002979 , 2.943791 , 1.872790 , 1.877818 , 0.003213 , 0.002143 , -1.004534 , 2.943761 , 2.943762 , 2.943761 , 2.943727 , 2.943762 , 2.943762 , 2.943762 , 2.943727 
 0.642500 , 32.125000 , 1.009626 , 13.751134 , 0.013547 , -0.002706 , 2.926510 , 1.881307 , 1.848549 , 0.008303 , 0.002728 , -0.989173 , 2.926480 , 2.926481 , 2.926480 , 2.926497 , 2.926481 , 2.926481 , 2.926482 , 2.926497 
 0.647500 , 32.375000 , 1.001623 , 13.767131 , 0.019469 , -0.002596 , 2.900775 , 1.861846 , 1.863270 , 0.003536 , 0.002956 , -0.996776 , 2.900745 , 2.900747 , 2.900745 , 2.900706 , 2.900747 , 2.900747 , 2.900748 , 2.900706 
 0.652500 , 32.625000 , 0.998232 , 13.786314 , 0.018202 , -0.002987 , 2.901878 , 1.870669 , 1.869937 , -0.023316 , 0.003660 , -0.999188 , 2.901852 , 2.901850 , 2.901852 , 2.901748 , 2.901850 , 2.901850 , 2.901850 , 2.901748 
 0.657500 , 32.875000 , 0.999216 , 13.807403 , 0.014903 , -0.003117 , 2.938704 , 1.872580 , 1.869546 , -0.024178 , 0.004156 , -0.999097 , 2.938678 , 2.938677 , 2.938678 , 2.938515 , 2.938677 , 2.938677 , 2.938677 , 2.938515 
 0.662500 , 33.125000 , 1.000611 , 13.830849 , 0.009322 , -0.002933 , 2.915039 , 1.863791 , 1.866782 , -0.014672 , 0.004626 , -0.998203 , 2.915013 , 2.915012 , 2.915013 , 2.915009 , 2.915012 , 2.915012 , 2.915012 , 2.915009 
 0.667500 , 33.375000 , 0.996374 , 13.851667 , 0.008695 , -0.003147 , 2.906976 , 1.878128 , 1.874017 , -0.012860 , 0.003637 , -1.002647 , 2.906950 , 2.906949 , 2.906950 , 2.906912 , 2.906949 , 2.906949 , 2.906949 , 2.906912 
 0.672500 , 33.625000 , 0.996251 , 13.866090 , 0.012047 , -0.003451 , 2.913626 , 1.869897 , 1.873593 , -0.002593 , 0.003462 , -1.002234 , 2.913600 , 2.913600 , 2.913600 , 2.913600 , 2.913600 , 2.913600 , 2.913600 , 2.913600 
 0.677500 , 33.875000 , 0.996458 , 13.880051 , 0.014285 , -0.003641 , 2.922518 , 1.876784 , 1.872559 , -0.009325 , 0.002253 , -1.001850 , 2.922492 , 2.922492 , 2.922492 , 2.922497 , 2.922492 , 2.922492 , 2.922492 , 2.922497 
 0.682500 , 34.125000 , 0.998583 , 13.895953 , 0.011388 , -0.003894 , 2.913249 , 1.864274 , 1.867595 , 0.001784 , 0.001995 , -0.999400 , 2.913223 , 2.913223 , 2.913223 , 2.913246 , 2.913223 , 2.913223 , 2.913223 , 2.913246 
 0.687500 , 34.375000 , 0.999203 , 13.912939 , 0.010312 , -0.003819 , 2.927029 , 1.875016 , 1.864801 , -0.007370 , 0.001709 , -0.999254 , 2.927003 , 2.927004 , 2.927003 , 2.927015 , 2.927004 , 2.927004 , 2.927004 , 2.927015 
 0.692500 , 34.625000 , 0.987992 , 13.922693 , 0.013325 , -0.003442 , 2.937789 , 1.855925 , 1.885974 , -0.015943 , 0.001338 , -1.009777 , 2.937763 , 2.937764 , 2.937763 , 2.937742 , 2.937764 , 2.937764 , 2.937764 , 2.937742 
 0.697500 , 34.875000 , 0.992793 , 13.951778 , 0.012898 , -0.003455 , 2.932469 , 1.844902 , 1.877174 , -0.018928 , 0.000359 , -1.003890 , 2.932444 , 2.932445 , 2.932444 , 2.932423 , 2.932445 , 2.932445 , 2.932445 , 2.932423 
 0.702500 , 35.125000 , 0.993134 , 13.966453 , 0.011675 , -0.003467 , 2.920720 , 1.859407 , 1.876461 , -0.026389 , -0.000117 , -1.002988 , 2.920698 , 2.920697 , 2.920698 , 2.920634 , 2.920697 , 2.920697 , 2.920697 , 2.920634 
 0.707500 , 35.375000 , 0.990493 , 13.976646 , 0.009048 , -0.003276 , 2.942455 , 1.869170 , 1.882133 , -0.023238 , 0.001611 , -1.006622 , 2.942433 , 2.942431 , 2.942433 , 2.942436 , 2.942431 , 2.942431 , 2.942431 , 2.942436 
 0.712500 , 35.625000 , 0.990083 , 13.995328 , 0.006887 , -0.003708 , 2.935477 , 1.880341 , 1.882166 , -0.019676 , 0.002178 , -1.006489 , 2.935455 , 2.935454 , 2.935455 , 2.935414 , 2.935454 , 2.935454 , 2.935454 , 2.935414 
 0.717500 , 35.875000 , 0.993173 , 14.010114 , 0.001359 , -0.003535 , 2.941277 , 1.867147 , 1.876271 , -0.013861 , 0.001654 , -1.002299 , 2.941255 , 2.941254 , 2.941255 , 2.941168 , 2.941254 , 2.941254 , 2.941254 , 2.941168 
 0.722500 , 36.125000 , 0.993809 , 14.034583 , 0.001828 , -0.003224 , 2.940874 , 1.864587 , 1.875541 , -0.018095 , 0.002603 , -1.001048 , 2.940851 , 2.940851 , 2.940851 , 2.940869 , 2.940851 , 2.940851 , 2.940851 , 2.940869 
 0.727500 , 36.375000 , 0.984873 , 14.042589 , -0.001114 , -0.002615 , 2.942438 , 1.869606 , 1.893112 , -0.012235 , 0.002254 , -1.009018 , 2.942416 , 2.942416 , 2.942416 , 2.942374 , 2.942416 , 2.942416 , 2.942416 , 2.942374 
 0.732500 , 36.625000 , 0.992749 , 14.060490 , -0.003482 , -0.002464 , 2.946662 , 1.852215 , 1.878351 , -0.033336 , 0.003508 , -1.001087 , 2.946639 , 2.946640 , 2.946639 , 2.946612 , 2.946640 , 2.946640 , 2.946640 , 2.946612 
 0.737500 , 36.875000 , 0.984473 , 14.077079 , -0.006691 , -0.002645 , 2.939617 , 1.835507 , 1.894951 , -0.008775 , 0.004872 , -1.009493 , 2.939595 , 2.939596 , 2.939595 , 2.939570 , 2.939596 , 2.939596 , 2.939596 , 2.939570 
 0.742500 , 37.125000 , 0.996480 , 14.088615 , -0.000902 , -0.002621 , 2.929452 , 1.845262 , 1.871215 , -0.006670 , 0.004017 , -0.997044 , 2.929430 , 2.929431 , 2.929430 , 2.929439 , 2.929431 , 2.929431 , 2.929431 , 2.929439 
 0.747500 , 37.375000 , 0.990346 , 14.096697 , -0.004895 , -0.001836 , 2.933359 , 1.859843 , 1.882732 , 0.001316 , 0.002717 , -1.002759 , 2.933337 , 2.933338 , 2.933337 , 2.933348 , 2.933338 , 2.933338 , 2.933338 , 2.933348 
 0.752500 , 37.625000 , 0.990189 , 14.116672 , 0.001734 , -0.001720 , 2.927059 , 1.850051 , 1.881008 , 0.008340 , 0.002924 , -1.002204 , 2.927039 , 2.927038 , 2.927039 , 2.927001 , 2.927038 , 2.927038 , 2.927038 , 2.927001 
 0.757500 , 37.875000 , 0.992062 , 14.134460 , -0.001969 , -0.001620 , 2.941661 , 1.837948 , 1.877547 , 0.003572 , 0.001856 , -0.999328 , 2.941641 , 2.941640 , 2.941641 , 2.941630 , 2.941640 , 2.941640 , 2.941640 , 2.941630 
 0.762500 , 38.125000 , 1.000713 , 14.151414 , -0.000726 , -0.001881 , 2.955376 , 1.862966 , 1.861323 , 0.023655 , 0.002211 , -0.989718 , 2.955357 , 2.955356 , 2.955357 , 2.955352 , 2.955356 , 2.955356 , 2.955356 , 2.955352 
 0.767500 , 38.375000 , 1.002083 , 14.161832 , -0.006140 , -0.002212 , 2.917012 , 1.866820 , 1.858247 , 0.023766 , 0.002975 , -0.987218 , 2.916992 , 2.916992 , 2.916992 , 2.916990 , 2.916992 , 2.916992 , 2.916992 , 2.916990 
 0.772500 , 38.625000 , 1.012469 , 14.170847 , -0.006467 , -0.001944 , 2.898394 , 1.870293 , 1.840896 , -0.000016 , 0.004121 , -0.976204 , 2.898375 , 2.898375 , 2.898375 , 2.898377 , 2.898375 , 2.898375 , 2.898375 , 2.898377 
 0.777500 , 38.875000 , 1.004467 , 14.188833 , 0.000606 , -0.001892 , 2.901211 , 1.865890 , 1.857243 , -0.013012 , 0.005407 , -0.985665 , 2.901191 , 2.901191 , 2.901191 , 2.901206 , 2.901191 , 2.901191 , 2.901191 , 2.901206 
 0.782500 , 39.125000 , 0.997705 , 14.206536 , 0.000978 , -0.001474 , 2.909332 , 1.863076 , 1.868669 , -0.013013 , 0.003860 , -0.992634 , 2.909313 , 2.909313 , 2.909313 , 2.909168 , 2.909313 , 2.909313 , 2.909313 , 2.909168 
 0.787500 , 39.375000 , 0.997688 , 14.227031 , 0.000014 , -0.001932 , 2.894468 , 1.863419 , 1.868851 , -0.008794 , 0.002556 , -0.992571 , 2.894448 , 2.894449 , 2.894448 , 2.894407 , 2.894449 , 2.894449 , 2.894449 , 2.894407 
 0.792500 , 39.625000 , 0.997617 , 14.242091 , -0.000405 , -0.002255 , 2.901323 , 1.866587 , 1.868245 , 0.000508 , 0.001769 , -0.992232 , 2.901304 , 2.901305 , 2.901304 , 2.901227 , 2.901305 , 2.901305 , 2.901305 , 2.901227 
 0.797500 , 39.875000 , 1.004251 , 14.265553 , 0.006087 , -0.002479 , 2.915424 , 1.862434 , 1.856282 , -0.001892 , 0.001830 , -0.984545 , 2.915404 , 2.915405 , 2.915404 , 2.915393 , 2.915405 , 2.915405 , 2.915405 , 2.915393 
 0.802500 , 40.125000 , 1.005884 , 14.277450 , 0.008023 , -0.002260 , 2.921922 , 1.840636 , 1.853156 , 0.000674 , 0.001784 , -0.981633 , 2.921905 , 2.921904 , 2.921905 , 2.921886 , 2.921904 , 2.921904 , 2.921904 , 2.921886 
 0.807500 , 40.375000 , 1.000296 , 14.293858 , 0.009122 , -0.001767 , 2.928038 , 1.853885 , 1.863822 , 0.009013 , 0.001398 , -0.989209 , 2.928020 , 2.928020 , 2.928020 , 2.928015 , 2.928020 , 2.928020 , 2.928020 , 2.928015 
 0.812500 , 40.625000 , 0.992358 , 14.294581 , 0.000541 , -0.001817 , 2.910754 , 1.859333 , 1.878029 , 0.013154 , 0.001351 , -0.998301 , 2.910736 , 2.910736 , 2.910736 , 2.910646 , 2.910736 , 2.910736 , 2.910736 , 2.910646 
 0.817500 , 40.875000 , 0.988539 , 14.312161 , -0.002952 , -0.002179 , 2.904905 , 1.865552 , 1.884600 , 0.010272 , 0.001747 , -1.001802 , 2.904888 , 2.904887 , 2.904888 , 2.904877 , 2.904887 , 2.904887 , 2.904887 , 2.904877 
 0.822500 , 41.125000 , 0.989561 , 14.332775 , 0.008079 , -0.001933 , 2.920233 , 1.844494 , 1.881919 , 0.012411 , 0.002704 , -1.000021 , 2.920216 , 2.920216 , 2.920216 , 2.920145 , 2.920216 , 2.920216 , 2.920216 , 2.920145 
 0.827500 , 41.375000 , 0.997595 , 14.352834 , 0.006388 , -0.001388 , 2.918558 , 1.848299 , 1.867336 , 0.006701 , 0.004089 , -0.992659 , 2.918541 , 2.918541 , 2.918541 , 2.918515 , 2.918541 , 2.918541 , 2.918541 , 2.918515 
 0.832500 , 41.625000 , 0.995305 , 14.359899 , 0.008796 , -0.001399 , 2.907874 , 1.853614 , 1.870796 , 0.001709 , 0.004088 , -0.994948 , 2.907857 , 2.907857 , 2.907857 , 2.907726 , 2.907857 , 2.907857 , 2.907857 , 2.907726 
 0.837500 , 41.875000 , 1.002810 , 14.386260 , -0.002613 , -0.001435 , 2.896711 , 1.839836 , 1.858865 , 0.002209 , 0.004604 , -0.988411 , 2.896694 , 2.896695 , 2.896694 , 2.896692 , 2.896695 , 2.896695 , 2.896695 , 2.896692 
 0.842500 , 42.125000 , 0.994587 , 14.390381 , 0.008569 , -0.001653 , 2.926164 , 1.833348 , 1.873625 , 0.002002 , 0.004337 , -0.997401 , 2.926146 , 2.926147 , 2.926146 , 2.926142 , 2.926147 , 2.926147 , 2.926147 , 2.926142 
 0.847500 , 42.375000 , 1.000997 , 14.418398 , -0.003459 , -0.001781 , 2.914031 , 1.843904 , 1.861402 , -0.002324 , 0.004310 , -0.991580 , 2.914013 , 2.914014 , 2.914013 , 2.914003 , 2.914014 , 2.914014 , 2.914014 , 2.914003 
 0.852500 , 42.625000 , 1.005047 , 14.416105 , -0.002568 , -0.001074 , 2.901215 , 1.837748 , 1.853738 , -0.004298 , 0.003789 , -0.987352 , 2.901200 , 2.901199 , 2.901200 , 2.901169 , 2.901199 , 2.901199 , 2.901199 , 2.901169 
 0.857500 , 42.875000 , 1.003919 , 14.432932 , -0.007385 , -0.000965 , 2.899527 , 1.831210 , 1.855958 , 0.002907 , 0.002293 , -0.988069 , 2.899512 , 2.899511 , 2.899512 , 2.899292 , 2.899511 , 2.899511 , 2.899511 , 2.899292 
 0.862500 , 43.125000 , 0.999784 , 14.460352 , 0.002343 , -0.000736 , 2.911650 , 1.839612 , 1.863406 , 0.018178 , 0.002355 , -0.992787 , 2.911635 , 2.911634 , 2.911635 , 2.911531 , 2.911634 , 2.911634 , 2.911635 , 2.911531 
 0.867500 , 43.375000 , 0.994254 , 14.467548 , 0.003498 , -0.000252 , 2.920279 , 1.856542 , 1.873231 , 0.012468 , 0.002344 , -0.999149 , 2.920263 , 2.920263 , 2.920263 , 2.920151 , 2.920263 , 2.920263 , 2.920263 , 2.920151 
 0.872500 , 43.625000 , 1.001921 , 14.485760 , -0.002358 , -0.000699 , 2.911200 , 1.825932 , 1.859333 , 0.006410 , 0.002044 , -0.989310 , 2.911185 , 2.911185 , 2.911185 , 2.911100 , 2.911185 , 2.911185 , 2.911185 , 2.911100 
 0.877500 , 43.875000 , 1.003910 , 14.491564 , 0.000188 , -0.001507 , 2.898376 , 1.851707 , 1.854981 , -0.009708 , 0.001653 , -0.986823 , 2.898361 , 2.898361 , 2.898361 , 2.898309 , 2.898361 , 2.898361 , 2.898361 , 2.898309 
 0.882500 , 44.125000 , 1.006072 , 14.509063 , 0.005238 , -0.001322 , 2.882265 , 1.864616 , 1.850109 , 0.001705 , 0.001557 , -0.985335 , 2.882250 , 2.882250 , 2.882250 , 2.882256 , 2.882250 , 2.882250 , 2.882250 , 2.882256 
 0.887500 , 44.375000 , 1.006404 , 14.521425 , 0.000276 , -0.001555 , 2.881048 , 1.851140 , 1.850217 , 0.009908 , 0.001045 , -0.985556 , 2.881033 , 2.881033 , 2.881033 , 2.880808 , 2.881033 , 2.881033 , 2.881034 , 2.880808 
 0.892500 , 44.625000 , 1.004835 , 14.525814 , -0.007041 , -0.002026 , 2.904455 , 1.838480 , 1.852879 , 0.018659 , -0.000019 , -0.988190 , 2.904439 , 2.904440 , 2.904439 , 2.904449 , 2.904440 , 2.904440 , 2.904440 , 2.904449 
 0.897500 , 44.875000 , 1.005439 , 14.536608 , -0.009495 , -0.001737 , 2.909819 , 1.849935 , 1.852970 , 0.001885 , -0.000617 , -0.987862 , 2.909803 , 2.909804 , 2.909803 , 2.909798 , 2.909804 , 2.909804 , 2.909804 , 2.909798 
 0.902500 , 45.125000 , 1.003581 , 14.551932 , -0.004509 , -0.001961 , 2.922497 , 1.862134 , 1.856770 , -0.015695 , -0.000787 , -0.988611 , 2.922483 , 2.922482 , 2.922483 , 2.922453 , 2.922482 , 2.922482 , 2.922482 , 2.922453 
 0.907500 , 45.375000 , 1.005098 , 14.567638 , -0.008579 , -0.001820 , 2.918743 , 1.858122 , 1.853919 , -0.001706 , -0.001016 , -0.987416 , 2.918729 , 2.918728 , 2.918729 , 2.918729 , 2.918728 , 2.918728 , 2.918728 , 2.918729 
 0.912500 , 45.625000 , 1.001662 , 14.571687 , -0.002679 , -0.002145 , 2.926920 , 1.848611 , 1.859430 , 0.013103 , -0.000607 , -0.989819 , 2.926906 , 2.926906 , 2.926906 , 2.926917 , 2.926906 , 2.926906 , 2.926906 , 2.926917 
 0.917500 , 45.875000 , 0.995460 , 14.587720 , -0.004207 , -0.001772 , 2.918387 , 1.869416 , 1.871591 , 0.001535 , 0.000947 , -0.996417 , 2.918373 , 2.918373 , 2.918373 , 2.918360 , 2.918373 , 2.918373 , 2.918373 , 2.918360 
 0.922500 , 46.125000 , 0.993981 , 14.605141 , 0.000044 , -0.001437 , 2.913477 , 1.842356 , 1.875361 , 0.006376 , 0.001462 , -0.998561 , 2.913463 , 2.913463 , 2.913463 , 2.913468 , 2.913463 , 2.913463 , 2.913463 , 2.913468 
 0.927500 , 46.375000 , 1.002627 , 14.615060 , 0.000756 , -0.001719 , 2.910498 , 1.855222 , 1.860344 , 0.007730 , 0.000609 , -0.990226 , 2.910484 , 2.910484 , 2.910484 , 2.910495 , 2.910484 , 2.910484 , 2.910485 , 2.910495 
 0.932500 , 46.625000 , 1.001145 , 14.632757 , -0.006671 , -0.001507 , 2.911990 , 1.853269 , 1.863476 , 0.015351 , 0.001184 , -0.992829 , 2.911977 , 2.911977 , 2.911977 , 2.911935 , 2.911977 , 2.911977 , 2.911977 , 2.911935 
 0.937500 , 46.875000 , 1.001023 , 14.648308 , -0.011481 , -0.001337 , 2.888695 , 1.842096 , 1.864747 , 0.012684 , 0.001328 , -0.991779 , 2.888681 , 2.888681 , 2.888681 , 2.888687 , 2.888681 , 2.888681 , 2.888682 , 2.888687 
 0.942500 , 47.125000 , 0.999596 , 14.643337 , -0.004629 , -0.001404 , 2.900228 , 1.842777 , 1.866203 , 0.011290 , 0.000878 , -0.993367 , 2.900214 , 2.900214 , 2.900214 , 2.900220 , 2.900214 , 2.900214 , 2.900214 , 2.900220 
 0.947500 , 47.375000 , 0.996296 , 14.660508 , -0.008767 , -0.000729 , 2.889265 , 1.842996 , 1.872760 , 0.019910 , 0.000021 , -0.996525 , 2.889251 , 2.889252 , 2.889251 , 2.889242 , 2.889252 , 2.889252 , 2.889252 , 2.889242 
 0.952500 , 47.625000 , 0.992721 , 14.677853 , -0.004764 , -0.000344 , 2.889826 , 1.867783 , 1.879035 , 0.014832 , -0.000249 , -0.999911 , 2.889814 , 2.889813 , 2.889814 , 2.889814 , 2.889813 , 2.889813 , 2.889813 , 2.889814 
 0.957500 , 47.875000 , 0.999463 , 14.685059 , -0.008723 , -0.000223 , 2.858212 , 1.853785 , 1.866135 , 0.022701 , -0.001261 , -0.994616 , 2.858200 , 2.858199 , 2.858200 , 2.858152 , 2.858199 , 2.858199 , 2.858199 , 2.858152 
 0.962500 , 48.125000 , 0.997253 , 14.702366 , -0.010897 , -0.000203 , 2.873752 , 1.860558 , 1.869811 , 0.011559 , -0.001230 , -0.997806 , 2.873740 , 2.873740 , 2.873740 , 2.873727 , 2.873740 , 2.873740 , 2.873740 , 2.873727 
 0.967500 , 48.375000 , 0.992774 , 14.710826 , -0.014368 , -0.000722 , 2.882571 , 1.892554 , 1.879095 , 0.005337 , -0.000626 , -1.002905 , 2.882559 , 2.882559 , 2.882559 , 2.882523 , 2.882559 , 2.882559 , 2.882559 , 2.882523 
 0.972500 , 48.625000 , 0.990794 , 14.717027 , -0.004721 , -0.000657 , 2.904980 , 1.890537 , 1.883271 , 0.005596 , -0.000651 , -1.006580 , 2.904968 , 2.904968 , 2.904968 , 2.904969 , 2.904968 , 2.904968 , 2.904968 , 2.904969 
 0.977500 , 48.875000 , 0.994001 , 14.733302 , -0.004670 , -0.000488 , 2.905431 , 1.860307 , 1.877783 , 0.008011 , -0.000411 , -1.003010 , 2.905419 , 2.905419 , 2.905419 , 2.905391 , 2.905419 , 2.905419 , 2.905419 , 2.905391 
 0.982500 , 49.125000 , 0.996397 , 14.754251 , -0.005291 , -0.000640 , 2.887628 , 1.884091 , 1.873681 , 0.016803 , -0.000315 , -1.001962 , 2.887616 , 2.887616 , 2.887616 , 2.887581 , 2.887616 , 2.887616 , 2.887616 , 2.887581 
 0.987500 , 49.375000 , 0.996340 , 14.765711 , -0.005133 , -0.000808 , 2.895590 , 1.880162 , 1.873037 , 0.020651 , -0.000651 , -1.002553 , 2.895577 , 2.895578 , 2.895577 , 2.895578 , 2.895578 , 2.895578 , 2.895578 , 2.895578 
 0.992500 , 49.625000 , 1.001552 , 14.776237 , 0.005579 , -0.000716 , 2.895204 , 1.891052 , 1.865838 , 0.029870 , -0.001739 , -0.998795 , 2.895192 , 2.895192 , 2.895192 , 2.895194 , 2.895192 , 2.895192 , 2.895192 , 2.895194 
 0.997500 , 49.875000 , 0.997695 , 14.784353 , 0.008336 , -0.000379 , 2.903237 , 1.895131 , 1.873720 , 0.012900 , -0.001057 , -1.002174 , 2.903225 , 2.903225 , 2.903225 , 2.903227 , 2.903225 , 2.903225 , 2.903225 , 2.903227 


==> data/interp_stat/vel_log_to_P1_Tl_P1_to_P0/ref_mesh_lagr_stat_20_cells.csv <==
# zc_ov_h , zc , C , U , V , W , uu , vv , ww , uv , wv , uw , stat_cor_uu , log_stat_cor_uu, lin_corrected_uu, lagr_corrected_uu,  lagr_log_stat_cor_uu_u_star_eul, lagr_log_stat_cor_uu_lag_ustar_U, lagr_log_stat_cor_uu_lag_ustar_uw,  lagr_lin_corrected_uu 
 0.025000 , 1.250000 , 1.006048 , 5.681604 , -0.003037 , 0.000213 , 6.235597 , 1.869012 , 1.873113 , -0.008309 , -0.002116 , -1.027630 , 3.070019 , 3.070019 , 4.615531 , 2.946564 , 3.034996 , 3.023484 , 2.946564 , 3.378659 
 0.075000 , 3.750000 , 1.006506 , 8.643101 , 0.014457 , -0.000426 , 3.203407 , 1.870199 , 1.861585 , -0.000086 , 0.004507 , -1.023362 , 3.004212 , 2.993755 , 3.004212 , 2.992086 , 2.994050 , 2.994275 , 2.989159 , 2.992086 
 0.125000 , 6.250000 , 1.001178 , 9.886117 , 0.003713 , -0.000831 , 3.006197 , 1.884685 , 1.871626 , -0.005639 , 0.002640 , -0.999659 , 2.932973 , 2.931618 , 2.932973 , 2.931407 , 2.931407 , 2.931137 , 2.931433 , 2.931407 
 0.175000 , 8.750000 , 1.000062 , 10.685593 , -0.003585 , 0.001174 , 2.973650 , 1.903645 , 1.880099 , -0.016411 , 0.001307 , -1.001348 , 2.935952 , 2.935597 , 2.935952 , 2.937822 , 2.935541 , 2.935404 , 2.935490 , 2.937822 
 0.225000 , 11.250000 , 1.006162 , 11.270841 , -0.005834 , 0.001008 , 2.949423 , 1.885929 , 1.871073 , -0.010117 , 0.000071 , -0.994418 , 2.926504 , 2.926373 , 2.926504 , 2.927487 , 2.926375 , 2.926336 , 2.926504 , 2.927487 
 0.275000 , 13.750000 , 1.003561 , 11.743821 , -0.003024 , -0.001349 , 2.957061 , 1.879779 , 1.870756 , -0.009177 , 0.000357 , -0.997383 , 2.941669 , 2.941610 , 2.941669 , 2.941442 , 2.941602 , 2.941584 , 2.941642 , 2.941442 
 0.325000 , 16.250000 , 1.004178 , 12.137497 , 0.008643 , -0.001729 , 2.971113 , 1.882727 , 1.869507 , -0.003490 , 0.005172 , -0.998142 , 2.960068 , 2.960037 , 2.960068 , 2.960065 , 2.960057 , 2.960049 , 2.960078 , 2.960065 
 0.375000 , 18.750000 , 0.999806 , 12.471883 , 0.007992 , -0.001589 , 2.955193 , 1.872119 , 1.874141 , 0.000941 , 0.006859 , -1.003155 , 2.946884 , 2.946867 , 2.946884 , 2.947796 , 2.946867 , 2.946867 , 2.946841 , 2.947796 
 0.425000 , 21.250000 , 0.991798 , 12.773919 , 0.013710 , -0.001368 , 2.941448 , 1.881094 , 1.886538 , -0.012826 , 0.004960 , -1.011276 , 2.934970 , 2.934960 , 2.934970 , 2.935643 , 2.934963 , 2.934958 , 2.934890 , 2.935643 
 0.475000 , 23.750000 , 0.993329 , 13.030102 , 0.010579 , -0.002269 , 2.933937 , 1.883779 , 1.883564 , -0.006890 , 0.002671 , -1.009821 , 2.928746 , 2.928740 , 2.928746 , 2.929474 , 2.928732 , 2.928734 , 2.928681 , 2.929474 
 0.525000 , 26.250000 , 1.004968 , 13.272803 , 0.004677 , -0.003755 , 2.930448 , 1.857734 , 1.862421 , 0.005934 , -0.000042 , -0.994798 , 2.926195 , 2.926191 , 2.926195 , 2.925880 , 2.926208 , 2.926207 , 2.926230 , 2.925880 
 0.575000 , 28.750000 , 1.002346 , 13.481163 , 0.013001 , -0.003240 , 2.947172 , 1.862078 , 1.865763 , 0.003523 , 0.000617 , -0.997021 , 2.943625 , 2.943622 , 2.943625 , 2.943938 , 2.943617 , 2.943620 , 2.943628 , 2.943938 
 0.625000 , 31.250000 , 0.996706 , 13.682064 , 0.013216 , -0.003114 , 2.951183 , 1.859303 , 1.872369 , 0.006238 , 0.001506 , -1.002067 , 2.948179 , 2.948177 , 2.948179 , 2.947763 , 2.948164 , 2.948165 , 2.948158 , 2.947763 
 0.675000 , 33.750000 , 0.996571 , 13.870468 , 0.012536 , -0.003389 , 2.923396 , 1.867224 , 1.872178 , -0.012783 , 0.002723 , -1.001554 , 2.920819 , 2.920817 , 2.920819 , 2.920905 , 2.920819 , 2.920818 , 2.920815 , 2.920905 
 0.725000 , 36.250000 , 0.990961 , 14.034843 , 0.001378 , -0.002940 , 2.939171 , 1.860343 , 1.881267 , -0.016340 , 0.002526 , -1.003850 , 2.936936 , 2.936935 , 2.936936 , 2.937216 , 2.936934 , 2.936935 , 2.936925 , 2.937216 
 0.775000 , 38.750000 , 0.999924 , 14.186617 , -0.000636 , -0.001942 , 2.918180 , 1.861003 , 1.863764 , 0.002380 , 0.002954 , -0.990197 , 2.916224 , 2.916223 , 2.916224 , 2.916072 , 2.916229 , 2.916231 , 2.916248 , 2.916072 
 0.825000 , 41.250000 , 0.996793 , 14.341883 , 0.004051 , -0.001761 , 2.916958 , 1.848291 , 1.869302 , 0.005491 , 0.003043 , -0.993558 , 2.915231 , 2.915230 , 2.915231 , 2.914934 , 2.915224 , 2.915225 , 2.915235 , 2.914934 
 0.875000 , 43.750000 , 1.003159 , 14.484762 , -0.001737 , -0.001189 , 2.903419 , 1.844714 , 1.856659 , 0.005779 , 0.001644 , -0.989043 , 2.901883 , 2.901883 , 2.901883 , 2.901947 , 2.901881 , 2.901881 , 2.901898 , 2.901947 
 0.925000 , 46.250000 , 1.000047 , 14.608361 , -0.005075 , -0.001584 , 2.911363 , 1.851721 , 1.864437 , 0.007002 , 0.000399 , -0.992531 , 2.909989 , 2.909988 , 2.909989 , 2.910101 , 2.909987 , 2.909989 , 2.909998 , 2.910101 
 0.975000 , 48.750000 , 0.995899 , 14.730746 , -0.004456 , -0.000518 , 2.890928 , 1.877634 , 1.874124 , 0.015016 , -0.000820 , -1.001028 , 2.889691 , 2.889691 , 2.889691 , 2.889625 , 2.889689 , 2.889691 , 2.889688 , 2.889625 


==> data/interp_stat/vel_log_to_P1_Tl_P1_to_P0/spatial_averaged_stat_from_2000_cells_to_200_cells.csv <==
# z , z_ov_L , sp_av_mean_vel , sp_av_mean_vel ,  sp_av_mean_vel , sp_av_mean_vel  
0.0025 , 0.125 , 1.7974943 , 2.9824589 , 1.8736623 , -1.0197183
0.0075 , 0.375 , 3.6760804 , 2.9478958 , 1.8645523 , -1.0018075
0.0125 , 0.625 , 4.7033849 , 2.9683377 , 1.8600798 , -1.0028904
0.0175 , 0.875 , 5.4143012 , 2.9808752 , 1.8769053 , -1.0181571
0.0225 , 1.125 , 5.961229400000001 , 2.9887857 , 1.8768544 , -1.0272844
0.0275 , 1.375 , 6.4079003 , 3.0017128 , 1.8837521 , -1.0338667
0.0325 , 1.625 , 6.786041500000001 , 3.014479000000001 , 1.8718096 , -1.0309191
0.0375 , 1.875 , 7.1243196 , 3.0398297 , 1.8727474 , -1.039599
0.0425 , 2.125 , 7.4166127 , 3.0437281 , 1.8774968 , -1.0469361
0.0475 , 2.375 , 7.682266799999999 , 3.0522092 , 1.8739225 , -1.0584569
0.0525 , 2.625 , 7.909235600000001 , 3.0480717 , 1.8655122 , -1.0536533
0.0575 , 2.875 , 8.079215999999999 , 3.0236886 , 1.8472958 , -1.034857
0.0625 , 3.125 , 8.2526092 , 2.9918489 , 1.8489162 , -1.0269595
0.0675 , 3.375 , 8.416043199999999 , 3.0001143 , 1.8674252 , -1.029225
0.0725 , 3.625 , 8.5771344 , 2.9913328 , 1.867849 , -1.0229212
0.0775 , 3.875 , 8.728479699999999 , 2.9945482 , 1.8672953 , -1.0211257
0.0825 , 4.125 , 8.891693 , 2.9709554 , 1.8547008 , -1.0112701
0.08750000000000001 , 4.375 , 9.0419397 , 2.954864999999999 , 1.8586582 , -1.0105354
0.0925 , 4.625 , 9.2030957 , 2.9684872 , 1.8681508 , -1.0133812
0.0975 , 4.875 , 9.3430009 , 2.975694499999999 , 1.8708028 , -1.0074355
0.1025 , 5.125 , 9.465617900000002 , 2.9542591 , 1.8636227 , -1.000562
0.1075 , 5.375 , 9.5576358 , 2.9442579 , 1.8650217 , -0.9983302999999999
0.1125 , 5.625 , 9.646209300000002 , 2.9354524 , 1.8711938 , -1.0011627
0.1175 , 5.875 , 9.741380299999999 , 2.949810499999999 , 1.8751334 , -0.9997857
0.1225 , 6.125 , 9.832765199999997 , 2.925159 , 1.8844178 , -1.0043375
0.1275 , 6.375 , 9.932659900000001 , 2.9302698 , 1.8876605 , -1.0079586
0.1325 , 6.625 , 10.0219162 , 2.9113893 , 1.8702651 , -0.9993788
0.1375 , 6.875 , 10.1228053 , 2.9030972 , 1.86567 , -0.9968204000000001
0.1425 , 7.125 , 10.2215765 , 2.9103828 , 1.8645331 , -0.9944848000000001
0.1475 , 7.375 , 10.3136207 , 2.9498576 , 1.869424 , -0.995652
0.1525 , 7.625 , 10.386477 , 2.9503839 , 1.8770953 , -1.0019795
0.1575 , 7.875 , 10.4419172 , 2.9463121 , 1.8873057 , -1.0075667
0.1625 , 8.125 , 10.5192274 , 2.966184 , 1.8919021 , -1.0099083
0.1675 , 8.375 , 10.5907988 , 2.9417611 , 1.8848495 , -1.0039313
0.1725 , 8.625 , 10.666299 , 2.9371608 , 1.8877641 , -1.0056279
0.1775 , 8.875 , 10.7306122 , 2.9296558 , 1.871275 , -0.9958362999999999
0.1825 , 9.125 , 10.7869139 , 2.9173428 , 1.8805636 , -1.0005176
0.1875 , 9.375 , 10.8515297 , 2.9319146 , 1.8791405 , -0.9999250999999999
0.1925 , 9.625 , 10.9065932 , 2.9388559 , 1.868878 , -0.9942292
0.1975 , 9.875 , 10.9696977 , 2.9179794 , 1.8727535 , -0.9950030999999999
0.2025 , 10.125 , 11.0458797 , 2.9109856 , 1.8732405 , -0.9933135999999999
0.2075 , 10.375 , 11.0922041 , 2.9274763 , 1.8715684 , -0.9929654999999998
0.2125 , 10.625 , 11.14319 , 2.9362392 , 1.8638445 , -0.9885578
0.2175 , 10.875 , 11.1894194 , 2.919417 , 1.8689499 , -0.9909996
0.2225 , 11.125 , 11.236459 , 2.9166228 , 1.868733 , -0.9931135999999998
0.2275 , 11.375 , 11.3005102 , 2.9475463 , 1.876052 , -0.997486
0.2325 , 11.625 , 11.3492496 , 2.9296596 , 1.8790685 , -1.0012165
0.2375 , 11.875 , 11.3937363 , 2.9178432 , 1.8677923 , -0.9950167000000001
0.2425 , 12.125 , 11.4546157 , 2.9184336 , 1.8728995 , -0.9960851999999999
0.2475 , 12.375 , 11.5045765 , 2.950417 , 1.8690415 , -0.9950422999999999
0.2525 , 12.625 , 11.5548363 , 2.9649388 , 1.8761672 , -1.0004409
0.2575 , 12.875 , 11.598165 , 2.9405052 , 1.869188 , -0.9964128999999999
0.2625 , 13.125 , 11.6238443 , 2.932607 , 1.8804936 , -1.0026982
0.2675 , 13.375 , 11.6736809 , 2.9335472 , 1.8759112 , -1.0001125
0.2725 , 13.625 , 11.7225312 , 2.9337504 , 1.8674879 , -0.9960756000000002
0.2775 , 13.875 , 11.7684962 , 2.9279213 , 1.866353 , -0.9947637
0.2825 , 14.125 , 11.8078044 , 2.9482931 , 1.8742127 , -0.9989791
0.2875 , 14.375 , 11.8444262 , 2.9350845 , 1.8689138 , -0.9957942
0.2925 , 14.625 , 11.8992302 , 2.9477586 , 1.8638913 , -0.9928717
0.2975 , 14.875 , 11.9425547 , 2.949497 , 1.8655977 , -0.9954646
0.3025 , 15.125 , 11.977246 , 2.9581482 , 1.8799139 , -1.0042556
0.3075 , 15.375 , 12.0088515 , 2.9777263 , 1.8772102 , -1.0026351
0.3125 , 15.625 , 12.0441122 , 2.9712518 , 1.8686062 , -0.9971919000000001
0.3175 , 15.875 , 12.0785528 , 2.9222366 , 1.8548609 , -0.9894247
0.3225 , 16.125 , 12.1205801 , 2.9449381 , 1.8810989 , -1.0031155
0.3275 , 16.375 , 12.1555821 , 2.9666884 , 1.8750952 , -1.0008436
0.3325 , 16.625 , 12.1964111 , 2.9602458 , 1.8651898 , -0.9949187
0.3375 , 16.875 , 12.2250957 , 2.9596537 , 1.8621569 , -0.9940005
0.3425 , 17.125 , 12.2622465 , 2.9688992 , 1.8585035 , -0.9930872999999998
0.3475 , 17.375 , 12.3052747 , 2.9706506 , 1.873073 , -1.0019996
0.3525 , 17.625 , 12.333679 , 2.955409 , 1.8714944 , -1.0027582
0.3575 , 17.875 , 12.3603199 , 2.9515837 , 1.861947 , -0.9983435999999999
0.3625 , 18.125 , 12.4010893 , 2.9410487 , 1.8680081 , -1.0003102
0.3675 , 18.375 , 12.4301174 , 2.95632 , 1.8831851 , -1.0082982
0.3725 , 18.625 , 12.4697738 , 2.9374435 , 1.8796331 , -1.0050508
0.3775 , 18.875 , 12.4900886 , 2.9373543 , 1.869826 , -0.9999577999999998
0.3825 , 19.125 , 12.5112627 , 2.9434426 , 1.876386 , -1.0045502
0.3875 , 19.375 , 12.5486066 , 2.9505739 , 1.8724484 , -1.0011475
0.3925 , 19.625 , 12.5729632 , 2.9433748 , 1.8831802 , -1.007073
0.3975 , 19.875 , 12.6021954 , 2.9607363 , 1.8757898 , -1.0044523
0.4025 , 20.125 , 12.6413381 , 2.9559677 , 1.8847638 , -1.0095216
0.4075 , 20.375 , 12.6823319 , 2.9644873 , 1.8962474 , -1.016661
0.4125 , 20.625 , 12.7092256 , 2.9685302 , 1.8950567 , -1.016917
0.4175 , 20.875 , 12.7479828 , 2.944479500000001 , 1.8872231 , -1.0113033
0.4225 , 21.125 , 12.7653735 , 2.900411000000001 , 1.8840585 , -1.0098716
0.4275 , 21.375 , 12.7901898 , 2.9075591 , 1.8815354 , -1.007768
0.4325 , 21.625 , 12.81886 , 2.923386 , 1.8753547 , -1.0050303
0.4375 , 21.875 , 12.829615 , 2.9400886 , 1.8948633 , -1.0154265
0.4425 , 22.125 , 12.8588869 , 2.9317344 , 1.8825899 , -1.0093749
0.4475 , 22.375 , 12.89466 , 2.9193565 , 1.8842156 , -1.0108274
0.4525 , 22.625 , 12.9212557 , 2.9335511 , 1.8771015 , -1.0072418
0.4575 , 22.875 , 12.9488883 , 2.9456758 , 1.8753865 , -1.0066357
0.4625 , 23.125 , 12.974536 , 2.9307025 , 1.8743142 , -1.0066348
0.4675 , 23.375 , 12.9975625 , 2.9275282 , 1.8791645 , -1.0088835
0.4725 , 23.625 , 13.0193613 , 2.9286614 , 1.8884159 , -1.0126996
0.4775 , 23.875 , 13.0446407 , 2.933079 , 1.9009002 , -1.0191799
0.4825 , 24.125 , 13.067356 , 2.9270539 , 1.8941103 , -1.0140575
0.4875 , 24.375 , 13.0870023 , 2.9028818 , 1.886728 , -1.0103827
0.4925 , 24.625 , 13.1074769 , 2.931238 , 1.8745862 , -1.0037844
0.4975 , 24.875 , 13.1334269 , 2.9340603 , 1.8854925 , -1.0088855
0.5025000000000001 , 25.125 , 13.1556805 , 2.912689400000001 , 1.8917021 , -1.0121139
0.5075000000000001 , 25.375 , 13.1903307 , 2.9203576 , 1.8814837 , -1.0035035
0.5125 , 25.625 , 13.2212218 , 2.9141624 , 1.8714864 , -0.9973150000000001
0.5175 , 25.875 , 13.2457459 , 2.9327642 , 1.8669987 , -0.9957336
0.5225 , 26.125 , 13.2619537 , 2.9190228 , 1.8657719 , -0.9963368000000001
0.5275 , 26.375 , 13.2817383 , 2.9219666 , 1.8480567 , -0.9873122999999999
0.5325 , 26.625 , 13.3077869 , 2.9299703 , 1.8423092 , -0.9849950000000002
0.5375 , 26.875 , 13.331771 , 2.9287875 , 1.8424744 , -0.9851051
0.5425 , 27.125 , 13.3543495 , 2.9270451 , 1.8523296 , -0.9897423
0.5475 , 27.375 , 13.3732542 , 2.9511401 , 1.8630937 , -0.9963986000000002
0.5525 , 27.625 , 13.3865776 , 2.9734113 , 1.8446496 , -0.9848812999999998
0.5575 , 27.875 , 13.4212614 , 2.9487207 , 1.8669894 , -0.9962762999999999
0.5625 , 28.125 , 13.4356535 , 2.9413939 , 1.8758579 , -1.0006983
0.5675 , 28.375 , 13.4507825 , 2.9396115 , 1.8596595 , -0.9920703
0.5725 , 28.625 , 13.4676728 , 2.9471771 , 1.8754081 , -1.0007566
0.5775 , 28.875 , 13.4855111 , 2.9653076 , 1.8695495 , -1.0000676
0.5825 , 29.125 , 13.5076508 , 2.9465733 , 1.8580086 , -0.9944111
0.5875 , 29.375 , 13.5358664 , 2.9204146 , 1.8611524 , -0.9959781999999999
0.5925 , 29.625 , 13.5553306 , 2.916152099999999 , 1.8740741 , -1.0038282
0.5975 , 29.875 , 13.567187 , 2.9396381 , 1.8730387 , -1.0016726
0.6025 , 30.125 , 13.5886745 , 2.9500309 , 1.8608876 , -0.9951098999999999
0.6075 , 30.375 , 13.6119744 , 2.9514061 , 1.872242 , -1.0011825
0.6125 , 30.625 , 13.6308964 , 2.9661829 , 1.8750552 , -1.0045009
0.6175 , 30.875 , 13.6536887 , 2.9725074 , 1.877839 , -1.0069864
0.6225000000000001 , 31.125 , 13.6634257 , 2.939823 , 1.8785725 , -1.0067676
0.6275000000000001 , 31.375 , 13.6974724 , 2.9701664 , 1.8834933 , -1.0073373
0.6325000000000001 , 31.625 , 13.7197705 , 2.9570808 , 1.8868726 , -1.0088534
0.6375000000000001 , 31.875 , 13.7361463 , 2.9437344 , 1.8778393 , -1.0045469
0.6425 , 32.125 , 13.7511226 , 2.9264486 , 1.8486371 , -0.9892228
0.6475 , 32.375 , 13.767159 , 2.9006721 , 1.8632943 , -0.9967894999999999
0.6525 , 32.625 , 13.7862971 , 2.9017512 , 1.8699535 , -0.9991984
0.6575 , 32.875 , 13.807422 , 2.938547999999999 , 1.8695728 , -0.9991121000000002
0.6625 , 33.125 , 13.8308303 , 2.915081799999999 , 1.866824 , -0.9982232000000002
0.6675 , 33.375 , 13.851675 , 2.9069829 , 1.8740798 , -1.0026809
0.6725 , 33.625 , 13.8660927 , 2.9136114 , 1.8735998 , -1.0022375
0.6775 , 33.875 , 13.8800524 , 2.9225312 , 1.8725841 , -1.0018605
0.6825 , 34.125 , 13.895949 , 2.9133441 , 1.86775 , -0.9994809000000002
0.6875 , 34.375 , 13.9129308 , 2.9269914 , 1.8648159 , -0.9992645
0.6925 , 34.625 , 13.9226912 , 2.937757700000001 , 1.8859913 , -1.0097878
0.6975 , 34.875 , 13.9517692 , 2.9324255 , 1.8772087 , -1.0039083
0.7025 , 35.125 , 13.9664744 , 2.9206047 , 1.8764941 , -1.003005
0.7075 , 35.375 , 13.9766395 , 2.9424441 , 1.8821403 , -1.0066249
0.7125 , 35.625 , 13.9952991 , 2.9354442 , 1.8822116 , -1.0065188
0.7175 , 35.875 , 14.0100928 , 2.941142 , 1.8762864 , -1.0023039
0.7225 , 36.125 , 14.0345599 , 2.9408296 , 1.8755877 , -1.0010727
0.7275 , 36.375 , 14.0425952 , 2.9423571 , 1.8931403 , -1.0090355
0.7325 , 36.625 , 14.0604923 , 2.9466243 , 1.8783758 , -1.0010994
0.7375 , 36.875 , 14.0771046 , 2.9395973 , 1.8950197 , -1.0095294
0.7425 , 37.125 , 14.0885981 , 2.9294362 , 1.8712664 , -0.9970708000000001
0.7475000000000001 , 37.375 , 14.0966916 , 2.9333157 , 1.8827592 , -1.0027741
0.7525000000000001 , 37.625 , 14.1166518 , 2.9269772 , 1.8810311 , -1.0022178
0.7575000000000001 , 37.875 , 14.1344665 , 2.9416433 , 1.8775629 , -0.9993393999999999
0.7625000000000001 , 38.125 , 14.1513926 , 2.9554135 , 1.861377 , -0.9897500000000001
0.7675000000000001 , 38.375 , 14.1618393 , 2.9169836 , 1.8582749 , -0.9872338999999999
0.7725 , 38.625 , 14.1708459 , 2.8983795 , 1.8409457 , -0.9762331999999997
0.7775 , 38.875 , 14.1888313 , 2.9012118 , 1.8572636 , -0.9856772999999999
0.7825 , 39.125 , 14.2065674 , 2.909178100000001 , 1.868693 , -0.9926492
0.7875 , 39.375 , 14.2270437 , 2.894442000000001 , 1.8688672 , -0.9925785000000001
0.7925 , 39.625 , 14.2420608 , 2.9011905 , 1.8682989 , -0.9922644
0.7975 , 39.875 , 14.2655505 , 2.915382400000001 , 1.8563209 , -0.9845672999999998
0.8025 , 40.125 , 14.2774619 , 2.9219031 , 1.8532315 , -0.9816716999999999
0.8075 , 40.375 , 14.2938364 , 2.92796 , 1.8638717 , -0.9892402
0.8125 , 40.625 , 14.2946054 , 2.9106274 , 1.8780484 , -0.9983115000000001
0.8175 , 40.875 , 14.3121591 , 2.9049144 , 1.8846227 , -1.0018144
0.8225 , 41.125 , 14.3327634 , 2.9201337 , 1.8819434 , -1.0000358
0.8275 , 41.375 , 14.3528315 , 2.9185064 , 1.8673516 , -0.9926682
0.8325 , 41.625 , 14.3599228 , 2.9076781 , 1.870836 , -0.9949692999999999
0.8375 , 41.875 , 14.3862767 , 2.8966751 , 1.8589009 , -0.9884316
0.8425 , 42.125 , 14.3903961 , 2.9261006 , 1.8736537 , -0.9974128999999999
0.8475 , 42.375 , 14.4183975 , 2.9140141 , 1.8614209 , -0.9915881000000001
0.8525 , 42.625 , 14.4161156 , 2.9011627 , 1.8537661 , -0.9873656000000001
0.8575 , 42.875 , 14.4329116 , 2.8992725 , 1.8559811 , -0.9880825999999999
0.8625 , 43.125 , 14.4603436 , 2.911655300000001 , 1.8634324 , -0.9928027
0.8675 , 43.375 , 14.4675523 , 2.9201905 , 1.8732649 , -0.9991687
0.8725000000000001 , 43.625 , 14.4857441 , 2.9111602 , 1.8593805 , -0.9893369
0.8775000000000001 , 43.875 , 14.491535 , 2.898356600000001 , 1.8550176 , -0.9868423000000002
0.8825000000000001 , 44.125 , 14.5090665 , 2.882207 , 1.8501181 , -0.9853417
0.8875000000000001 , 44.375 , 14.5214661 , 2.8808935 , 1.8502535 , -0.9855736
0.8925000000000001 , 44.625 , 14.5258213 , 2.904422499999999 , 1.8528977 , -0.9881997
0.8975 , 44.875 , 14.5366272 , 2.9097855 , 1.8530201 , -0.9878902999999999
0.9025 , 45.125 , 14.5519423 , 2.922439 , 1.8568077 , -0.9886326999999999
0.9075 , 45.375 , 14.5676248 , 2.9186975 , 1.8539384 , -0.9874279999999999
0.9125 , 45.625 , 14.5716796 , 2.9269013 , 1.8594686 , -0.9898399
0.9175 , 45.875 , 14.5877218 , 2.9183616 , 1.8716179 , -0.9964341999999998
0.9225 , 46.125 , 14.6051426 , 2.91347 , 1.8753766 , -0.9985702
0.9275 , 46.375 , 14.6150684 , 2.910454 , 1.8603653 , -0.9902362
0.9325 , 46.625 , 14.6327341 , 2.9119372 , 1.8635024 , -0.9928425000000001
0.9375 , 46.875 , 14.6483208 , 2.8886399 , 1.8647799 , -0.9917959
0.9425 , 47.125 , 14.6433349 , 2.9002019 , 1.8662457 , -0.9933913999999999
0.9475 , 47.375 , 14.6605207 , 2.8892953 , 1.8728033 , -0.9965478000000001
0.9525 , 47.625 , 14.6778448 , 2.8897913 , 1.8790467 , -0.9999205
0.9575 , 47.875 , 14.6850694 , 2.858143099999999 , 1.8661633 , -0.9946330999999999
0.9625 , 48.125 , 14.7023683 , 2.8737328 , 1.8698375 , -0.9978197
0.9675 , 48.375 , 14.7108511 , 2.882532 , 1.8791242 , -1.0029213
0.9725 , 48.625 , 14.717027 , 2.9050011 , 1.8832845 , -1.0065841
0.9775 , 48.875 , 14.7332879 , 2.905409 , 1.87782 , -1.0030304
0.9825 , 49.125 , 14.7542489 , 2.8875644 , 1.8737007 , -1.0019719
0.9875 , 49.375 , 14.7656989 , 2.8955605 , 1.873068 , -1.0025688
0.9925 , 49.625 , 14.7762324 , 2.8952063 , 1.8658636 , -0.9988099
0.9975000000000001 , 49.875 , 14.7843285 , 2.9032054 , 1.8737607 , -1.0021973


==> data/rough/vertical_profile_elastic.csv <==
z, conc, vel_x, vel_y, vel_z, rij_xx, rij_yy, rij_zz, rij_xy, rij_yz, rij_xz, lagr_corrected_rij_xx, lagr_corrected_rij_yy, lagr_corrected_rij_zz, lagr_corrected_rij_xy, lagr_corrected_rij_yz, lagr_corrected_rij_xz, lagr_correction_rij_xx, lagr_correction_rij_yy, lagr_correction_rij_zz, lagr_correction_rij_xy, lagr_correction_rij_yz, lagr_correction_rij_xz, lagr_estim_gradient_xx, lagr_estim_gradient_xy, lagr_estim_gradient_xz, lagr_estim_gradient_yx, lagr_estim_gradient_yy, lagr_estim_gradient_yz, lagr_estim_gradient_zx, lagr_estim_gradient_zy, lagr_estim_gradient_zz
 2.75000e+00,  1.00339e+00,  8.71201e+00,  7.13260e-03, -2.10782e-04,  2.17859e+00,  1.87673e+00,  1.86165e+00, -7.46409e-03,  1.66597e-03, -1.43571e-01,  2.17821e+00,  1.87673e+00,  1.86165e+00, -7.43345e-03,  1.66683e-03, -1.43579e-01,  3.79044e-04,  2.53049e-06,  4.70646e-06, -3.06448e-05, -8.57299e-07,  7.73620e-06,  8.05388e-04,  1.78274e-02,  1.30166e-01, -5.76018e-04, -2.02942e-03, -1.01852e-02, -2.74220e-03,  6.98418e-03, -9.51288e-04
 3.25000e+00,  1.01523e+00,  8.87048e+00,  3.96109e-03, -4.89386e-04,  2.25529e+00,  1.87073e+00,  1.84666e+00, -4.39709e-03, -9.41991e-04, -3.73617e-01,  2.25217e+00,  1.87066e+00,  1.84665e+00, -3.95582e-03, -9.48578e-04, -3.73613e-01,  3.12036e-03,  6.67159e-05,  8.51035e-06, -4.41271e-04,  6.58637e-06, -4.63002e-06,  6.51848e-04,  4.52231e-03,  3.87114e-01, -1.31243e-03,  6.45036e-03, -5.50510e-02,  3.28062e-04,  1.00895e-02, -1.02287e-03
 3.75000e+00,  1.01258e+00,  9.06526e+00, -5.12494e-03, -8.55586e-04,  2.32083e+00,  1.88256e+00,  1.85080e+00, -8.26547e-03, -1.07503e-04, -5.12979e-01,  2.31801e+00,  1.88256e+00,  1.85080e+00, -8.31483e-03, -1.08712e-04, -5.12982e-01,  2.81961e-03,  3.01589e-06,  7.04241e-07,  4.93649e-05,  1.20955e-06,  2.59312e-06, -9.68518e-04, -3.27637e-03,  3.67932e-01,  2.96619e-04, -5.12800e-03,  6.28124e-03, -7.58815e-04, -2.80383e-03,  2.40243e-04
 4.25000e+00,  1.00422e+00,  9.27960e+00, -4.17123e-03, -1.26060e-03,  2.39025e+00,  1.86860e+00,  1.86242e+00, -8.07456e-03, -5.06561e-04, -6.12818e-01,  2.38700e+00,  1.86860e+00,  1.86241e+00, -7.96696e-03, -5.04010e-04, -6.12816e-01,  3.25069e-03,  5.14393e-06,  4.29010e-06, -1.07599e-04, -2.55164e-06, -1.53086e-06,  1.00308e-04, -8.29172e-03,  3.94337e-01,  1.20758e-03,  4.45225e-03, -1.26839e-02, -2.31914e-03, -6.77224e-03, -7.83358e-04
 4.75000e+00,  1.00600e+00,  9.48585e+00,  8.01679e-03, -8.11568e-04,  2.45563e+00,  1.87756e+00,  1.85526e+00, -6.90943e-03, -3.02670e-03, -6.80569e-01,  2.45267e+00,  1.87751e+00,  1.85526e+00, -7.28718e-03, -3.02699e-03, -6.80581e-01,  2.96795e-03,  4.86161e-05,  3.35340e-06,  3.77751e-04,  2.90017e-07,  1.21745e-05, -1.99511e-04,  2.91225e-03,  3.77177e-01, -2.52616e-04, -2.15681e-03,  4.80832e-02,  2.57389e-03,  5.75584e-03,  1.37616e-03
 5.25000e+00,  1.00360e+00,  9.68225e+00,  7.28209e-03, -2.89562e-04,  2.50574e+00,  1.86620e+00,  1.85931e+00,  7.68268e-03, -1.24079e-03, -7.30309e-01,  2.50260e+00,  1.86619e+00,  1.85928e+00,  7.48335e-03, -1.25002e-03, -7.30290e-01,  3.14536e-03,  1.63133e-05,  2.97087e-05,  1.99332e-04,  9.22953e-06, -1.90538e-05, -1.97594e-04, -1.04206e-02,  3.87881e-01, -4.08647e-04,  5.96420e-03,  2.52974e-02, -1.16201e-03,  1.88441e-02, -3.19503e-04
 5.75000e+00,  1.00438e+00,  9.86261e+00,  1.07381e-02, -5.08925e-04,  2.57139e+00,  1.86562e+00,  1.86042e+00, -1.95441e-03,  4.52190e-03, -7.70425e-01,  2.56921e+00,  1.86559e+00,  1.86042e+00, -1.86686e-03,  4.51811e-03, -7.70408e-01,  2.17753e-03,  2.68378e-05,  6.81311e-07, -8.75580e-05,  3.78773e-06, -1.70953e-05,  1.88199e-03,  6.05149e-03,  3.23140e-01,  5.70256e-04, -1.69447e-02, -1.17210e-02, -1.20003e-03, -2.31710e-03, -2.33323e-03
 6.25000e+00,  1.00771e+00,  1.00262e+01,  6.27976e-03, -1.21181e-03,  2.59969e+00,  1.85775e+00,  1.85240e+00, -5.45679e-03,  4.92223e-03, -7.97854e-01,  2.59754e+00,  1.85774e+00,  1.85240e+00, -5.41035e-03,  4.92896e-03, -7.97853e-01,  2.14902e-03,  7.85092e-06,  6.65844e-06, -4.64390e-05, -6.73096e-06, -9.34563e-07,  3.39535e-04,  4.34510e-05,  3.21668e-01, -2.29254e-04,  9.05556e-03, -6.96815e-03,  7.31417e-05, -8.93270e-03, -1.22422e-04
 6.75000e+00,  1.00878e+00,  1.01851e+01,  1.33073e-02, -9.81562e-04,  2.61440e+00,  1.84572e+00,  1.85204e+00, -1.01517e-02,  4.27105e-03, -8.21944e-01,  2.61287e+00,  1.84570e+00,  1.85204e+00, -1.03325e-02,  4.27128e-03, -8.21935e-01,  1.52807e-03,  2.16052e-05,  2.70713e-06,  1.80720e-04, -2.31984e-07, -8.60376e-06,  7.73751e-04, -8.51750e-03,  2.70336e-01,  5.16106e-05,  6.59822e-04,  3.21804e-02, -1.93575e-04,  5.68855e-03, -8.15643e-04
 7.25000e+00,  1.00993e+00,  1.03428e+01,  1.56422e-02, -1.26594e-03,  2.63747e+00,  1.84034e+00,  1.84944e+00, -6.54758e-03,  4.37864e-03, -8.39343e-01,  2.63565e+00,  1.84034e+00,  1.84944e+00, -6.47525e-03,  4.37846e-03, -8.39337e-01,  1.81563e-03,  2.93776e-06,  8.18408e-08, -7.23347e-05,  1.77503e-07, -5.30870e-06,  7.75872e-05, -1.78912e-02,  2.93028e-01,  4.55958e-04,  3.92060e-05, -1.18386e-02,  3.34005e-04,  8.72797e-04, -6.56951e-04
 7.75000e+00,  9.99752e-01,  1.04975e+01,  6.90165e-03, -9.60287e-04,  2.68845e+00,  1.87658e+00,  1.86884e+00, -1.12659e-03,  7.74342e-03, -8.67054e-01,  2.68667e+00,  1.87657e+00,  1.86883e+00, -1.02309e-03,  7.74165e-03, -8.67050e-01,  1.78347e-03,  6.41946e-06,  5.83407e-06, -1.03508e-04,  1.76533e-06, -3.89165e-06, -7.23692e-04,  9.89554e-03,  2.91919e-01, -1.94894e-04, -2.77871e-03, -1.66463e-02,  6.34501e-05, -8.35633e-03,  4.91324e-04
 8.25000e+00,  1.00782e+00,  1.06289e+01,  5.33949e-03, -1.35156e-03,  2.69424e+00,  1.89748e+00,  1.85777e+00, -3.01550e-04,  4.44699e-03, -8.71494e-01,  2.69279e+00,  1.89748e+00,  1.85777e+00, -3.36380e-04,  4.44502e-03, -8.71496e-01,  1.44707e-03,  5.16261e-06,  1.03939e-06,  3.48299e-05,  1.97070e-06,  2.87903e-06, -5.69052e-04,  1.50975e-02,  2.62113e-01, -5.12001e-04,  7.49503e-03,  4.69833e-03,  1.31595e-03,  3.27204e-03, -1.97986e-04
 8.75000e+00,  1.00596e+00,  1.07589e+01,  7.44087e-03, -2.20672e-03,  2.73005e+00,  1.88063e+00,  1.86388e+00, -2.91755e-03,  1.97802e-03, -8.84524e-01,  2.72899e+00,  1.88061e+00,  1.86387e+00, -3.02100e-03,  1.98422e-03, -8.84508e-01,  1.06401e-03,  1.22670e-05,  1.12714e-05,  1.03446e-04, -6.19725e-06, -1.59579e-05, -1.17401e-03, -2.42951e-03,  2.25724e-01,  8.40769e-04, -5.29412e-03,  2.17537e-02,  1.83718e-03,  1.13921e-02, -2.87239e-03
 9.25000e+00,  1.00669e+00,  1.08705e+01,  5.42325e-03, -2.91600e-03,  2.73792e+00,  1.88716e+00,  1.86198e+00, -4.86700e-04,  2.69757e-03, -8.92806e-01,  2.73690e+00,  1.88715e+00,  1.86198e+00, -4.09002e-04,  2.69726e-03, -8.92798e-01,  1.02287e-03,  6.22289e-06,  5.33902e-07, -7.76974e-05,  3.11517e-07, -8.37903e-06, -3.62067e-04, -1.57720e-02,  2.19295e-01, -6.93584e-04, -6.08319e-04, -1.71821e-02, -4.56471e-04,  2.42340e-03, -1.14000e-03
 9.75000e+00,  1.01174e+00,  1.09908e+01,  6.75885e-03, -2.39640e-03,  2.74086e+00,  1.89296e+00,  1.85455e+00,  3.49011e-03,  2.75261e-03, -8.95141e-01,  2.73928e+00,  1.89296e+00,  1.85454e+00,  3.52764e-03,  2.75165e-03, -8.95147e-01,  1.57244e-03,  1.08227e-06,  6.62209e-06, -3.75368e-05,  9.59557e-07,  6.21426e-06,  7.24922e-04, -1.02652e-03,  2.75014e-01, -4.65520e-05,  1.51856e-03, -6.53950e-03, -4.27578e-04,  8.88069e-03,  1.24164e-03
 1.02500e+01,  1.01083e+00,  1.11169e+01,  5.63726e-03, -2.86134e-03,  2.76667e+00,  1.87220e+00,  1.85588e+00,  1.16041e-03,  5.96662e-04, -9.02511e-01,  2.76520e+00,  1.87220e+00,  1.85588e+00,  1.04462e-03,  5.97796e-04, -9.02496e-01,  1.46557e-03,  9.35970e-06,  1.54102e-06,  1.15794e-04, -1.13371e-06, -1.42935e-05,  3.71677e-04, -5.97752e-03,  2.65135e-01, -1.54524e-03, -6.96136e-04,  2.09366e-02, -5.47060e-04,  4.12271e-03, -2.23164e-03
 1.07500e+01,  1.00977e+00,  1.12381e+01,  1.98202e-02, -3.73336e-03,  2.74900e+00,  1.88463e+00,  1.85815e+00, -3.63986e-03,  3.16943e-03, -9.07390e-01,  2.74802e+00,  1.88462e+00,  1.85814e+00, -3.63706e-03,  3.17202e-03, -9.07365e-01,  9.75495e-04,  5.83078e-07,  1.30585e-05, -2.80735e-06, -2.59489e-06, -2.56210e-05, -3.50669e-05,  1.75730e-02,  2.13692e-01,  1.88033e-06,  2.54352e-03, -1.46866e-03, -6.40369e-05, -1.25009e-02, -1.65059e-03
 1.12500e+01,  1.00814e+00,  1.13361e+01, -1.09094e-03, -3.71085e-03,  2.74479e+00,  1.89870e+00,  1.86203e+00, -1.38348e-04,  1.56801e-03, -9.12046e-01,  2.74407e+00,  1.89869e+00,  1.86203e+00, -6.89705e-05,  1.56851e-03, -9.12052e-01,  7.22690e-04,  6.77148e-06,  8.68316e-08, -6.93775e-05, -5.06493e-07,  5.84260e-06,  8.40774e-05, -2.44087e-02,  1.79836e-01,  7.72205e-04,  3.16737e-03, -1.68203e-02,  9.04696e-05,  4.63179e-04,  1.81076e-03
 1.17500e+01,  1.00923e+00,  1.14282e+01,  4.01664e-03, -3.89358e-03,  2.75965e+00,  1.88367e+00,  1.86419e+00, -1.61789e-03, -2.10117e-03, -9.16559e-01,  2.75897e+00,  1.88366e+00,  1.86419e+00, -1.68721e-03, -2.09994e-03, -9.16569e-01,  6.81363e-04,  7.94599e-06,  5.96859e-06,  6.93242e-05, -1.22871e-06,  1.02180e-05,  1.87524e-03, -1.08453e-02,  1.79231e-01,  9.93451e-05,  2.14616e-03,  1.90210e-02, -5.26166e-04, -8.44347e-03,  7.19116e-04
 1.22500e+01,  1.01421e+00,  1.15274e+01,  2.80663e-03, -2.79408e-03,  2.78447e+00,  1.89123e+00,  1.85518e+00, -2.79212e-04, -1.76831e-03, -9.17096e-01,  2.78346e+00,  1.89122e+00,  1.85518e+00, -3.81605e-04, -1.76963e-03, -9.17110e-01,  1.01682e-03,  1.09181e-05,  2.24044e-07,  1.02394e-04,  1.31396e-06,  1.38408e-05, -1.87375e-03, -2.51532e-03,  2.20834e-01, -4.06724e-04, -2.93817e-03,  2.21159e-02,  5.50655e-04,  2.74222e-04,  3.03830e-03
 1.27500e+01,  1.00237e+00,  1.16232e+01, -4.63668e-03, -1.99395e-03,  2.79690e+00,  1.90760e+00,  1.87469e+00, -6.31007e-03, -2.99189e-03, -9.31365e-01,  2.79653e+00,  1.90755e+00,  1.87469e+00, -6.43309e-03, -2.99521e-03, -9.31368e-01,  3.71952e-04,  4.44005e-05,  1.44551e-06,  1.23019e-04,  3.32324e-06,  3.11713e-06, -1.92346e-04,  3.26008e-03,  1.33368e-01,  1.66944e-04, -5.58576e-03,  4.47439e-02,  3.69620e-04, -4.07840e-03,  1.50953e-03
 1.32500e+01,  1.01076e+00,  1.17045e+01,  3.91089e-03, -9.87103e-04,  2.79193e+00,  1.89621e+00,  1.85990e+00,  5.33081e-03, -4.95391e-04, -9.30222e-01,  2.79135e+00,  1.89621e+00,  1.85990e+00,  5.32521e-03, -4.93999e-04, -9.30223e-01,  5.79278e-04,  1.97886e-06,  1.10266e-06,  5.59694e-06, -1.39149e-06,  8.16720e-07, -4.62892e-04,  1.71748e-02,  1.63289e-01, -1.65141e-03,  4.58121e-03, -3.02132e-04,  2.52885e-04, -3.52373e-03,  1.72814e-03
 1.37500e+01,  1.01296e+00,  1.17882e+01, -7.70072e-03,  5.66009e-05,  2.79264e+00,  1.90126e+00,  1.85564e+00,  9.13219e-03, -1.28944e-03, -9.32134e-01,  2.79206e+00,  1.90126e+00,  1.85564e+00,  9.14535e-03, -1.29277e-03, -9.32147e-01,  5.82998e-04,  2.48108e-06,  6.44493e-06, -1.31530e-05,  3.32770e-06,  1.32354e-05,  5.33518e-04,  1.35088e-02,  1.65070e-01,  1.19131e-05,  4.74226e-03, -5.36499e-03, -1.16948e-03,  8.69215e-03,  1.03606e-03
 1.42500e+01,  1.01426e+00,  1.18657e+01, -6.56112e-03,  3.04725e-04,  2.81177e+00,  1.89002e+00,  1.85272e+00,  2.41126e-02, -3.21713e-03, -9.33593e-01,  2.81109e+00,  1.89001e+00,  1.85272e+00,  2.40633e-02, -3.21764e-03, -9.33592e-01,  6.70490e-04,  6.52300e-06,  2.31294e-07,  4.92561e-05,  5.08516e-07, -4.66950e-07,  2.76471e-04,  2.68454e-02,  1.71124e-01, -9.69050e-04, -3.57701e-03,  1.60970e-02,  1.04387e-03, -1.25652e-03,  6.58961e-04
 1.47500e+01,  1.01191e+00,  1.19598e+01,  1.03031e-03,  7.15818e-06,  2.82770e+00,  1.87580e+00,  1.85441e+00,  1.70019e-02, -6.06434e-03, -9.39115e-01,  2.82727e+00,  1.87578e+00,  1.85441e+00,  1.69124e-02, -6.06342e-03, -9.39110e-01,  4.25687e-04,  1.89625e-05,  9.47023e-07,  8.95263e-05, -9.10626e-07, -5.10534e-06,  9.73045e-04, -6.24429e-03,  1.42239e-01, -7.65307e-04, -5.00399e-04,  3.00840e-02,  6.63254e-04,  3.24771e-03, -1.16691e-03
 1.52500e+01,  1.00078e+00,  1.20365e+01,  3.17508e-03, -4.97171e-04,  2.85376e+00,  1.87560e+00,  1.87553e+00,  1.53144e-02, -5.00429e-03, -9.53771e-01,  2.85316e+00,  1.87560e+00,  1.87552e+00,  1.53377e-02, -4.99932e-03, -9.53775e-01,  6.00624e-04,  3.31491e-06,  9.90575e-06, -2.33213e-05, -4.96871e-06,  4.20318e-06, -2.48102e-03,  3.26153e-03,  1.69489e-01,  4.21413e-04, -5.49333e-03, -6.15558e-03,  1.20105e-03,  1.08413e-02,  4.36781e-04
 1.57500e+01,  1.00582e+00,  1.21084e+01, -3.80113e-03, -6.10084e-04,  2.88294e+00,  1.88847e+00,  1.86515e+00,  1.12862e-02, -6.20953e-03, -9.55216e-01,  2.88270e+00,  1.88847e+00,  1.86515e+00,  1.13196e-02, -6.21004e-03, -9.55214e-01,  2.34263e-04,  4.92604e-06,  4.91724e-07, -3.33762e-05,  5.08805e-07, -1.56288e-06,  2.83525e-04,  3.28259e-03,  1.05879e-01,  9.47577e-05,  9.54376e-04, -1.52676e-02,  3.80344e-04,  2.34516e-03, -1.01237e-03
 1.62500e+01,  9.98534e-01,  1.21689e+01,  7.85629e-03, -1.26793e-03,  2.87158e+00,  1.88951e+00,  1.87580e+00,  1.72761e-02, -6.85397e-03, -9.66180e-01,  2.87106e+00,  1.88948e+00,  1.87579e+00,  1.71512e-02, -6.85315e-03, -9.66162e-01,  5.22660e-04,  3.28623e-05,  4.33375e-06,  1.24859e-04, -8.17227e-07, -1.74248e-05,  2.11038e-03,  2.06980e-02,  1.52778e-01, -5.60202e-04, -7.78481e-04,  3.96417e-02, -2.11012e-03, -6.84383e-03, -1.66280e-03
 1.67500e+01,  1.00167e+00,  1.22366e+01,  3.16384e-03, -2.32909e-03,  2.87495e+00,  1.90599e+00,  1.86947e+00,  1.55102e-02, -7.88086e-03, -9.65184e-01,  2.87455e+00,  1.90599e+00,  1.86947e+00,  1.55269e-02, -7.88116e-03, -9.65177e-01,  4.02189e-04,  2.94216e-06,  2.73762e-07, -1.67682e-05,  3.03076e-07, -7.52289e-06, -1.43345e-03,  1.73631e-03,  1.38906e-01,  4.52413e-04,  5.10064e-03, -6.03714e-03,  1.28432e-03, -1.52543e-04, -2.54029e-03
 1.72500e+01,  1.00135e+00,  1.23195e+01, -4.00734e-04, -3.27720e-03,  2.86079e+00,  1.90254e+00,  1.87198e+00,  9.91226e-03, -6.97111e-03, -9.68572e-01,  2.86018e+00,  1.90248e+00,  1.87198e+00,  1.00890e-02, -6.97337e-03, -9.68571e-01,  6.11387e-04,  5.82492e-05,  4.40944e-07, -1.76697e-04,  2.25820e-06, -1.68868e-06,  4.28446e-05, -1.40724e-02,  1.68912e-01, -1.78005e-04, -5.08716e-03, -5.18862e-02, -4.23918e-05, -2.21730e-03, -1.22294e-03
 1.77500e+01,  9.96573e-01,  1.23780e+01, -1.06629e-02, -2.66841e-03,  2.88675e+00,  1.87969e+00,  1.87978e+00,  1.87548e-02, -3.70655e-03, -9.76678e-01,  2.88625e+00,  1.87969e+00,  1.87978e+00,  1.87193e-02, -3.70561e-03, -9.76685e-01,  5.03799e-04,  2.92635e-06,  5.23545e-06,  3.55672e-05, -9.41610e-07,  6.91453e-06, -1.75559e-03,  1.95791e-03,  1.55233e-01,  5.52044e-04, -1.98828e-03,  1.10940e-02, -8.05846e-04,  7.83864e-03,  1.71207e-03
 1.82500e+01,  9.92850e-01,  1.24424e+01, -5.73026e-03, -2.11938e-03,  2.89351e+00,  1.89231e+00,  1.88536e+00,  4.87406e-04, -2.44819e-03, -9.78856e-01,  2.89338e+00,  1.89227e+00,  1.88536e+00,  4.22266e-04, -2.44344e-03, -9.78859e-01,  1.29823e-04,  3.97551e-05,  5.15232e-06,  6.51397e-05, -4.75301e-06,  2.49209e-06, -1.86549e-05, -4.50721e-03,  7.82811e-02, -7.52042e-04,  6.85597e-03,  4.13663e-02,  9.26577e-04, -7.80379e-03, -2.64610e-04
 1.87500e+01,  9.98947e-01,  1.24956e+01,  4.97165e-03, -2.91012e-03,  2.88115e+00,  1.89957e+00,  1.87449e+00,  1.07817e-02, -2.16945e-03, -9.74618e-01,  2.88068e+00,  1.89957e+00,  1.87449e+00,  1.07609e-02, -2.16889e-03, -9.74612e-01,  4.68014e-04,  1.10732e-06,  1.05909e-06,  2.07663e-05, -5.66452e-07, -6.65498e-06,  2.60071e-04, -7.49166e-03,  1.49196e-01,  1.30848e-03, -1.06904e-03,  6.46065e-03, -5.98906e-04,  3.43744e-03, -1.43667e-03
 1.92500e+01,  1.00092e+00,  1.25604e+01,  3.76576e-04, -3.50159e-03,  2.88533e+00,  1.89595e+00,  1.86682e+00,  9.22488e-03, -2.16736e-03, -9.74035e-01,  2.88515e+00,  1.89594e+00,  1.86680e+00,  9.20724e-03, -2.17249e-03, -9.74019e-01,  1.88066e-04,  4.20506e-06,  1.85050e-05,  1.76393e-05,  5.13340e-06, -1.57430e-05,  7.29933e-04, -1.21723e-02,  9.18412e-02, -1.66529e-04,  4.19155e-03,  1.14298e-02,  1.56747e-04,  1.48774e-02, -3.97657e-04
 1.97500e+01,  1.00088e+00,  1.26126e+01,  9.64189e-04, -3.45118e-03,  2.87577e+00,  1.86236e+00,  1.86566e+00,  7.15908e-03, -2.02442e-03, -9.75028e-01,  2.87513e+00,  1.86236e+00,  1.86566e+00,  7.15509e-03, -2.02427e-03, -9.75039e-01,  6.39943e-04,  1.48860e-06,  2.44429e-07,  3.98750e-06, -1.49886e-07,  1.14622e-05,  6.59993e-04,  6.77474e-03,  1.74551e-01, -1.29710e-03, -3.92685e-03,  1.72087e-03, -3.92800e-05,  8.02271e-04,  3.02199e-03
 2.02500e+01,  1.00148e+00,  1.26673e+01,  3.68382e-03, -3.22200e-03,  2.89598e+00,  1.89135e+00,  1.86565e+00,  3.08377e-02, -8.67533e-04, -9.74805e-01,  2.89582e+00,  1.89134e+00,  1.86564e+00,  3.08039e-02, -8.68401e-04, -9.74814e-01,  1.54939e-04,  7.54841e-06,  1.68568e-05,  3.38817e-05,  8.67517e-07,  9.53832e-06, -1.53601e-03, -9.97088e-03,  8.39042e-02,  3.85434e-04, -1.14223e-03,  1.88953e-02,  3.95266e-04, -1.42144e-02, -1.27820e-03
 2.07500e+01,  9.95560e-01,  1.27343e+01, -3.34586e-03, -3.50534e-03,  2.87713e+00,  1.89336e+00,  1.87722e+00,  2.58379e-02, -8.49709e-04, -9.82781e-01,  2.87670e+00,  1.89333e+00,  1.87722e+00,  2.59432e-02, -8.54391e-04, -9.82772e-01,  4.24339e-04,  2.74514e-05,  4.76837e-06, -1.05216e-04,  4.68112e-06, -8.80494e-06,  1.05491e-04, -7.89150e-03,  1.41795e-01, -4.60717e-04,  5.94771e-03, -3.42716e-02, -4.92390e-04,  7.51074e-03, -1.31079e-03
 2.12500e+01,  1.00200e+00,  1.27918e+01, -3.43957e-03, -4.14797e-03,  2.86493e+00,  1.88344e+00,  1.86514e+00,  2.23862e-02, -1.05300e-03, -9.74427e-01,  2.86457e+00,  1.88343e+00,  1.86514e+00,  2.24563e-02, -1.05259e-03, -9.74428e-01,  3.59852e-04,  1.37568e-05,  3.94790e-07, -7.01193e-05, -4.13155e-07,  1.18481e-06,  1.22214e-03,  6.85701e-04,  1.31343e-01, -5.96981e-04,  8.65621e-04, -2.55999e-02,  8.21836e-05, -2.16545e-03,  4.74322e-04
 2.17500e+01,  1.00964e+00,  1.28440e+01, -1.46390e-03, -4.13819e-03,  2.87058e+00,  1.89378e+00,  1.85132e+00,  9.34120e-03, -6.58562e-05, -9.66114e-01,  2.87048e+00,  1.89378e+00,  1.85132e+00,  9.31740e-03, -6.67418e-05, -9.66114e-01,  1.00702e-04,  6.55557e-06,  9.50789e-07,  2.38030e-05,  8.85613e-07,  3.95744e-07,  3.78800e-04,  1.74194e-03,  6.94566e-02,  6.76814e-04, -2.86721e-03,  1.67395e-02, -1.28337e-03, -3.10574e-03,  6.18473e-04
 2.22500e+01,  1.00762e+00,  1.29063e+01,  1.07545e-02, -3.47452e-03,  2.89200e+00,  1.88672e+00,  1.85558e+00,  1.68084e-02,  2.68227e-04, -9.68349e-01,  2.89161e+00,  1.88672e+00,  1.85557e+00,  1.68158e-02,  2.67162e-04, -9.68352e-01,  3.94196e-04,  8.82521e-07,  1.76262e-06, -7.44935e-06,  1.06570e-06,  3.34253e-06, -1.40718e-03, -9.82352e-04,  1.37587e-01,  2.79295e-04, -2.95632e-03, -2.68487e-03,  8.12567e-04, -4.49863e-03,  1.05706e-03
 2.27500e+01,  9.97532e-01,  1.29514e+01,  6.68710e-03, -3.09290e-03,  2.88461e+00,  1.88328e+00,  1.87187e+00,  3.79706e-03,  1.51798e-04, -9.79198e-01,  2.88448e+00,  1.88328e+00,  1.87184e+00,  3.80323e-03,  1.49241e-04, -9.79191e-01,  1.27158e-04,  6.64281e-07,  2.57786e-05, -6.16751e-06,  2.55697e-06, -7.40055e-06,  6.10295e-04, -4.84384e-03,  7.75536e-02, -1.47712e-03,  1.73209e-03, -3.34125e-03, -3.96573e-05,  1.75879e-02, -1.73434e-04
 2.32500e+01,  9.91991e-01,  1.30046e+01,  3.13208e-03, -2.44428e-03,  2.89439e+00,  1.87062e+00,  1.87887e+00,  6.12652e-03, -4.43079e-04, -9.83548e-01,  2.89385e+00,  1.87062e+00,  1.87886e+00,  6.10408e-03, -4.43773e-04, -9.83528e-01,  5.39440e-04,  1.16698e-06,  1.09216e-05,  2.24361e-05,  6.93944e-07, -1.97004e-05,  1.11740e-03, -2.46648e-02,  1.52994e-01, -2.68074e-04,  5.34073e-04,  7.37706e-03,  9.77287e-05,  1.14005e-02,  1.17189e-03
 2.37500e+01,  9.95866e-01,  1.30706e+01,  7.62937e-03, -2.65522e-03,  2.87709e+00,  1.87149e+00,  1.87012e+00,  1.24304e-02,  8.58678e-04, -9.82931e-01,  2.87697e+00,  1.87149e+00,  1.87012e+00,  1.24142e-02,  8.58973e-04, -9.82931e-01,  1.23423e-04,  2.33176e-06,  2.55448e-07,  1.62478e-05, -2.95292e-07, -6.58930e-07, -1.01851e-04, -8.43539e-03,  7.50637e-02,  3.86980e-04,  3.21554e-04,  1.05330e-02,  1.10547e-04, -1.64859e-03, -1.16789e-03
 2.42500e+01,  9.95250e-01,  1.31130e+01,  2.17598e-02, -2.38064e-03,  2.86107e+00,  1.84176e+00,  1.87192e+00,  2.32738e-02, -9.31208e-04, -9.83803e-01,  2.86100e+00,  1.84175e+00,  1.87190e+00,  2.33046e-02, -9.31338e-04, -9.83799e-01,  7.28682e-05,  1.32198e-05,  1.78363e-05, -3.08032e-05,  1.29887e-07, -3.82513e-06, -3.53648e-04, -4.24352e-03,  5.85427e-02,  1.07218e-03,  5.67031e-04, -2.50823e-02,  1.85568e-04,  1.46266e-02,  1.12247e-03
 2.47500e+01,  9.90717e-01,  1.31459e+01,  1.13499e-02, -1.46376e-03,  2.88769e+00,  1.87741e+00,  1.87976e+00,  2.15129e-02, -9.09997e-04, -9.89618e-01,  2.88748e+00,  1.87740e+00,  1.87974e+00,  2.14702e-02, -9.07726e-04, -9.89605e-01,  2.03336e-04,  9.00878e-06,  2.57183e-05,  4.27199e-05, -2.27138e-06, -1.33108e-05,  6.96464e-04, -1.15757e-02,  9.59982e-02, -3.58956e-04, -2.06038e-03,  2.03633e-02,  5.86416e-04,  1.75451e-02,  1.81477e-03
 2.52500e+01,  9.90415e-01,  1.31966e+01,  1.11627e-02, -1.31692e-03,  2.91155e+00,  1.86284e+00,  1.88076e+00,  1.93476e-02, -5.17553e-04, -9.89223e-01,  2.91148e+00,  1.86282e+00,  1.88072e+00,  1.93692e-02, -5.07446e-04, -9.89208e-01,  6.73227e-05,  1.27454e-05,  4.34922e-05, -2.16452e-05, -1.01073e-05, -1.54725e-05, -1.40897e-03, -8.05954e-03,  5.43843e-02,  1.51505e-04, -5.38192e-03, -2.22052e-02, -1.62168e-03,  2.27696e-02, -3.98744e-04
 2.57500e+01,  9.91657e-01,  1.32331e+01,  1.79131e-03, -1.68200e-03,  2.87909e+00,  1.87562e+00,  1.87765e+00,  9.83135e-03,  8.15460e-04, -9.87347e-01,  2.87886e+00,  1.87561e+00,  1.87765e+00,  9.87274e-03,  8.14370e-04, -9.87349e-01,  2.30398e-04,  1.03522e-05,  1.11068e-06, -4.13850e-05,  1.09001e-06,  2.60576e-06, -5.83792e-04,  2.91806e-03,  1.05027e-01,  5.44587e-04,  5.36463e-03, -1.94517e-02,  1.95317e-03,  3.04922e-03,  9.25727e-04
 2.62500e+01,  9.91160e-01,  1.32805e+01, -7.11759e-03, -1.13486e-03,  2.88364e+00,  1.88433e+00,  1.87984e+00,  6.75269e-03,  1.29998e-03, -9.88515e-01,  2.88338e+00,  1.88432e+00,  1.87984e+00,  6.73762e-03,  1.30337e-03, -9.88514e-01,  2.60938e-04,  1.33142e-05,  9.16800e-07,  1.50628e-05, -3.39618e-06, -7.16396e-07,  9.09914e-04, -2.77951e-03,  1.11835e-01, -1.96818e-04, -1.23548e-02,  5.22860e-03,  4.18626e-04,  3.28807e-03,  1.14894e-05
 2.67500e+01,  9.95119e-01,  1.33309e+01, -2.26786e-03, -1.08369e-03,  2.87558e+00,  1.87715e+00,  1.87185e+00,  1.09978e-02,  5.55593e-04, -9.87232e-01,  2.87536e+00,  1.87712e+00,  1.87185e+00,  1.09416e-02,  5.50265e-04, -9.87230e-01,  2.23361e-04,  2.95935e-05,  2.27299e-06,  5.61954e-05,  5.32865e-06, -1.48128e-06, -5.13510e-05, -1.17139e-02,  1.00832e-01,  3.94096e-05,  1.02941e-02,  3.15406e-02, -1.36592e-03,  4.96754e-03,  1.60813e-03
 2.72500e+01,  9.93154e-01,  1.33678e+01,  8.09819e-03, -1.04992e-03,  2.87955e+00,  1.87690e+00,  1.87612e+00,  1.72622e-02,  1.95548e-03, -9.87421e-01,  2.87943e+00,  1.87690e+00,  1.87612e+00,  1.72734e-02,  1.95560e-03, -9.87419e-01,  1.15873e-04,  2.24806e-06,  1.60879e-07, -1.11309e-05, -1.26271e-07, -2.40539e-06,  1.62513e-04, -4.79207e-03,  7.39418e-02,  9.81343e-04,  4.05488e-03, -6.17903e-03, -1.34410e-04, -1.03674e-03, -1.82855e-03
 2.77500e+01,  9.96870e-01,  1.34099e+01,  7.61624e-03, -1.53920e-03,  2.88910e+00,  1.86452e+00,  1.86929e+00,  2.05379e-02,  3.15541e-03, -9.85032e-01,  2.88888e+00,  1.86452e+00,  1.86929e+00,  2.05351e-02,  3.15801e-03, -9.85036e-01,  2.22192e-04,  1.61082e-06,  4.50773e-06,  2.82647e-06, -2.59404e-06,  3.91760e-06, -1.16406e-03,  4.88951e-03,  1.02882e-01, -1.41982e-03, -4.03341e-03,  2.02159e-03,  2.37623e-03,  6.94902e-03,  6.21385e-04
 2.82500e+01,  9.91577e-01,  1.34553e+01,  4.09207e-03, -1.26790e-03,  2.89138e+00,  1.86323e+00,  1.88088e+00,  1.72204e-02,  3.63005e-03, -9.91369e-01,  2.89119e+00,  1.86323e+00,  1.88086e+00,  1.72140e-02,  3.63483e-03, -9.91340e-01,  1.91471e-04,  1.22880e-06,  1.89444e-05,  6.40674e-06, -4.78208e-06, -2.91458e-05,  2.80902e-03, -2.38731e-02,  8.28161e-02, -3.80544e-05, -3.81880e-03, -7.08652e-04, -1.56001e-03,  1.49729e-02,  6.80644e-04
 2.87500e+01,  9.93667e-01,  1.35019e+01,  4.93768e-03, -1.00349e-03,  2.88366e+00,  1.86301e+00,  1.87714e+00,  2.55712e-02,  3.43429e-03, -9.90507e-01,  2.88349e+00,  1.86301e+00,  1.87714e+00,  2.55956e-02,  3.43638e-03, -9.90504e-01,  1.69598e-04,  6.79997e-06,  1.97908e-06, -2.44158e-05, -2.09113e-06, -2.92863e-06, -7.76209e-04,  9.23179e-03,  8.82013e-02,  2.78466e-04,  4.81227e-03, -1.52808e-02, -3.92894e-04, -4.85064e-03,  4.40398e-04
 2.92500e+01,  9.90205e-01,  1.35383e+01,  5.82178e-03, -5.92316e-04,  2.90535e+00,  1.87156e+00,  1.88369e+00,  1.60026e-02,  2.63190e-03, -9.94984e-01,  2.90506e+00,  1.87152e+00,  1.88369e+00,  1.61025e-02,  2.63350e-03, -9.94985e-01,  2.91002e-04,  4.17350e-05,  6.39813e-07, -9.98824e-05, -1.60612e-06,  4.97218e-07, -8.61121e-04,  1.50983e-02,  1.14184e-01,  1.19178e-03,  3.92438e-03, -4.39573e-02,  1.90185e-03, -1.91173e-03,  1.27060e-03
 2.97500e+01,  9.93880e-01,  1.35883e+01,  2.61691e-03, -4.59682e-04,  2.91987e+00,  1.84819e+00,  1.87723e+00, -1.92393e-03,  3.65599e-03, -9.92860e-01,  2.91983e+00,  1.84814e+00,  1.87723e+00, -1.95783e-03,  3.65621e-03, -9.92861e-01,  3.20566e-05,  4.91957e-05,  7.13327e-08,  3.39037e-05, -2.10100e-07,  2.74928e-07,  1.00672e-03, -1.15201e-02,  3.16825e-02, -9.80223e-04, -2.13347e-03,  4.83708e-02, -6.79205e-04, -6.01162e-04, -3.70483e-04
 3.02500e+01,  9.88411e-01,  1.36205e+01,  1.01759e-02, -2.81094e-05,  2.91268e+00,  1.85502e+00,  1.88487e+00,  7.60848e-03,  3.13922e-03, -9.97441e-01,  2.91254e+00,  1.85502e+00,  1.88487e+00,  7.61681e-03,  3.13854e-03, -9.97435e-01,  1.42367e-04,  5.75838e-07,  1.65284e-06, -8.32482e-06,  6.81397e-07, -6.20538e-06,  5.80199e-04,  1.71805e-02,  7.51212e-02,  3.39627e-04, -1.88373e-03, -3.60586e-03, -2.80998e-04, -4.44589e-03,  8.96154e-05
 3.07500e+01,  9.92548e-01,  1.36608e+01,  1.42068e-03,  2.10182e-04,  2.92769e+00,  1.83989e+00,  1.87769e+00,  4.88984e-03,  4.33417e-03, -9.93900e-01,  2.92746e+00,  1.83985e+00,  1.87768e+00,  4.84919e-03,  4.32647e-03, -9.93878e-01,  2.24311e-04,  3.52416e-05,  7.10613e-06,  4.06531e-05,  7.69445e-06, -2.21354e-05,  9.86456e-05,  2.97078e-02,  8.51395e-02, -6.74830e-04, -9.62945e-03,  3.62855e-02, -4.36198e-05, -9.24521e-03,  3.67306e-04
 3.12500e+01,  9.89040e-01,  1.37018e+01,  4.40937e-03, -1.49183e-04,  2.87655e+00,  1.84995e+00,  1.88585e+00,  1.25890e-02,  4.12278e-03, -9.97984e-01,  2.87649e+00,  1.84992e+00,  1.88585e+00,  1.25570e-02,  4.12347e-03, -9.97983e-01,  5.79414e-05,  2.48807e-05,  3.21917e-08,  3.20405e-05, -6.86917e-07, -4.69822e-07, -5.98406e-04,  2.57350e-02,  1.13714e-02,  4.66137e-04,  1.22537e-02,  2.43602e-02,  1.43560e-04, -8.32078e-05, -1.19943e-03
 3.17500e+01,  9.94018e-01,  1.37321e+01,  6.56171e-03, -9.06760e-04,  2.88501e+00,  1.84355e+00,  1.87621e+00,  1.60359e-02,  5.45655e-03, -9.94699e-01,  2.88491e+00,  1.84350e+00,  1.87618e+00,  1.60971e-02,  5.45045e-03, -9.94667e-01,  1.02519e-04,  5.40083e-05,  2.02985e-05, -6.11911e-05,  6.09778e-06, -3.23558e-05,  3.09050e-04,  2.45324e-02,  5.01584e-02, -2.59295e-04, -4.30695e-03, -5.02303e-02,  1.05073e-03, -1.55571e-02, -5.16219e-04
 3.22500e+01,  9.96727e-01,  1.37682e+01,  7.67021e-03, -5.40874e-04,  2.88903e+00,  1.86215e+00,  1.87146e+00,  2.12689e-02,  5.67130e-03, -9.92967e-01,  2.88898e+00,  1.86215e+00,  1.87146e+00,  2.12552e-02,  5.67121e-03, -9.92966e-01,  4.91009e-05,  3.89371e-06,  9.93306e-07,  1.37144e-05,  8.75478e-08, -5.71706e-07,  4.77870e-04,  5.28057e-03,  4.74152e-02, -2.31927e-04,  7.03221e-04,  1.36003e-02, -1.00482e-03, -3.27951e-03,  9.14425e-04
 3.27500e+01,  9.96196e-01,  1.38021e+01,  7.61521e-03, -6.04741e-04,  2.89475e+00,  1.86979e+00,  1.87032e+00,  1.76349e-02,  5.42030e-03, -9.93792e-01,  2.89466e+00,  1.86979e+00,  1.87032e+00,  1.76279e-02,  5.42119e-03, -9.93786e-01,  8.32709e-05,  1.01074e-06,  1.01586e-06,  6.96816e-06, -8.99373e-07, -6.21937e-06, -9.90160e-05,  1.50741e-02,  5.55361e-02, -7.80639e-04,  3.13433e-03,  2.60447e-03, -8.20222e-04, -3.26989e-03, -1.82083e-03
 3.32500e+01,  9.90092e-01,  1.38329e+01,  1.23177e-02, -1.53326e-03,  2.89915e+00,  1.89405e+00,  1.87977e+00,  2.16999e-02,  4.91821e-03, -9.98944e-01,  2.89905e+00,  1.89400e+00,  1.87977e+00,  2.17681e-02,  4.92053e-03, -9.98941e-01,  1.04316e-04,  4.91911e-05,  5.02115e-06, -6.81359e-05, -2.31815e-06, -3.45546e-06,  2.17043e-03, -3.67176e-03,  7.01971e-02,  2.80085e-04, -4.85692e-03, -4.75915e-02,  5.06097e-04,  7.73815e-03, -7.88376e-04
 3.37500e+01,  9.94387e-01,  1.38741e+01,  7.36298e-03, -1.69853e-03,  2.91510e+00,  1.87536e+00,  1.87213e+00,  1.58467e-02,  4.86921e-03, -9.92098e-01,  2.91492e+00,  1.87536e+00,  1.87213e+00,  1.58317e-02,  4.86906e-03, -9.92099e-01,  1.72098e-04,  1.36328e-06,  2.47519e-07,  1.49938e-05,  1.50793e-07,  1.25721e-06, -1.62188e-03,  9.17488e-03,  8.91208e-02, -6.85647e-04,  1.40566e-03,  7.47932e-03,  7.82841e-04,  1.53685e-03,  1.15136e-04
 3.42500e+01,  9.92902e-01,  1.39048e+01,  1.24180e-02, -1.48693e-03,  2.91695e+00,  1.88284e+00,  1.87565e+00,  1.79978e-02,  4.65332e-03, -9.92035e-01,  2.91685e+00,  1.88281e+00,  1.87565e+00,  1.79569e-02,  4.65219e-03, -9.92033e-01,  1.07398e-04,  2.76646e-05,  4.73615e-07,  4.08794e-05,  1.13067e-06, -2.08621e-06, -1.06578e-03,  1.61651e-02,  6.38854e-02, -4.63324e-04, -4.60006e-03,  3.51893e-02,  1.24576e-03, -2.01270e-03,  5.59104e-04
 3.47500e+01,  9.97701e-01,  1.39377e+01,  9.51605e-03, -1.77085e-03,  2.87785e+00,  1.89493e+00,  1.86787e+00,  1.83978e-02,  6.00090e-03, -9.89470e-01,  2.87775e+00,  1.89491e+00,  1.86787e+00,  1.84425e-02,  6.00128e-03, -9.89470e-01,  1.01241e-04,  1.97774e-05,  2.08484e-06, -4.46689e-05, -3.78447e-07,  4.32084e-08,  1.37799e-03, -3.06841e-03,  6.94412e-02, -1.68851e-04,  2.14685e-03, -3.05330e-02, -9.07197e-04, -4.89727e-03, -7.64243e-04
 3.52500e+01,  9.93269e-01,  1.39737e+01,  1.06600e-02, -1.73128e-03,  2.89005e+00,  1.88331e+00,  1.87557e+00,  2.01585e-02,  3.34622e-03, -9.95714e-01,  2.88996e+00,  1.88328e+00,  1.87557e+00,  2.01189e-02,  3.34597e-03, -9.95717e-01,  8.96689e-05,  2.69802e-05,  1.74847e-07,  3.95674e-05,  2.55948e-07,  2.70221e-06, -4.18939e-04, -2.55121e-04,  6.55000e-02, -6.29247e-06,  1.05732e-02,  2.90579e-02,  9.51129e-05, -1.06083e-03,  1.96177e-03
 3.57500e+01,  9.87476e-01,  1.39975e+01,  4.19181e-03, -1.15402e-03,  2.89023e+00,  1.89485e+00,  1.88598e+00,  2.26867e-02,  1.78720e-03, -1.00217e+00,  2.89019e+00,  1.89484e+00,  1.88595e+00,  2.26923e-02,  1.78366e-03, -1.00215e+00,  4.20676e-05,  7.97329e-07,  2.27329e-05, -5.55112e-06,  3.54529e-06, -2.02905e-05,  7.28845e-04,  1.44009e-02,  3.43809e-02,  1.15524e-04, -2.56106e-03, -3.44866e-03, -1.39044e-03, -1.64461e-02, -5.93022e-04
 3.62500e+01,  9.88925e-01,  1.40280e+01,  2.53486e-03, -1.32895e-03,  2.88756e+00,  1.87147e+00,  1.88202e+00,  1.63541e-02,  1.79556e-03, -1.00234e+00,  2.88750e+00,  1.87145e+00,  1.88202e+00,  1.63496e-02,  1.79767e-03, -1.00233e+00,  5.29083e-05,  1.44995e-05,  8.45836e-07,  4.49189e-06, -2.11114e-06, -4.89742e-06,  4.41521e-04, -2.37970e-02,  1.64046e-02,  6.60460e-04, -6.22258e-03, -2.32468e-02,  1.38794e-03,  2.75572e-03,  1.56039e-03
 3.67500e+01,  9.93112e-01,  1.40656e+01, -4.52089e-03, -1.06819e-03,  2.88659e+00,  1.86608e+00,  1.87431e+00,  1.63344e-02,  4.28469e-03, -9.96929e-01,  2.88621e+00,  1.86606e+00,  1.87431e+00,  1.62500e-02,  4.28405e-03, -9.96930e-01,  3.76412e-04,  1.90382e-05,  7.36037e-07,  8.43442e-05,  6.34670e-07,  1.68609e-06,  1.78421e-03, -1.36387e-02,  1.31719e-01, -6.36065e-04, -2.30778e-03,  2.98790e-02, -8.67673e-04,  2.69886e-03,  1.77347e-03
 3.72500e+01,  9.91930e-01,  1.41031e+01,  9.91656e-03, -3.09170e-04,  2.88155e+00,  1.87697e+00,  1.87689e+00,  4.36084e-03,  3.85644e-03, -9.95970e-01,  2.88154e+00,  1.87697e+00,  1.87689e+00,  4.36084e-03,  3.85629e-03, -9.95971e-01,  7.19646e-06,  9.87618e-08,  4.04059e-07,  2.31769e-09,  1.47127e-07,  9.72916e-07, -2.43204e-03, -3.96805e-03,  1.60921e-02,  2.68693e-04, -9.78461e-04, -7.93414e-04,  8.24626e-04, -1.89360e-03,  1.53780e-03
 3.77500e+01,  9.91318e-01,  1.41413e+01,  9.43236e-03, -7.58017e-04,  2.88323e+00,  1.89080e+00,  1.87751e+00,  7.87072e-03,  5.41952e-03, -9.95151e-01,  2.88320e+00,  1.89079e+00,  1.87751e+00,  7.87856e-03,  5.41914e-03, -9.95149e-01,  2.97376e-05,  2.14366e-06,  5.50076e-07, -7.84512e-06,  3.80174e-07, -1.76166e-06,  2.43636e-04,  2.95541e-03,  3.72986e-02, -1.00262e-03, -6.90401e-04, -9.84335e-03,  8.66118e-04, -2.29172e-03, -1.56097e-03
 3.82500e+01,  9.94832e-01,  1.41594e+01,  7.26744e-03, -6.81537e-04,  2.87572e+00,  1.88074e+00,  1.87069e+00,  3.37529e-04,  6.95318e-03, -9.91248e-01,  2.87569e+00,  1.88072e+00,  1.87069e+00,  3.24207e-04,  6.95282e-03, -9.91248e-01,  3.17348e-05,  1.40165e-05,  4.99346e-08,  1.33227e-05,  3.57926e-07, -1.90222e-08,  5.01029e-04,  1.42711e-02,  2.66403e-02,  4.41503e-04,  1.28693e-02, -3.55920e-03, -6.28892e-04,  3.12317e-04, -6.55703e-04
 3.87500e+01,  9.93984e-01,  1.41950e+01,  8.18116e-03, -1.21289e-03,  2.86994e+00,  1.86742e+00,  1.87095e+00,  1.46557e-03,  5.54368e-03, -9.91407e-01,  2.86979e+00,  1.86739e+00,  1.87092e+00,  1.53092e-03,  5.52885e-03, -9.91374e-01,  1.56529e-04,  2.73498e-05,  2.35429e-05, -6.53463e-05,  1.48377e-05, -3.33431e-05, -1.03149e-03,  2.55108e-02,  7.00347e-02, -2.14036e-05, -1.12990e-02, -2.83189e-02,  5.57629e-04, -1.67727e-02,  1.61644e-03
 3.92500e+01,  9.97850e-01,  1.42197e+01, -8.16912e-04, -1.10192e-03,  2.85621e+00,  1.88101e+00,  1.86330e+00,  6.81644e-03,  4.31699e-03, -9.86200e-01,  2.85614e+00,  1.88099e+00,  1.86330e+00,  6.84428e-03,  4.31793e-03, -9.86193e-01,  6.99679e-05,  2.25116e-05,  1.75361e-06, -2.78342e-05, -9.32353e-07, -6.64020e-06,  1.44485e-03,  1.27166e-02,  5.19271e-02,  1.30391e-03,  5.28368e-03, -3.10088e-02, -4.42607e-04, -4.48563e-03, -1.67866e-03
 3.97500e+01,  9.97268e-01,  1.42518e+01,  8.25299e-03, -9.59517e-04,  2.87940e+00,  1.86043e+00,  1.86374e+00,  1.05564e-02,  4.05988e-03, -9.86135e-01,  2.87930e+00,  1.86041e+00,  1.86370e+00,  1.05118e-02,  4.06305e-03, -9.86131e-01,  1.04317e-04,  1.91402e-05,  3.86668e-05,  4.46022e-05, -3.16522e-06, -4.19646e-06, -8.81262e-04,  1.66987e-03,  7.06490e-02,  1.06019e-04,  1.49308e-03,  3.01636e-02,  6.22667e-04, -2.15370e-02, -9.59149e-04
 4.02500e+01,  9.95875e-01,  1.42907e+01,  9.80763e-03, -1.37959e-03,  2.88091e+00,  1.87291e+00,  1.86829e+00,  1.23700e-02,  3.69631e-03, -9.86866e-01,  2.88085e+00,  1.87291e+00,  1.86829e+00,  1.23790e-02,  3.69707e-03, -9.86867e-01,  6.75093e-05,  2.54122e-06,  3.89444e-07, -8.98634e-06, -7.59698e-07,  4.20754e-07, -3.55387e-05,  5.70077e-03,  5.57031e-02,  9.59005e-04, -4.58546e-03, -5.83054e-03, -3.97543e-05,  2.14789e-03, -5.26397e-04
 4.07500e+01,  9.98754e-01,  1.43237e+01,  1.51949e-02, -1.07999e-03,  2.84397e+00,  1.89190e+00,  1.86175e+00,  9.17810e-03,  3.91986e-03, -9.82550e-01,  2.84396e+00,  1.89185e+00,  1.86175e+00,  9.19724e-03,  3.91898e-03, -9.82550e-01,  8.00854e-06,  4.83979e-05,  1.92079e-07, -1.91414e-05,  8.79930e-07, -1.39475e-07,  7.17272e-04,  2.39788e-03,  1.89655e-02,  1.03665e-04, -5.90552e-04, -4.82022e-02, -5.43218e-04,  1.33712e-03, -9.45739e-04
 4.12500e+01,  9.97465e-01,  1.43282e+01, -5.06665e-03, -1.34745e-03,  2.86113e+00,  1.88251e+00,  1.86286e+00,  1.32293e-02,  5.12598e-03, -9.84230e-01,  2.86111e+00,  1.88244e+00,  1.86286e+00,  1.32607e-02,  5.12519e-03, -9.84228e-01,  1.97058e-05,  6.80148e-05,  4.76520e-07, -3.13350e-05,  7.85528e-07, -1.86981e-06, -1.10594e-03, -7.81714e-03,  2.63555e-02,  3.94192e-04, -1.61025e-04, -5.70699e-02,  9.21397e-04,  2.17983e-03, -6.58696e-04
 4.17500e+01,  9.98345e-01,  1.43586e+01,  7.39808e-03, -1.82660e-03,  2.88353e+00,  1.87088e+00,  1.86207e+00,  3.57932e-03,  5.61043e-03, -9.85741e-01,  2.88350e+00,  1.87081e+00,  1.86207e+00,  3.54809e-03,  5.60953e-03, -9.85740e-01,  2.37763e-05,  6.39204e-05,  2.50504e-07,  3.12315e-05,  8.98783e-07, -9.49534e-07, -4.32347e-05, -9.06736e-03,  2.85394e-02, -7.13707e-04,  2.06336e-03,  5.52156e-02,  3.10284e-04,  1.68374e-03,  5.39184e-04
 4.22500e+01,  9.98620e-01,  1.43941e+01,  6.15293e-03, -1.72165e-03,  2.88130e+00,  1.86962e+00,  1.86060e+00, -5.95234e-03,  5.57723e-03, -9.84592e-01,  2.88122e+00,  1.86959e+00,  1.86060e+00, -5.90515e-03,  5.57928e-03, -9.84592e-01,  8.16243e-05,  2.79440e-05,  6.16894e-06, -4.71972e-05, -2.04858e-06,  2.57160e-07,  1.13110e-03,  2.53772e-03,  6.24062e-02,  3.47197e-04,  1.13593e-03, -3.65826e-02, -3.13608e-04, -8.56035e-03,  1.61786e-03
 4.27500e+01,  9.98142e-01,  1.44178e+01, -1.18203e-03, -1.40547e-03,  2.90261e+00,  1.87007e+00,  1.86152e+00, -9.79956e-04,  5.08370e-03, -9.85328e-01,  2.90241e+00,  1.87007e+00,  1.86152e+00, -9.86178e-04,  5.08391e-03, -9.85327e-01,  1.95427e-04,  2.40455e-07,  1.08319e-06,  6.22265e-06, -2.04961e-07, -8.41104e-07,  9.66025e-04,  7.72905e-04,  9.68178e-02,  4.85117e-04,  5.74153e-04,  3.04651e-03, -3.86754e-04, -3.58789e-03, -2.83382e-04
 4.32500e+01,  9.91530e-01,  1.44650e+01,  6.05975e-03, -1.68279e-03,  2.87840e+00,  1.88024e+00,  1.87489e+00, -7.69689e-03,  4.91982e-03, -9.92496e-01,  2.87800e+00,  1.88024e+00,  1.87488e+00, -7.67528e-03,  4.91876e-03, -9.92498e-01,  3.95605e-04,  1.59594e-06,  3.40028e-06, -2.16075e-05,  1.05752e-06,  1.22469e-06, -8.25275e-04, -1.45578e-02,  1.34715e-01, -4.30500e-04, -1.33915e-03, -8.29693e-03,  7.29629e-04, -6.25266e-03, -2.26115e-03
 4.37500e+01,  9.92627e-01,  1.44983e+01,  4.29177e-03, -1.80145e-03,  2.88654e+00,  1.86914e+00,  1.87129e+00, -7.50641e-03,  4.85948e-03, -9.90679e-01,  2.88630e+00,  1.86911e+00,  1.87129e+00, -7.58653e-03,  4.85814e-03, -9.90683e-01,  2.39531e-04,  2.89194e-05,  1.00368e-07,  8.01156e-05,  1.34321e-06,  4.23103e-06,  4.39672e-04, -2.72731e-02,  9.23678e-02,  2.17547e-04, -4.77591e-03,  3.60428e-02, -5.22097e-04, -6.24773e-04,  1.47196e-03
 4.42500e+01,  9.95067e-01,  1.45217e+01,  1.87265e-03, -1.46960e-03,  2.90357e+00,  1.86326e+00,  1.86677e+00, -2.80701e-03,  4.78657e-03, -9.90964e-01,  2.90351e+00,  1.86323e+00,  1.86675e+00, -2.77015e-03,  4.78800e-03, -9.90953e-01,  5.71399e-05,  3.21638e-05,  1.07702e-05, -3.68648e-05, -1.43432e-06, -1.09459e-05, -4.00255e-04,  1.14244e-02,  4.71788e-02,  1.88532e-04,  1.66851e-03, -3.91099e-02,  9.89473e-04, -1.13421e-02, -2.27507e-04
 4.47500e+01,  9.94356e-01,  1.45452e+01, -5.36881e-03, -1.10340e-03,  2.91246e+00,  1.88471e+00,  1.86903e+00, -5.35470e-03,  3.98476e-03, -9.91284e-01,  2.91235e+00,  1.88471e+00,  1.86900e+00, -5.34178e-03,  3.98817e-03, -9.91297e-01,  1.16098e-04,  1.56340e-06,  3.30669e-05, -1.29189e-05, -3.41074e-06,  1.27955e-05,  9.31038e-05,  6.15223e-03,  7.35825e-02,  1.86632e-04, -1.88219e-03, -7.78142e-03, -1.28248e-03,  1.98787e-02,  1.58196e-03
 4.52500e+01,  1.00090e+00,  1.45809e+01, -8.63897e-04, -6.60763e-04,  2.89656e+00,  1.88411e+00,  1.85609e+00,  9.73786e-03,  4.03851e-03, -9.83862e-01,  2.89641e+00,  1.88408e+00,  1.85609e+00,  9.68351e-03,  4.04006e-03, -9.83861e-01,  1.44730e-04,  2.42522e-05,  2.67368e-07,  5.43433e-05, -1.55123e-06, -1.59819e-06,  4.36642e-04,  1.62515e-02,  7.66890e-02,  5.66914e-06, -1.46461e-04,  3.41508e-02,  4.52428e-04,  1.35473e-03, -2.17144e-03
 4.57500e+01,  1.00274e+00,  1.45882e+01,  3.53314e-04, -7.85488e-04,  2.88785e+00,  1.88149e+00,  1.85188e+00,  8.17831e-03,  1.86316e-03, -9.81476e-01,  2.88780e+00,  1.88149e+00,  1.85188e+00,  8.17667e-03,  1.86190e-03, -9.81479e-01,  4.86899e-05,  2.06726e-06,  9.50171e-07,  1.64319e-06,  1.26105e-06,  2.74902e-06, -2.01883e-04,  8.37075e-03,  4.54413e-02, -8.75750e-04,  4.81791e-03, -1.80445e-03,  6.47836e-04,  3.30561e-03,  5.01387e-04
 4.62500e+01,  1.00475e+00,  1.46158e+01, -3.74314e-03, -3.73926e-04,  2.89604e+00,  1.87139e+00,  1.84950e+00, -5.71989e-03,  8.80978e-04, -9.79409e-01,  2.89603e+00,  1.87138e+00,  1.84950e+00, -5.72320e-03,  8.79670e-04, -9.79409e-01,  5.06931e-06,  2.51543e-06,  4.59036e-06,  3.31658e-06,  1.30793e-06,  2.26658e-07, -2.28093e-04,  1.61719e-04,  1.56013e-02,  6.08934e-04,  1.99531e-03,  1.01692e-02, -1.32984e-04,  7.41655e-03,  3.69675e-04
 4.67500e+01,  1.00249e+00,  1.46337e+01, -1.08106e-02, -2.82674e-04,  2.88020e+00,  1.88054e+00,  1.85495e+00,  1.10711e-02,  1.95103e-03, -9.82623e-01,  2.88019e+00,  1.88054e+00,  1.85494e+00,  1.10695e-02,  1.95156e-03, -9.82624e-01,  8.00618e-06,  1.20652e-06,  4.70920e-07,  1.63113e-06, -5.27123e-07,  3.64922e-07, -1.30212e-04,  2.89287e-03,  1.87133e-02,  5.92006e-04, -2.44756e-03,  5.70131e-03, -1.11543e-03,  2.09145e-03, -3.84986e-04
 4.72500e+01,  1.00098e+00,  1.46641e+01, -1.38622e-02, -3.85673e-04,  2.87736e+00,  1.88498e+00,  1.85953e+00,  1.03141e-02,  1.81073e-03, -9.85886e-01,  2.87724e+00,  1.88495e+00,  1.85953e+00,  1.03817e-02,  1.81227e-03, -9.85888e-01,  1.24398e-04,  3.90072e-05,  2.97079e-07, -6.75991e-05, -1.54480e-06,  2.38679e-06, -5.10377e-04,  9.50167e-03,  7.48182e-02,  5.24755e-04, -1.00352e-04, -4.32096e-02,  1.60176e-03, -4.39934e-04,  1.79265e-03
 4.77500e+01,  1.01045e+00,  1.46958e+01, -1.70764e-02,  4.14070e-05,  2.88374e+00,  1.87322e+00,  1.84200e+00, -2.79060e-03,  7.58927e-04, -9.78400e-01,  2.88338e+00,  1.87322e+00,  1.84199e+00, -2.75898e-03,  7.56420e-04, -9.78396e-01,  3.62047e-04,  3.20996e-06,  1.39361e-05, -3.16199e-05,  2.50630e-06, -3.63001e-06,  1.58098e-03, -3.80023e-03,  1.31494e-01,  7.58466e-04,  2.46811e-03, -1.12730e-02, -1.36056e-03,  1.28541e-02,  2.73048e-04
 4.82500e+01,  1.01257e+00,  1.47268e+01, -9.31415e-03, -1.49813e-04,  2.92157e+00,  1.87369e+00,  1.83879e+00,  1.28134e-03,  5.99247e-04, -9.79486e-01,  2.92156e+00,  1.87362e+00,  1.83879e+00,  1.24460e-03,  5.96993e-04, -9.79487e-01,  1.97114e-05,  7.08676e-05,  1.41877e-06,  3.67354e-05,  2.25370e-06,  1.76600e-06,  1.51609e-03, -5.52908e-03,  2.85284e-02, -9.45716e-04, -6.88300e-03,  5.65909e-02, -4.40710e-04, -4.10553e-03, -9.10278e-05
 4.87500e+01,  1.00901e+00,  1.47564e+01,  2.40884e-03, -3.58882e-04,  2.92369e+00,  1.85943e+00,  1.84608e+00, -7.13438e-03,  6.21037e-04, -9.84046e-01,  2.92365e+00,  1.85938e+00,  1.84606e+00, -7.18377e-03,  6.34106e-04, -9.84041e-01,  4.70438e-05,  5.54471e-05,  2.31598e-05,  4.93879e-05, -1.30687e-05, -4.08189e-06, -2.39539e-03,  1.95649e-03,  4.71484e-02, -1.40369e-03,  8.51782e-03,  4.87172e-02,  1.46473e-03, -1.66000e-02, -1.27791e-03
 4.92500e+01,  1.00468e+00,  1.47763e+01,  8.55689e-03, -2.06134e-04,  2.93018e+00,  1.88282e+00,  1.85367e+00, -2.10740e-03, -7.09045e-04, -9.90006e-01,  2.93011e+00,  1.88281e+00,  1.85366e+00, -2.08528e-03, -7.09402e-04, -9.90006e-01,  6.88263e-05,  7.27986e-06,  7.64046e-06, -2.21138e-05,  3.57027e-07,  1.33088e-07,  2.41812e-03,  3.72977e-04,  5.72135e-02,  4.46426e-04,  6.47903e-04, -1.86070e-02, -1.94251e-03,  9.39086e-03,  2.19382e-04
 4.97500e+01,  1.00275e+00,  1.48024e+01, -2.09560e-03, -8.49874e-05,  2.93295e+00,  1.88793e+00,  1.85782e+00, -1.03660e-02, -5.03382e-04, -9.92293e-01,  2.93292e+00,  1.88793e+00,  1.85782e+00, -1.03542e-02, -5.01933e-04, -9.92297e-01,  3.53601e-05,  4.02407e-06,  3.34643e-06, -1.18425e-05, -1.44957e-06,  3.07481e-06, -7.30818e-04,  5.13755e-03,  3.98159e-02,  1.17574e-04, -2.51986e-03, -1.29311e-02,  1.49821e-03,  6.15234e-03,  6.28566e-04


==> data/rough/vertical_profile_stand.csv <==
z, conc, vel_x, vel_y, vel_z, rij_xx, rij_yy, rij_zz, rij_xy, rij_yz, rij_xz, lagr_corrected_rij_xx, lagr_corrected_rij_yy, lagr_corrected_rij_zz, lagr_corrected_rij_xy, lagr_corrected_rij_yz, lagr_corrected_rij_xz, lagr_correction_rij_xx, lagr_correction_rij_yy, lagr_correction_rij_zz, lagr_correction_rij_xy, lagr_correction_rij_yz, lagr_correction_rij_xz, lagr_estim_gradient_xx, lagr_estim_gradient_xy, lagr_estim_gradient_xz, lagr_estim_gradient_yx, lagr_estim_gradient_yy, lagr_estim_gradient_yz, lagr_estim_gradient_zx, lagr_estim_gradient_zy, lagr_estim_gradient_zz
 2.75000e+00,  1.00142e+00,  7.98436e+00,  7.05691e-04,  3.94751e-04,  2.95113e+00,  1.88759e+00,  1.87865e+00, -1.81539e-02, -9.54747e-04, -9.93662e-01,  2.93852e+00,  1.88758e+00,  1.87863e+00, -1.78676e-02, -9.48996e-04, -9.93694e-01,  1.26072e-02,  8.38356e-06,  1.55965e-05, -2.86320e-04, -5.75070e-06,  3.22834e-05, -1.92765e-03, -1.52923e-02,  7.77355e-01, -2.44929e-03,  4.38933e-03, -1.73647e-02,  2.34154e-03, -1.34751e-02,  9.69231e-04
 3.25000e+00,  1.01143e+00,  8.36597e+00,  6.26574e-03,  5.59606e-04,  2.94854e+00,  1.87492e+00,  1.86354e+00, -1.53720e-02, -9.82826e-04, -9.92541e-01,  2.94039e+00,  1.87491e+00,  1.86354e+00, -1.54654e-02, -9.80616e-04, -9.92545e-01,  8.15423e-03,  8.91520e-06,  8.27306e-07,  9.33872e-05, -2.20982e-06,  4.06340e-06,  1.38396e-03,  8.75533e-03,  6.25914e-01,  7.00303e-04, -9.56488e-03,  7.70055e-03, -1.64731e-03,  2.68260e-03,  1.76616e-04
 3.75000e+00,  1.00920e+00,  8.68731e+00, -8.68850e-04,  6.90210e-05,  2.96193e+00,  1.86243e+00,  1.86828e+00, -4.69215e-03, -8.33792e-04, -1.00329e+00,  2.95449e+00,  1.86242e+00,  1.86827e+00, -4.56885e-03, -8.29188e-04, -1.00330e+00,  7.43520e-03,  5.61787e-06,  5.71489e-06, -1.23303e-04, -4.60427e-06,  1.14819e-05,  7.16203e-04,  3.03868e-03,  5.97125e-01,  5.05394e-04,  6.48259e-03, -1.00691e-02, -2.34566e-03, -7.93110e-03,  1.13048e-03
 4.25000e+00,  1.01324e+00,  8.97027e+00, -3.36246e-03,  3.29076e-04,  2.97322e+00,  1.87082e+00,  1.85753e+00, -5.59932e-03,  1.62002e-03, -1.00199e+00,  2.96818e+00,  1.87080e+00,  1.85751e+00, -5.33141e-03,  1.62543e-03, -1.00198e+00,  5.03586e-03,  1.75590e-05,  1.06449e-05, -2.67915e-04, -5.41315e-06, -9.55146e-06,  6.13935e-04, -6.67381e-03,  4.91681e-01, -2.50674e-04, -5.94727e-03, -2.65074e-02,  8.76800e-04,  1.12853e-02, -3.10370e-04
 4.75000e+00,  1.00903e+00,  9.22959e+00,  4.69216e-03,  4.04027e-04,  2.96238e+00,  1.87965e+00,  1.85951e+00,  3.42083e-03, -3.40538e-03, -1.00257e+00,  2.95714e+00,  1.87964e+00,  1.85951e+00,  3.21818e-03, -3.40579e-03, -1.00256e+00,  5.23863e-03,  9.95775e-06,  1.46239e-07,  2.02647e-04,  4.15014e-07, -3.02152e-06, -3.44436e-04, -1.24206e-02,  5.01275e-01, -1.22162e-05,  4.55787e-03,  1.98865e-02,  3.63239e-04,  1.27164e-03, -1.63756e-04
 5.25000e+00,  1.01367e+00,  9.46116e+00,  9.14638e-03, -2.43690e-04,  2.95661e+00,  1.87912e+00,  1.85010e+00, -1.24156e-03,  2.09290e-03, -9.97487e-01,  2.95233e+00,  1.87910e+00,  1.85009e+00, -9.52562e-04,  2.09559e-03, -9.97469e-01,  4.28344e-03,  2.08478e-05,  1.19432e-05, -2.88996e-04, -2.69642e-06, -1.76288e-05, -8.67012e-04,  1.54690e-02,  4.52550e-01, -9.95414e-04,  2.83490e-03, -3.10462e-02,  2.71987e-04, -1.19793e-02, -3.09032e-04
 5.75000e+00,  1.00526e+00,  9.67980e+00,  9.28929e-03, -5.27222e-04,  2.95389e+00,  1.86308e+00,  1.86697e+00,  2.90070e-03,  1.07891e-03, -1.00316e+00,  2.95036e+00,  1.86308e+00,  1.86697e+00,  2.83435e-03,  1.07443e-03, -1.00318e+00,  3.52369e-03,  4.24493e-06,  5.87780e-06,  6.63485e-05,  4.47662e-06,  1.66802e-05,  1.11222e-03, -6.01635e-03,  4.11123e-01, -1.74016e-04, -6.09994e-03,  7.40792e-03, -6.87033e-04, -8.33341e-03,  1.48858e-03
 6.25000e+00,  1.00100e+00,  9.87873e+00,  4.73385e-03, -4.26631e-04,  2.95379e+00,  1.86374e+00,  1.87512e+00, -5.54531e-03,  3.78757e-03, -1.00731e+00,  2.95101e+00,  1.86373e+00,  1.87512e+00, -5.33761e-03,  3.78721e-03, -1.00730e+00,  2.77279e-03,  1.56972e-05,  1.16902e-06, -2.07691e-04,  3.56229e-07, -7.47883e-06, -1.33846e-03, -4.40239e-03,  3.64855e-01,  1.13840e-03,  1.10917e-03, -2.72762e-02,  4.17422e-04, -3.67770e-03, -1.15399e-03
 6.75000e+00,  1.00015e+00,  1.00617e+01,  9.63366e-03, -9.88760e-04,  2.96137e+00,  1.86952e+00,  1.87506e+00,  4.26407e-03,  6.10062e-03, -1.00971e+00,  2.95896e+00,  1.86949e+00,  1.87506e+00,  3.99070e-03,  6.10127e-03, -1.00970e+00,  2.40195e-03,  3.26100e-05,  1.72779e-07,  2.73369e-04, -6.50207e-07, -8.13322e-06,  8.13767e-04, -5.37368e-03,  3.39073e-01, -5.90663e-04,  3.56279e-03,  3.88874e-02,  9.22893e-04,  9.56995e-04, -1.09168e-03
 7.25000e+00,  9.99676e-01,  1.02300e+01,  1.56289e-02, -7.37494e-04,  2.96975e+00,  1.84682e+00,  1.87858e+00, -4.35331e-03,  6.46367e-03, -1.01346e+00,  2.96732e+00,  1.84682e+00,  1.87857e+00, -4.39780e-03,  6.46093e-03, -1.01348e+00,  2.43073e-03,  1.59272e-06,  8.37785e-06,  4.44878e-05,  2.73749e-06,  2.18454e-05, -8.83114e-04, -1.75503e-03,  3.41669e-01, -1.47504e-03, -2.71582e-03,  6.17588e-03, -1.10737e-03, -9.85340e-03,  2.82910e-03
 7.75000e+00,  1.00653e+00,  1.03983e+01,  7.19872e-03,  6.04514e-04,  2.98531e+00,  1.85443e+00,  1.86583e+00, -8.96990e-03,  7.53426e-03, -1.00990e+00,  2.98342e+00,  1.85443e+00,  1.86582e+00, -8.91470e-03,  7.53618e-03, -1.00991e+00,  1.88908e-03,  2.13055e-06,  1.15630e-05, -5.52061e-05, -1.92744e-06,  4.64204e-06,  4.45596e-04,  1.43451e-03,  3.01425e-01,  1.41369e-03, -2.08392e-03, -8.79264e-03,  1.62247e-03,  1.16590e-02,  5.86455e-04
 8.25000e+00,  1.01526e+00,  1.05402e+01,  2.12886e-03,  2.15621e-04,  2.98531e+00,  1.86242e+00,  1.85344e+00, -1.03890e-02,  5.83782e-03, -9.99234e-01,  2.98347e+00,  1.86242e+00,  1.85344e+00, -1.03143e-02,  5.83769e-03, -9.99224e-01,  1.84423e-03,  3.45129e-06,  2.32209e-07, -7.46758e-05,  1.27911e-07, -9.96318e-06,  2.35362e-04,  1.30674e-02,  2.96640e-01,  7.45997e-04, -2.65497e-03, -1.16453e-02, -5.82502e-04,  1.26615e-03, -1.83245e-03
 8.75000e+00,  1.01583e+00,  1.06835e+01,  2.28637e-03, -3.71671e-04,  2.94383e+00,  1.86117e+00,  1.85591e+00, -1.47655e-02,  5.04005e-03, -9.97744e-01,  2.94228e+00,  1.86113e+00,  1.85590e+00, -1.50029e-02,  5.03643e-03, -9.97734e-01,  1.55140e-03,  3.86341e-05,  1.19218e-05,  2.37371e-04,  3.61951e-06, -1.02614e-05,  1.80968e-04, -1.10346e-02,  2.72173e-01, -2.97881e-04,  3.54232e-03,  4.25075e-02,  8.99613e-04,  1.18963e-02,  1.47383e-04
 9.25000e+00,  1.01575e+00,  1.08037e+01,  6.88964e-03, -6.47639e-04,  2.94635e+00,  1.87128e+00,  1.85732e+00, -1.85285e-02,  5.64811e-03, -9.99408e-01,  2.94542e+00,  1.87127e+00,  1.85729e+00, -1.84281e-02,  5.64327e-03, -9.99377e-01,  9.27802e-04,  1.10698e-05,  2.41048e-05, -1.00427e-04,  4.83931e-06, -3.06496e-05,  1.83679e-04, -1.95111e-02,  2.07554e-01,  9.93008e-04,  3.25958e-03, -2.20397e-02, -1.14370e-03,  1.69449e-02, -7.41352e-04
 9.75000e+00,  1.00779e+00,  1.09231e+01,  8.66721e-03, -1.73160e-04,  2.96462e+00,  1.85697e+00,  1.86952e+00, -1.17223e-02,  3.22140e-03, -1.00770e+00,  2.96317e+00,  1.85697e+00,  1.86952e+00, -1.16261e-02,  3.22219e-03, -1.00771e+00,  1.44998e-03,  7.19706e-06,  9.45269e-08, -9.62160e-05, -7.85261e-07,  9.92526e-06, -3.93396e-05,  1.08998e-02,  2.63096e-01, -8.63816e-04, -3.71300e-03, -1.69550e-02,  4.10113e-04,  4.61469e-04,  1.73600e-03
 1.02500e+01,  1.00525e+00,  1.10473e+01, -2.40884e-04,  4.78740e-04,  2.95679e+00,  1.85334e+00,  1.87292e+00, -3.16736e-03,  2.82977e-03, -1.00879e+00,  2.95511e+00,  1.85333e+00,  1.87292e+00, -3.06171e-03,  2.82929e-03, -1.00877e+00,  1.67471e-03,  6.90697e-06,  3.56042e-06, -1.05648e-04,  4.75740e-07, -2.10652e-05, -5.11387e-04,  2.88592e-02,  2.77752e-01,  2.61388e-04, -1.68668e-04, -1.82153e-02,  1.05325e-03, -6.42378e-03, -9.35851e-04
 1.07500e+01,  1.00773e+00,  1.11701e+01, -8.68320e-03, -1.16114e-05,  2.94667e+00,  1.85005e+00,  1.86952e+00,  2.99392e-03,  5.27106e-03, -1.00224e+00,  2.94576e+00,  1.85002e+00,  1.86952e+00,  3.17040e-03,  5.27145e-03, -1.00223e+00,  9.10767e-04,  3.54626e-05,  4.97889e-06, -1.76479e-04, -3.86028e-07, -9.64558e-06, -1.49766e-04,  1.15314e-02,  2.08022e-01, -1.10396e-03,  1.47177e-03, -4.11421e-02, -1.05701e-03, -7.65081e-03, -5.17989e-04
 1.12500e+01,  1.00227e+00,  1.12719e+01, -1.46077e-02,  1.44850e-05,  2.95256e+00,  1.85198e+00,  1.88196e+00,  6.68234e-03,  6.62579e-03, -1.00588e+00,  2.95120e+00,  1.85197e+00,  1.88196e+00,  6.63687e-03,  6.62655e-03, -1.00587e+00,  1.35819e-03,  2.03734e-06,  1.18192e-06,  4.54757e-05, -7.50448e-07, -2.87254e-06,  1.45634e-04, -4.59985e-03,  2.55180e-01,  6.49849e-04, -2.55052e-03,  8.37149e-03,  1.14234e-03,  3.58407e-03, -2.87802e-04
 1.17500e+01,  9.96133e-01,  1.13755e+01, -1.20597e-02,  1.63989e-04,  2.95441e+00,  1.84399e+00,  1.89550e+00, -2.44084e-03,  5.79823e-03, -1.01272e+00,  2.95392e+00,  1.84398e+00,  1.89549e+00, -2.46918e-03,  5.79115e-03, -1.01272e+00,  4.88338e-04,  1.05621e-05,  5.62776e-06,  2.83382e-05,  7.08467e-06,  7.26858e-07, -5.24793e-04, -3.08798e-03,  1.52865e-01, -4.07764e-04,  1.01324e-02,  9.69926e-03,  5.84043e-04,  8.17039e-03,  8.95866e-04
 1.22500e+01,  1.00519e+00,  1.14588e+01, -8.71739e-03,  1.39603e-04,  2.95097e+00,  1.85742e+00,  1.87818e+00, -1.30253e-02,  4.64068e-03, -1.00246e+00,  2.95030e+00,  1.85741e+00,  1.87818e+00, -1.29368e-02,  4.64132e-03, -1.00247e+00,  6.68139e-04,  1.44772e-05,  3.62081e-08, -8.85608e-05, -6.34988e-07,  4.90847e-06,  3.28331e-04,  3.49635e-03,  1.78992e-01, -2.98111e-04, -6.18800e-03, -2.32677e-02, -2.56450e-05, -5.79271e-06,  1.31768e-03
 1.27500e+01,  1.01041e+00,  1.15540e+01, -1.10149e-02,  5.15305e-04,  2.95166e+00,  1.85736e+00,  1.86656e+00, -7.13483e-03,  8.23866e-03, -9.95874e-01,  2.95053e+00,  1.85735e+00,  1.86655e+00, -7.01158e-03,  8.24220e-03, -9.95875e-01,  1.12757e-03,  1.48447e-05,  8.70332e-06, -1.23251e-04, -3.53168e-06,  9.55265e-07,  1.47317e-04, -8.36196e-03,  2.31583e-01,  4.30920e-04, -3.10812e-03, -2.58800e-02,  1.91513e-04,  1.01812e-02,  1.62710e-03
 1.32500e+01,  1.00947e+00,  1.16471e+01, -1.39363e-02,  8.85258e-04,  2.95576e+00,  1.86193e+00,  1.86846e+00, -3.52939e-03,  9.71946e-03, -9.96972e-01,  2.95502e+00,  1.86192e+00,  1.86846e+00, -3.58880e-03,  9.71799e-03, -9.96980e-01,  7.34910e-04,  9.38473e-06,  2.92613e-07,  5.94138e-05,  1.47737e-06,  8.16673e-06, -1.47983e-04, -1.38150e-02,  1.85577e-01,  1.08928e-04,  6.22390e-03,  1.71684e-02,  8.40342e-04,  1.14214e-03,  2.44682e-03
 1.37500e+01,  1.01315e+00,  1.17448e+01, -2.78149e-03,  1.42173e-03,  2.97629e+00,  1.87040e+00,  1.86098e+00, -1.29326e-02,  8.21082e-03, -9.91478e-01,  2.97570e+00,  1.87038e+00,  1.86098e+00, -1.30515e-02,  8.21104e-03, -9.91474e-01,  5.90284e-04,  2.46806e-05,  5.69930e-07,  1.18850e-04, -2.18091e-07, -4.18972e-06,  4.00683e-04, -1.84280e-02,  1.64182e-01, -9.80552e-05, -7.91011e-04,  3.43632e-02, -6.30974e-04,  2.53409e-03, -8.55303e-05
 1.42500e+01,  1.00570e+00,  1.18221e+01,  9.04529e-03,  1.55481e-03,  2.96311e+00,  1.86658e+00,  1.87431e+00, -1.17640e-02,  6.15902e-03, -9.99839e-01,  2.96278e+00,  1.86657e+00,  1.87430e+00, -1.17086e-02,  6.16208e-03, -9.99844e-01,  3.27880e-04,  9.94613e-06,  8.63133e-06, -5.54237e-05, -3.05768e-06,  5.00219e-06, -5.56526e-04,  4.62447e-03,  1.25142e-01, -4.97727e-04, -3.34246e-03, -2.07907e-02,  1.29510e-03,  1.01008e-02,  4.69648e-04
 1.47500e+01,  1.00490e+00,  1.19021e+01,  7.25856e-03,  1.70608e-03,  2.95737e+00,  1.85106e+00,  1.87312e+00, -4.62210e-03,  4.40112e-03, -9.98074e-01,  2.95680e+00,  1.85105e+00,  1.87312e+00, -4.60862e-03,  4.40065e-03, -9.98072e-01,  5.63261e-04,  3.06659e-06,  7.48219e-08, -1.34824e-05,  4.67409e-07, -1.92908e-06,  5.14367e-04, -6.34216e-03,  1.63681e-01, -1.03218e-03,  5.78658e-03, -3.04349e-03, -3.61400e-04,  8.50085e-04, -4.29565e-04
 1.52500e+01,  1.00279e+00,  1.19831e+01,  3.34689e-03,  1.72124e-03,  2.96137e+00,  1.86827e+00,  1.87631e+00, -3.73887e-03,  3.60273e-03, -1.00034e+00,  2.96062e+00,  1.86826e+00,  1.87630e+00, -3.81226e-03,  3.60483e-03, -1.00034e+00,  7.45669e-04,  8.41851e-06,  3.25768e-06,  7.33905e-05, -2.10411e-06, -1.53888e-06,  1.33976e-03,  1.07953e-02,  1.87725e-01,  6.53752e-04, -2.66648e-03,  1.93108e-02,  1.58229e-05,  6.18909e-03, -1.80217e-03
 1.57500e+01,  1.00941e+00,  1.20610e+01,  5.83455e-03,  9.58525e-04,  2.96412e+00,  1.86799e+00,  1.86297e+00, -8.89377e-03,  3.18176e-03, -9.93725e-01,  2.96383e+00,  1.86799e+00,  1.86297e+00, -8.87106e-03,  3.18165e-03, -9.93719e-01,  2.89286e-04,  2.13938e-06,  3.93822e-07, -2.27080e-05,  1.06154e-07, -5.33360e-06, -5.56190e-05, -3.62743e-03,  1.17754e-01, -2.77454e-04, -1.76492e-03, -9.49542e-03, -2.59093e-04,  1.93145e-03, -1.94269e-03
 1.62500e+01,  1.00535e+00,  1.21340e+01,  1.04411e-02, -3.84772e-04,  2.93242e+00,  1.86703e+00,  1.86708e+00, -3.30145e-03,  2.90754e-03, -9.97877e-01,  2.93196e+00,  1.86703e+00,  1.86708e+00, -3.32250e-03,  2.90698e-03, -9.97873e-01,  4.60964e-04,  1.88037e-06,  7.42635e-07,  2.10566e-05,  5.65860e-07, -3.16696e-06,  6.06696e-04,  9.38567e-03,  1.47501e-01,  2.64513e-04,  3.71508e-03,  5.87747e-03, -1.25073e-03,  2.58102e-03, -1.68363e-03
 1.67500e+01,  1.00860e+00,  1.21997e+01,  1.03900e-02, -4.83214e-04,  2.92759e+00,  1.86838e+00,  1.86039e+00, -1.68106e-03,  3.35732e-03, -9.94517e-01,  2.92717e+00,  1.86837e+00,  1.86038e+00, -1.72781e-03,  3.35850e-03, -9.94504e-01,  4.21737e-04,  5.21335e-06,  7.33910e-06,  4.67504e-05, -1.17427e-06, -1.27212e-05, -1.17728e-03,  2.08277e-02,  1.36029e-01, -6.02727e-04,  1.93742e-03,  1.52889e-02,  1.41345e-03, -9.26873e-03,  1.20682e-03
 1.72500e+01,  1.00340e+00,  1.22778e+01,  7.78485e-03, -5.71780e-04,  2.94411e+00,  1.86957e+00,  1.87309e+00,  2.99248e-03,  3.07085e-03, -1.00018e+00,  2.94361e+00,  1.86957e+00,  1.87308e+00,  2.97910e-03,  3.06563e-03, -1.00015e+00,  4.92660e-04,  2.40771e-06,  1.91443e-05,  1.33811e-05,  5.21430e-06, -2.83265e-05,  7.51599e-04,  1.88289e-02,  1.49198e-01,  1.45386e-04, -4.29176e-03,  6.45049e-03,  2.07697e-04, -1.51443e-02, -1.55547e-03
 1.77500e+01,  1.00428e+00,  1.23391e+01,  1.34511e-02, -7.38552e-04,  2.94990e+00,  1.84603e+00,  1.86969e+00,  7.30925e-04,  2.80902e-03, -1.00177e+00,  2.94970e+00,  1.84602e+00,  1.86969e+00,  6.98919e-04,  2.80940e-03, -1.00176e+00,  2.01933e-04,  5.11608e-06,  3.65719e-08,  3.20060e-05, -3.74062e-07, -2.42781e-06,  1.09047e-03,  9.56629e-03,  9.65023e-02, -4.00137e-04,  1.09204e-03,  1.54919e-02, -1.19053e-05, -4.06788e-04, -1.04312e-03
 1.82500e+01,  1.00015e+00,  1.24029e+01,  1.02909e-02, -6.05914e-04,  2.92864e+00,  1.86610e+00,  1.87564e+00, -6.64330e-03,  3.21303e-03, -1.00399e+00,  2.92835e+00,  1.86608e+00,  1.87563e+00, -6.57965e-03,  3.21500e-03, -1.00398e+00,  2.96601e-04,  1.48035e-05,  1.04743e-05, -6.36476e-05, -1.96636e-06, -6.06367e-06, -1.24206e-04, -4.38396e-03,  1.19091e-01,  1.20215e-03, -2.56544e-03, -2.60480e-02, -1.86478e-05,  1.12016e-02, -8.58038e-04
 1.87500e+01,  1.00018e+00,  1.24658e+01,  7.66011e-03, -9.74642e-04,  2.93498e+00,  1.87680e+00,  1.87423e+00, -9.43794e-04,  1.88286e-03, -1.00130e+00,  2.93480e+00,  1.87679e+00,  1.87423e+00, -9.31781e-04,  1.88424e-03, -1.00129e+00,  1.74483e-04,  3.97594e-06,  8.54218e-07, -1.20131e-05, -1.38138e-06, -1.29330e-06, -1.15708e-03,  1.60013e-03,  9.13998e-02, -8.18227e-04,  5.97114e-03, -6.74002e-03, -9.33873e-04, -3.05364e-03, -5.25016e-04
 1.92500e+01,  9.99266e-01,  1.25277e+01,  4.07558e-03, -1.94700e-03,  2.91949e+00,  1.87257e+00,  1.87372e+00, -4.46846e-03,  2.48645e-03, -1.00252e+00,  2.91935e+00,  1.87255e+00,  1.87371e+00, -4.45354e-03,  2.49579e-03, -1.00250e+00,  1.39273e-04,  1.56601e-05,  9.99445e-06, -1.49211e-05, -9.33796e-06, -1.37932e-05, -7.05252e-04, -1.64426e-02,  7.48900e-02,  3.72592e-04, -1.01528e-02, -1.84343e-02,  1.76715e-03,  1.08200e-02,  6.88073e-04
 1.97500e+01,  9.97304e-01,  1.25847e+01,  4.81223e-03, -2.42959e-03,  2.93820e+00,  1.86101e+00,  1.87546e+00, -1.13791e-02,  2.18227e-03, -1.00608e+00,  2.93773e+00,  1.86100e+00,  1.87545e+00, -1.13045e-02,  2.18443e-03, -1.00606e+00,  4.66255e-04,  1.33824e-05,  1.13924e-05, -7.46018e-05, -2.16363e-06, -1.15245e-05,  2.31892e-04,  8.94474e-03,  1.48480e-01,  8.38596e-04,  2.61644e-03, -2.47209e-02, -2.42411e-03, -1.14415e-02, -9.98240e-04
 2.02500e+01,  9.95512e-01,  1.26574e+01,  8.76857e-03, -1.96632e-03,  2.93489e+00,  1.85363e+00,  1.88040e+00, -1.20720e-02,  2.93398e-03, -1.00776e+00,  2.93440e+00,  1.85361e+00,  1.88038e+00, -1.21538e-02,  2.93966e-03, -1.00774e+00,  4.84744e-04,  1.43239e-05,  1.93678e-05,  8.17855e-05, -5.68602e-06, -1.62007e-05, -1.40057e-03,  1.54363e-02,  1.49172e-01,  3.56237e-04,  4.99949e-03,  2.41989e-02,  1.73689e-03, -1.51605e-02,  1.14741e-03
 2.07500e+01,  9.99421e-01,  1.27056e+01,  8.88142e-03, -2.80233e-03,  2.93918e+00,  1.84268e+00,  1.87197e+00,  3.09254e-03,  2.18484e-03, -1.00294e+00,  2.93868e+00,  1.84267e+00,  1.87196e+00,  3.02129e-03,  2.18935e-03, -1.00293e+00,  4.97480e-04,  1.18156e-05,  3.97531e-06,  7.12501e-05, -4.51174e-06, -1.50564e-05,  5.66088e-04, -7.01987e-03,  1.53866e-01, -2.17256e-04, -5.38093e-03,  2.12701e-02, -5.33843e-04,  6.67364e-03, -3.51044e-03
 2.12500e+01,  9.95295e-01,  1.27700e+01,  1.15950e-02, -3.88146e-03,  2.94467e+00,  1.84623e+00,  1.87970e+00, -1.04570e-02,  2.61666e-03, -1.00550e+00,  2.94428e+00,  1.84620e+00,  1.87970e+00, -1.03540e-02,  2.61412e-03, -1.00550e+00,  3.96067e-04,  3.43150e-05,  1.97663e-06, -1.02943e-04,  2.53700e-06,  4.63327e-06,  5.97437e-04,  1.33687e-02,  1.35218e-01,  7.45447e-04,  5.82427e-03, -3.88704e-02, -4.63697e-04,  4.84621e-03, -2.80177e-04
 2.17500e+01,  9.91973e-01,  1.28287e+01,  1.15502e-02, -3.32566e-03,  2.94601e+00,  1.85236e+00,  1.88633e+00, -1.25111e-02,  2.31897e-03, -1.00823e+00,  2.94547e+00,  1.85236e+00,  1.88633e+00, -1.25269e-02,  2.31940e-03, -1.00823e+00,  5.36632e-04,  1.87066e-06,  2.44553e-07,  1.57842e-05, -4.26559e-07,  4.06799e-06,  8.14511e-04, -1.73929e-03,  1.60356e-01,  5.70609e-04, -4.12200e-03,  4.52056e-03, -6.97137e-05,  1.58619e-03,  1.28985e-03
 2.22500e+01,  9.96379e-01,  1.28928e+01,  1.54787e-02, -2.97128e-03,  2.92745e+00,  1.87089e+00,  1.87731e+00, -5.29692e-03,  2.57219e-03, -1.00197e+00,  2.92718e+00,  1.87089e+00,  1.87729e+00, -5.28000e-03,  2.57490e-03, -1.00197e+00,  2.62849e-04,  1.47023e-06,  1.68115e-05, -1.69215e-05, -2.71874e-06,  3.04907e-06,  1.95723e-04, -2.63876e-03,  1.12057e-01,  6.60607e-05,  2.30493e-03, -7.01096e-03,  3.98585e-04, -1.42045e-02, -5.34883e-05
 2.27500e+01,  9.92231e-01,  1.29533e+01,  9.80096e-03, -2.75101e-03,  2.96557e+00,  1.89309e+00,  1.88328e+00,  8.16019e-03,  3.90365e-03, -1.00614e+00,  2.96531e+00,  1.89309e+00,  1.88327e+00,  8.18252e-03,  3.90778e-03, -1.00613e+00,  2.65222e-04,  3.92645e-06,  1.24948e-05, -2.23331e-05, -4.12693e-06, -1.00088e-05,  3.81150e-04,  9.51165e-03,  1.11226e-01, -2.54274e-04,  4.07385e-03, -1.10469e-02, -2.09059e-04, -1.22317e-02, -9.34807e-05
 2.32500e+01,  9.90873e-01,  1.29946e+01,  8.24923e-03, -2.42547e-03,  2.95406e+00,  1.89401e+00,  1.88364e+00, -7.17208e-03,  4.63637e-03, -1.00655e+00,  2.95386e+00,  1.89400e+00,  1.88364e+00, -7.12826e-03,  4.63735e-03, -1.00655e+00,  2.02397e-04,  9.50514e-06,  7.73270e-07, -4.38170e-05, -9.73732e-07,  5.01215e-06,  5.34947e-04,  1.01918e-02,  9.64643e-02, -2.12362e-04, -1.74662e-03, -2.10771e-02, -4.04275e-04,  2.95425e-03,  1.24861e-03
 2.37500e+01,  9.93360e-01,  1.30414e+01,  3.67542e-03, -1.55156e-03,  2.96224e+00,  1.88841e+00,  1.87890e+00,  7.38773e-04,  6.41770e-03, -1.00635e+00,  2.96217e+00,  1.88841e+00,  1.87890e+00,  7.43805e-04,  6.41780e-03, -1.00636e+00,  6.89903e-05,  1.28007e-06,  1.09497e-08, -5.03184e-06, -9.89677e-08,  7.48081e-07,  1.01771e-03, -3.00174e-03,  5.72146e-02,  1.77252e-04, -3.06151e-03, -4.87262e-03,  8.87063e-05,  1.34158e-04,  6.49521e-04
 2.42500e+01,  9.99523e-01,  1.30848e+01,  8.22686e-03, -1.05635e-03,  2.96545e+00,  1.87543e+00,  1.86803e+00, -1.02318e-02,  4.76542e-03, -1.00182e+00,  2.96514e+00,  1.87542e+00,  1.86803e+00, -1.02692e-02,  4.76482e-03, -1.00181e+00,  3.13064e-04,  5.23780e-06,  1.40918e-06,  3.73912e-05,  6.04753e-07, -3.10620e-06, -1.37144e-03,  6.03356e-03,  1.22089e-01, -1.07719e-03, -2.16978e-03,  1.51259e-02,  1.17017e-04, -4.10458e-03, -3.87116e-04
 2.47500e+01,  9.95663e-01,  1.31415e+01,  1.92635e-02, -8.95383e-04,  2.94961e+00,  1.87863e+00,  1.87440e+00,  4.96235e-03,  3.58239e-03, -1.00509e+00,  2.94945e+00,  1.87860e+00,  1.87440e+00,  4.91161e-03,  3.58043e-03, -1.00508e+00,  1.61123e-04,  2.77025e-05,  4.07833e-06,  5.07383e-05,  1.96389e-06, -1.27862e-05,  2.25698e-04,  2.14444e-02,  7.66977e-02, -5.39879e-05, -3.59589e-03,  3.57834e-02, -2.76621e-04, -6.98680e-03, -1.44424e-04
 2.52500e+01,  9.93098e-01,  1.31794e+01,  1.97221e-02, -8.39403e-04,  2.95708e+00,  1.88138e+00,  1.88036e+00,  1.30741e-02,  3.15908e-03, -1.00836e+00,  2.95685e+00,  1.88137e+00,  1.88035e+00,  1.30701e-02,  3.16820e-03, -1.00834e+00,  2.29641e-04,  7.79680e-06,  1.18209e-05,  4.01817e-06, -9.11786e-06, -2.05995e-05,  2.31345e-04,  2.15202e-02,  9.56721e-02, -1.51542e-04,  9.15732e-03, -6.21787e-03, -5.96278e-04, -1.18921e-02,  3.79105e-04
 2.57500e+01,  9.97051e-01,  1.32246e+01,  1.91392e-02, -1.27297e-03,  2.96929e+00,  1.88360e+00,  1.87445e+00,  1.28510e-02,  2.11795e-03, -1.00475e+00,  2.96895e+00,  1.88359e+00,  1.87444e+00,  1.28118e-02,  2.11783e-03, -1.00476e+00,  3.37129e-04,  4.60250e-06,  5.68822e-06,  3.91467e-05,  1.20625e-07,  2.63072e-06, -7.52359e-04, -1.10306e-02,  1.25234e-01,  6.96951e-04, -1.02654e-03,  1.46483e-02, -1.07028e-04, -8.22276e-03, -1.83368e-03
 2.62500e+01,  9.98801e-01,  1.32709e+01,  9.29685e-03, -1.53415e-03,  2.95911e+00,  1.89270e+00,  1.87235e+00,  2.93708e-02,  1.94881e-03, -1.00262e+00,  2.95898e+00,  1.89268e+00,  1.87235e+00,  2.94213e-02,  1.94904e-03, -1.00262e+00,  1.30955e-04,  2.27583e-05,  5.50708e-07, -5.05201e-05, -2.33344e-07, -2.64938e-06,  1.55652e-03,  1.11137e-02,  7.61082e-02,  7.71553e-04,  1.57212e-03, -3.28859e-02, -1.45951e-04, -2.56930e-03, -1.65212e-04
 2.67500e+01,  9.99432e-01,  1.33213e+01,  6.22133e-03, -1.73704e-03,  2.95934e+00,  1.87580e+00,  1.87076e+00,  2.10701e-02, -6.14402e-04, -1.00471e+00,  2.95917e+00,  1.87579e+00,  1.87076e+00,  2.11160e-02, -6.14627e-04, -1.00471e+00,  1.76495e-04,  1.35802e-05,  1.66456e-07, -4.58387e-05,  2.24756e-07, -1.66833e-06, -2.21372e-03,  8.21053e-03,  9.05379e-02,  3.42112e-04,  2.26863e-03, -2.51385e-02,  1.27025e-03, -5.52096e-04, -5.61216e-04
 2.72500e+01,  1.00226e+00,  1.33634e+01,  7.90712e-03, -2.03894e-03,  2.96320e+00,  1.85710e+00,  1.86568e+00,  4.72995e-03, -4.84283e-04, -1.00283e+00,  2.96303e+00,  1.85710e+00,  1.86568e+00,  4.74416e-03, -4.84729e-04, -1.00283e+00,  1.66369e-04,  1.31478e-06,  2.32643e-06, -1.42079e-05,  4.45948e-07,  4.53417e-07, -2.10794e-04, -5.76267e-03,  8.86385e-02,  2.81419e-04, -5.70117e-04, -7.84705e-03,  9.32763e-04, -5.17049e-03, -1.10732e-03
 2.77500e+01,  1.00113e+00,  1.34120e+01,  9.72370e-03, -2.43039e-03,  2.95185e+00,  1.88337e+00,  1.86719e+00, -4.64704e-03, -4.39813e-04, -1.00355e+00,  2.95162e+00,  1.88336e+00,  1.86716e+00, -4.66000e-03, -4.27418e-04, -1.00349e+00,  2.26603e-04,  6.17762e-06,  3.05664e-05,  1.29544e-05, -1.23944e-05, -5.71741e-05,  1.47687e-03, -3.54025e-02,  7.64160e-02, -7.77652e-04, -7.94091e-03, -6.52571e-03, -2.04989e-03,  1.90512e-02, -4.07783e-04
 2.82500e+01,  9.99621e-01,  1.34524e+01,  4.82413e-03, -2.44449e-03,  2.95770e+00,  1.88304e+00,  1.87187e+00, -7.97515e-03,  8.89621e-04, -1.00486e+00,  2.95732e+00,  1.88303e+00,  1.87185e+00, -7.92109e-03,  8.94669e-04, -1.00485e+00,  3.79633e-04,  9.71245e-06,  1.79910e-05, -5.40683e-05, -5.04817e-06, -6.60215e-06, -2.93868e-04, -1.18962e-02,  1.32745e-01, -4.02192e-04, -3.12320e-03, -2.06323e-02,  5.45059e-04,  1.46166e-02,  2.84823e-03
 2.87500e+01,  1.00166e+00,  1.34992e+01,  9.91669e-03, -1.49861e-03,  2.96958e+00,  1.89048e+00,  1.86981e+00, -7.42351e-03,  5.43011e-04, -1.00195e+00,  2.96945e+00,  1.89047e+00,  1.86980e+00, -7.39851e-03,  5.42100e-04, -1.00194e+00,  1.27461e-04,  5.23689e-06,  4.01991e-06, -2.49960e-05,  9.11312e-07, -9.93979e-06, -5.49858e-04, -1.87756e-02,  6.85871e-02,  4.29092e-04,  1.94508e-03, -1.53449e-02, -3.73770e-04,  6.92455e-03,  6.26045e-04
 2.92500e+01,  1.00721e+00,  1.35348e+01,  1.18132e-02, -8.60702e-04,  2.94235e+00,  1.87037e+00,  1.86007e+00, -8.91760e-05, -2.78527e-05, -9.98162e-01,  2.94218e+00,  1.87037e+00,  1.86007e+00, -1.10047e-04, -2.65910e-05, -9.98162e-01,  1.69127e-04,  3.52034e-06,  1.62301e-06,  2.08709e-05, -1.26177e-06, -2.52221e-07, -1.60284e-04, -5.00632e-03,  8.94649e-02, -2.36721e-04,  2.72118e-03,  1.17890e-02,  7.67572e-04, -4.31088e-03, -1.09809e-03
 2.97500e+01,  1.00098e+00,  1.35799e+01,  5.52387e-03, -1.30631e-03,  2.95143e+00,  1.88122e+00,  1.86961e+00,  1.36510e-03, -1.97699e-03, -1.00376e+00,  2.95131e+00,  1.88122e+00,  1.86959e+00,  1.38586e-03, -1.98221e-03, -1.00375e+00,  1.27391e-04,  4.45571e-06,  2.41501e-05, -2.07668e-05,  5.22337e-06, -6.12631e-06, -4.08355e-04, -4.28219e-03,  7.76793e-02, -1.84777e-03,  3.71253e-03, -1.20471e-02,  3.11743e-04,  1.70194e-02, -7.36678e-05
 3.02500e+01,  9.97493e-01,  1.36167e+01,  4.76202e-03, -8.83774e-04,  2.94738e+00,  1.90471e+00,  1.87564e+00, -1.48157e-02, -1.10516e-03, -1.00984e+00,  2.94730e+00,  1.90471e+00,  1.87563e+00, -1.48332e-02, -1.10404e-03, -1.00984e+00,  8.25959e-05,  3.82630e-06,  1.26421e-05,  1.75189e-05, -1.11760e-06,  3.01498e-07,  8.30468e-05, -3.70246e-04,  6.29671e-02,  8.72665e-05, -1.22997e-03,  1.33232e-02, -5.26375e-04,  1.23270e-02,  5.75447e-04
 3.07500e+01,  1.00045e+00,  1.36553e+01,  7.94396e-04, -1.45463e-03,  2.94711e+00,  1.88251e+00,  1.87108e+00, -1.11066e-02,  1.15379e-04, -1.00711e+00,  2.94681e+00,  1.88250e+00,  1.87108e+00, -1.10382e-02,  1.13190e-04, -1.00711e+00,  2.98423e-04,  1.66482e-05,  2.12834e-06, -6.84006e-05,  2.18938e-06, -3.82515e-06,  9.60475e-04,  1.18258e-03,  1.19593e-01,  1.03429e-03, -3.45097e-03, -2.73303e-02, -8.97424e-05, -5.01999e-03, -1.33917e-03
 3.12500e+01,  9.98957e-01,  1.36954e+01, -8.68347e-03, -1.57326e-03,  2.94166e+00,  1.87245e+00,  1.87341e+00, -5.32643e-03,  7.78663e-04, -1.00776e+00,  2.94144e+00,  1.87245e+00,  1.87341e+00, -5.33938e-03,  7.78284e-04, -1.00775e+00,  2.19694e-04,  9.85683e-07,  3.09725e-06,  1.29518e-05,  3.79025e-07, -3.97828e-06, -4.90814e-04, -7.45808e-03,  1.01530e-01, -1.10260e-03,  7.79591e-04,  6.32493e-03,  5.31268e-05,  6.10015e-03, -7.60459e-05
 3.17500e+01,  9.99089e-01,  1.37310e+01, -9.83547e-03, -2.05867e-03,  2.95958e+00,  1.87637e+00,  1.87245e+00, -1.27436e-02,  2.74730e-03, -1.00852e+00,  2.95950e+00,  1.87636e+00,  1.87245e+00, -1.27714e-02,  2.74825e-03, -1.00852e+00,  7.33684e-05,  1.12000e-05,  1.72002e-07,  2.78720e-05, -9.45251e-07, -2.94283e-06,  7.72143e-04,  1.43002e-02,  5.19543e-02,  5.01948e-04,  3.06284e-03,  2.23275e-02, -2.21106e-04, -1.25634e-03, -1.32256e-03
 3.22500e+01,  1.00463e+00,  1.37701e+01,  1.22398e-03, -2.16741e-03,  2.95169e+00,  1.86322e+00,  1.86277e+00, -1.55581e-02,  4.49045e-03, -1.00514e+00,  2.95144e+00,  1.86321e+00,  1.86276e+00, -1.55818e-02,  4.48684e-03, -1.00512e+00,  2.49077e-04,  7.20302e-06,  9.99997e-06,  2.36614e-05,  3.60608e-06, -2.53219e-05,  2.30414e-04,  2.33477e-02,  9.87188e-02, -6.04521e-04, -4.73591e-03,  1.59514e-02,  4.74192e-04, -1.09046e-02, -1.98328e-03
 3.27500e+01,  1.00659e+00,  1.38080e+01,  2.56527e-03, -2.40419e-03,  2.91455e+00,  1.88267e+00,  1.85892e+00, -1.09391e-02,  3.44734e-03, -1.00333e+00,  2.91438e+00,  1.88267e+00,  1.85892e+00, -1.09497e-02,  3.44488e-03, -1.00333e+00,  1.73550e-04,  4.69426e-06,  2.22759e-06,  1.06217e-05,  2.46439e-06, -5.65940e-06, -7.39761e-04,  1.77066e-02,  8.39892e-02, -7.76065e-04, -5.30652e-03,  1.05369e-02,  5.46808e-04, -5.11223e-03,  1.12791e-03
 3.32500e+01,  1.00167e+00,  1.38350e+01,  3.96419e-03, -2.89599e-03,  2.94513e+00,  1.88195e+00,  1.86825e+00, -3.09113e-03,  2.28629e-03, -1.00682e+00,  2.94504e+00,  1.88193e+00,  1.86825e+00, -3.14109e-03,  2.28728e-03, -1.00682e+00,  9.09488e-05,  2.75401e-05,  2.62265e-07,  4.99644e-05, -9.92115e-07, -2.00989e-06,  1.39711e-03, -1.44811e-03,  6.59353e-02,  3.38688e-04,  1.56224e-04,  3.63474e-02,  3.37171e-04,  1.60350e-03, -1.34286e-03
 3.37500e+01,  1.00071e+00,  1.38728e+01,  6.70415e-03, -3.42844e-03,  2.94354e+00,  1.86033e+00,  1.86890e+00, -6.57554e-03,  1.92553e-03, -1.00552e+00,  2.94346e+00,  1.86033e+00,  1.86889e+00, -6.59064e-03,  1.92833e-03, -1.00550e+00,  8.24593e-05,  2.81981e-06,  1.19113e-05,  1.51081e-05, -2.80319e-06, -1.33505e-05, -2.08641e-04,  1.32187e-02,  5.70873e-02,  6.74557e-04,  2.72881e-03,  1.01854e-02, -9.04618e-04, -1.19303e-02, -1.71521e-04
 3.42500e+01,  1.00323e+00,  1.38972e+01,  9.48794e-03, -2.84773e-03,  2.95294e+00,  1.86750e+00,  1.86352e+00,  6.49627e-03,  2.71589e-03, -1.00258e+00,  2.95293e+00,  1.86750e+00,  1.86352e+00,  6.50199e-03,  2.71305e-03, -1.00258e+00,  1.49769e-05,  3.69110e-06,  4.44033e-06, -5.71442e-06,  2.83651e-06, -8.57097e-07, -2.36756e-03, -1.48546e-03,  2.62411e-02,  4.11798e-04,  4.78133e-03, -9.24557e-03,  9.17566e-04,  7.24404e-03,  3.85272e-04
 3.47500e+01,  1.00103e+00,  1.39343e+01,  8.36185e-03, -2.91233e-03,  2.94760e+00,  1.87811e+00,  1.86690e+00,  1.44461e-02,  2.93462e-03, -1.00561e+00,  2.94753e+00,  1.87810e+00,  1.86689e+00,  1.44234e-02,  2.93730e-03, -1.00561e+00,  6.87434e-05,  7.87786e-06,  1.30413e-05,  2.26471e-05, -2.68067e-06, -1.49635e-06,  4.81820e-04, -3.48473e-03,  5.69751e-02,  7.90266e-04, -3.27763e-03,  1.82232e-02,  7.84108e-04,  1.24602e-02,  1.79067e-03
 3.52500e+01,  9.97057e-01,  1.39604e+01,  1.20812e-02, -2.65309e-03,  2.94175e+00,  1.87857e+00,  1.87475e+00, -7.14397e-03,  2.15143e-03, -1.01090e+00,  2.94163e+00,  1.87857e+00,  1.87475e+00, -7.15687e-03,  2.15219e-03, -1.01090e+00,  1.17803e-04,  2.13829e-06,  2.77949e-07,  1.29077e-05, -7.55404e-07, -4.39344e-06, -1.68486e-04, -4.10149e-03,  7.47046e-02,  4.64111e-05,  2.47857e-03,  8.82594e-03, -3.71241e-04, -9.47240e-04, -3.03014e-03
 3.57500e+01,  9.94555e-01,  1.39829e+01,  1.27985e-03, -3.66543e-03,  2.94160e+00,  1.87614e+00,  1.87924e+00, -2.04456e-03,  2.06289e-03, -1.01196e+00,  2.94157e+00,  1.87614e+00,  1.87924e+00, -2.04347e-03,  2.06256e-03, -1.01195e+00,  2.90333e-05,  9.51080e-08,  2.31164e-06, -1.08725e-06,  3.30756e-07, -1.53997e-07,  1.90990e-04,  1.84750e-03,  3.71388e-02, -2.49307e-04, -8.35373e-04, -1.23811e-03,  5.59599e-04, -5.21758e-03,  7.95591e-04
 3.62500e+01,  9.92229e-01,  1.40180e+01,  3.64606e-03, -3.00605e-03,  2.93529e+00,  1.88932e+00,  1.88281e+00, -8.46836e-03,  3.20328e-03, -1.01486e+00,  2.93512e+00,  1.88930e+00,  1.88281e+00, -8.41036e-03,  3.20489e-03, -1.01486e+00,  1.68152e-04,  2.17654e-05,  2.38983e-06, -5.80030e-05, -1.61816e-06, -1.03915e-06,  4.80782e-04,  7.86555e-03,  8.84227e-02,  9.03652e-04,  1.67790e-03, -3.20877e-02,  1.44410e-04, -5.30678e-03,  1.32291e-03
 3.67500e+01,  9.85915e-01,  1.40478e+01,  7.70662e-04, -3.35908e-03,  2.94168e+00,  1.87648e+00,  1.89500e+00, -9.11868e-03,  4.23570e-03, -1.02027e+00,  2.94161e+00,  1.87648e+00,  1.89497e+00, -9.14136e-03,  4.23931e-03, -1.02025e+00,  6.88419e-05,  8.10978e-06,  2.71728e-05,  2.26831e-05, -3.60497e-06, -2.16355e-05,  7.26029e-04, -1.23133e-02,  5.19339e-02, -4.28797e-04, -1.64556e-03,  1.94326e-02, -8.47639e-04,  1.79645e-02, -2.94357e-03
 3.72500e+01,  9.87075e-01,  1.40809e+01,  6.88246e-03, -3.77576e-03,  2.93794e+00,  1.87000e+00,  1.89242e+00,  3.22066e-03,  5.47230e-03, -1.01710e+00,  2.93762e+00,  1.87000e+00,  1.89240e+00,  3.19445e-03,  5.47544e-03, -1.01710e+00,  3.20232e-04,  2.66040e-06,  1.98740e-05,  2.62128e-05, -3.13838e-06,  6.89936e-07,  1.39577e-03, -1.24019e-03,  1.23786e-01,  1.21170e-04, -2.58735e-03,  1.00465e-02, -7.56703e-04,  1.54243e-02,  8.31881e-04
 3.77500e+01,  9.88742e-01,  1.41234e+01,  1.36816e-02, -4.31906e-03,  2.92893e+00,  1.85078e+00,  1.88808e+00,  7.07728e-03,  7.99613e-03, -1.01418e+00,  2.92891e+00,  1.85078e+00,  1.88807e+00,  7.08042e-03,  7.99151e-03, -1.01418e+00,  2.60484e-05,  2.80639e-06,  9.81197e-06, -3.13716e-06,  4.61880e-06,  1.81732e-06, -1.48197e-03,  4.68045e-03,  3.39731e-02, -3.26124e-05,  4.62949e-03, -6.95920e-03,  2.36644e-04,  1.07170e-02, -3.23387e-03
 3.82500e+01,  9.89697e-01,  1.41472e+01,  9.32688e-03, -4.61097e-03,  2.93115e+00,  1.82540e+00,  1.88652e+00, -1.67945e-03,  7.73654e-03, -1.01233e+00,  2.93112e+00,  1.82538e+00,  1.88652e+00, -1.66821e-03,  7.73654e-03, -1.01233e+00,  2.48003e-05,  1.20761e-05,  1.79765e-09, -1.12402e-05,  4.85835e-10, -8.69260e-08,  1.06813e-03, -8.58275e-03,  2.99333e-02,  3.55530e-04, -4.00733e-03, -2.27179e-02,  1.14552e-04,  8.78225e-05, -5.58830e-05
 3.87500e+01,  9.82619e-01,  1.41821e+01,  1.26141e-02, -4.81086e-03,  2.94619e+00,  1.83740e+00,  1.90047e+00, -6.58540e-04,  6.03915e-03, -1.01861e+00,  2.94614e+00,  1.83739e+00,  1.90047e+00, -6.67933e-04,  6.03827e-03, -1.01861e+00,  4.50475e-05,  2.97823e-06,  1.05054e-06,  9.39272e-06,  8.86565e-07, -4.75504e-07, -2.30890e-04, -3.59458e-03,  4.58808e-02, -1.07358e-03,  2.55928e-03,  1.05998e-02,  1.98697e-05,  3.54034e-03,  6.31475e-04
 3.92500e+01,  9.88486e-01,  1.42175e+01,  1.25647e-02, -4.67880e-03,  2.93727e+00,  1.85963e+00,  1.89060e+00, -5.63042e-03,  3.97659e-03, -1.01274e+00,  2.93713e+00,  1.85961e+00,  1.89060e+00, -5.57841e-03,  3.97749e-03, -1.01274e+00,  1.35876e-04,  2.32689e-05,  2.60935e-07, -5.20101e-05, -9.02978e-07, -6.37558e-08,  5.12168e-04,  6.97552e-03,  7.94489e-02, -2.11334e-04,  3.58683e-03, -3.26489e-02,  2.48733e-04, -1.72983e-03,  5.74034e-04
 3.97500e+01,  9.94272e-01,  1.42658e+01,  7.91420e-03, -4.08290e-03,  2.91580e+00,  1.87511e+00,  1.88126e+00,  2.55796e-03,  3.20354e-03, -1.00512e+00,  2.91572e+00,  1.87509e+00,  1.88124e+00,  2.51890e-03,  3.20646e-03, -1.00512e+00,  7.55512e-05,  2.03564e-05,  1.08096e-05,  3.90658e-05, -2.92048e-06, -3.50432e-06, -8.83355e-04, -3.10692e-03,  5.98547e-02,  2.53304e-04, -2.77181e-03,  3.07461e-02, -5.00154e-05,  1.13730e-02, -4.18424e-04
 4.02500e+01,  9.99058e-01,  1.42925e+01,  1.39575e-02, -4.62793e-03,  2.89765e+00,  1.87147e+00,  1.87187e+00, -6.99141e-03,  4.11132e-03, -9.97998e-01,  2.89762e+00,  1.87146e+00,  1.87183e+00, -7.00117e-03,  4.12576e-03, -9.97968e-01,  3.40939e-05,  5.11001e-06,  4.12193e-05,  9.76413e-06, -1.44388e-05, -3.01132e-05,  6.23375e-04, -1.63063e-02,  2.38618e-02,  3.16661e-04, -7.78033e-03, -1.67146e-03, -5.78120e-04,  2.22323e-02,  3.01170e-04
 4.07500e+01,  9.98337e-01,  1.43107e+01,  2.18451e-02, -4.02428e-03,  2.93091e+00,  1.86179e+00,  1.87230e+00, -3.41402e-03,  5.62435e-03, -9.98402e-01,  2.93086e+00,  1.86179e+00,  1.87229e+00, -3.42258e-03,  5.62359e-03, -9.98391e-01,  5.16475e-05,  2.06797e-06,  1.16409e-05,  8.56704e-06,  7.64640e-07, -1.03350e-05, -1.20170e-04, -1.16096e-02,  4.40584e-02, -3.66337e-04,  5.23759e-04,  9.87945e-03, -3.72088e-04,  1.18112e-02,  1.15309e-03
 4.12500e+01,  9.93042e-01,  1.43335e+01,  1.85843e-02, -2.96162e-03,  2.93425e+00,  1.85595e+00,  1.88101e+00, -6.78916e-03,  5.41669e-03, -1.00504e+00,  2.93409e+00,  1.85593e+00,  1.88101e+00, -6.84726e-03,  5.41913e-03, -1.00504e+00,  1.64838e-04,  2.28953e-05,  2.27023e-06,  5.80935e-05, -2.43888e-06, -2.74491e-07, -8.64456e-04,  9.68186e-03,  8.67403e-02,  1.73841e-04,  8.65371e-03,  2.82527e-02, -2.31966e-04, -5.10476e-03,  2.11418e-03
 4.17500e+01,  9.93632e-01,  1.43677e+01,  1.63140e-02, -3.29082e-03,  2.93037e+00,  1.86291e+00,  1.88073e+00, -5.33229e-03,  4.89798e-03, -1.00583e+00,  2.93022e+00,  1.86291e+00,  1.88073e+00, -5.33368e-03,  4.89801e-03, -1.00583e+00,  1.43435e-04,  2.27136e-08,  1.68048e-07,  1.38533e-06, -3.05141e-08,  3.31020e-07,  8.94250e-04, -2.22741e-02,  6.99593e-02, -3.15615e-04, -1.49254e-04,  7.76360e-04,  9.90930e-04, -8.95258e-04, -9.65117e-04
 4.22500e+01,  9.89585e-01,  1.43873e+01,  1.19767e-02, -2.79472e-03,  2.96127e+00,  1.87214e+00,  1.88782e+00, -8.04911e-03,  4.57523e-03, -1.01012e+00,  2.96125e+00,  1.87213e+00,  1.88782e+00, -8.04260e-03,  4.57493e-03, -1.01012e+00,  1.98777e-05,  9.81016e-06,  1.94977e-07, -6.51733e-06,  2.97026e-07,  1.47119e-06,  9.16963e-04, -9.77532e-03,  2.38693e-02, -3.31283e-04, -4.20289e-03, -1.99948e-02, -2.23075e-04, -1.48620e-03,  5.58418e-04
 4.27500e+01,  9.79374e-01,  1.44202e+01, -1.12440e-03, -3.28383e-03,  2.96109e+00,  1.85974e+00,  1.90766e+00, -1.83336e-02,  3.55863e-03, -1.02195e+00,  2.96108e+00,  1.85973e+00,  1.90765e+00, -1.83216e-02,  3.55420e-03, -1.02195e+00,  1.49398e-05,  1.10295e-05,  1.09604e-05, -1.19668e-05,  4.42967e-06, -5.82273e-07,  3.56671e-05,  3.34937e-05,  2.67793e-02, -3.24317e-04, -4.18672e-03, -2.14132e-02,  3.37859e-05, -1.14790e-02, -9.46046e-04
 4.32500e+01,  9.85233e-01,  1.44436e+01,  5.58701e-03, -3.06703e-03,  2.94409e+00,  1.86578e+00,  1.89568e+00, -1.72365e-02,  4.31299e-03, -1.01715e+00,  2.94401e+00,  1.86577e+00,  1.89567e+00, -1.72617e-02,  4.31407e-03, -1.01717e+00,  7.96892e-05,  1.86151e-05,  4.89977e-06,  2.51809e-05, -1.07864e-06,  1.33970e-05,  1.83265e-04, -2.03570e-02,  4.64825e-02,  8.88944e-06,  2.10241e-03,  2.95521e-02,  2.63574e-05, -7.67635e-03,  4.06360e-04
 4.37500e+01,  9.93768e-01,  1.44676e+01,  2.10127e-02, -2.79774e-03,  2.95936e+00,  1.87359e+00,  1.87960e+00, -2.79736e-02,  3.92890e-03, -1.00939e+00,  2.95932e+00,  1.87359e+00,  1.87959e+00, -2.79675e-02,  3.92748e-03, -1.00938e+00,  4.70697e-05,  8.13463e-07,  4.31618e-06, -6.07376e-06,  1.42023e-06, -8.99940e-06, -1.90737e-04, -1.69161e-02,  3.34367e-02,  2.45230e-04,  2.57083e-03, -3.52365e-03,  8.49808e-05,  7.14879e-03,  1.53691e-03
 4.42500e+01,  9.87569e-01,  1.45019e+01,  1.18853e-02, -2.07112e-03,  2.97043e+00,  1.87913e+00,  1.89262e+00, -1.82590e-02,  3.50574e-03, -1.01608e+00,  2.97030e+00,  1.87911e+00,  1.89262e+00, -1.82152e-02,  3.50671e-03, -1.01608e+00,  1.28246e-04,  1.65277e-05,  6.54523e-07, -4.37490e-05, -9.69216e-07,  9.44709e-07,  1.35961e-04, -8.77887e-03,  7.64735e-02,  1.13626e-03, -1.12039e-03, -2.79656e-02,  1.59786e-03,  2.16361e-03,  1.56383e-03
 4.47500e+01,  9.89259e-01,  1.45184e+01,  1.21738e-02, -9.92430e-04,  2.94377e+00,  1.87627e+00,  1.89025e+00, -2.10072e-02,  3.05462e-03, -1.01428e+00,  2.94376e+00,  1.87627e+00,  1.89022e+00, -2.10132e-02,  3.05986e-03, -1.01428e+00,  8.71229e-06,  4.64631e-06,  2.89461e-05,  6.03339e-06, -5.24073e-06, -3.16958e-06, -7.24965e-04, -2.72099e-03,  1.96702e-02,  9.03457e-04, -3.74974e-03,  1.27962e-02, -1.03587e-03,  1.85882e-02,  2.39555e-03
 4.52500e+01,  9.96721e-01,  1.45538e+01,  3.23939e-03, -1.90049e-04,  2.94817e+00,  1.85921e+00,  1.87699e+00, -5.98445e-03,  1.51611e-03, -1.00559e+00,  2.94794e+00,  1.85921e+00,  1.87699e+00, -5.94848e-03,  1.51641e-03, -1.00559e+00,  2.27689e-04,  5.69743e-06,  4.25883e-07, -3.59735e-05, -3.00713e-07,  2.34525e-06,  6.52170e-04, -5.75830e-04,  1.04680e-01, -3.60469e-04,  4.07071e-04, -1.65248e-02, -6.99032e-04,  2.07621e-03,  1.14609e-03
 4.57500e+01,  9.94442e-01,  1.45823e+01,  2.12823e-04, -5.44561e-04,  2.96262e+00,  1.84934e+00,  1.88074e+00, -7.70828e-03, -1.73333e-04, -1.00618e+00,  2.96261e+00,  1.84930e+00,  1.88074e+00, -7.69271e-03, -1.73651e-04, -1.00618e+00,  1.11692e-05,  3.23048e-05,  2.13388e-06, -1.55744e-05,  3.18363e-07,  2.60177e-06, -9.40649e-04,  5.38859e-03,  2.04438e-02, -1.04128e-04,  2.33109e-03, -3.91318e-02,  7.07684e-05,  5.04799e-03,  8.23440e-04
 4.62500e+01,  9.96353e-01,  1.46068e+01,  1.87543e-03,  4.43394e-05,  2.94156e+00,  1.87142e+00,  1.87750e+00, -1.24485e-03,  2.10037e-03, -1.00411e+00,  2.94146e+00,  1.87141e+00,  1.87750e+00, -1.22260e-03,  2.09908e-03, -1.00412e+00,  9.56535e-05,  1.23072e-05,  2.45399e-06, -2.22547e-05,  1.29586e-06,  8.92042e-06,  8.91766e-04, -2.05472e-02,  5.37424e-02, -1.23332e-03, -2.54946e-03, -2.36584e-02, -9.77041e-04, -5.34038e-03, -1.60723e-04
 4.67500e+01,  9.99081e-01,  1.46302e+01,  1.02208e-03,  9.28458e-04,  2.92667e+00,  1.85734e+00,  1.87518e+00, -1.81746e-02,  2.59005e-03, -1.00184e+00,  2.92655e+00,  1.85734e+00,  1.87517e+00, -1.81714e-02,  2.58910e-03, -1.00184e+00,  1.13052e-04,  3.21696e-07,  4.67898e-06, -3.21773e-06,  9.45590e-07, -1.96884e-06,  1.21579e-03, -7.96376e-03,  7.19379e-02,  7.77630e-04,  1.65018e-03, -1.47582e-03, -1.97502e-04,  7.43796e-03,  1.96906e-03
 4.72500e+01,  1.00170e+00,  1.46636e+01, -2.16784e-03,  6.59730e-04,  2.92932e+00,  1.84339e+00,  1.87105e+00, -2.21451e-02,  9.81307e-04, -9.99448e-01,  2.92925e+00,  1.84339e+00,  1.87105e+00, -2.21468e-02,  9.81474e-04, -9.99445e-01,  6.58102e-05,  1.38373e-06,  1.29665e-07,  1.61498e-06, -1.66233e-07, -2.83402e-06,  1.41554e-03,  7.58395e-03,  5.40685e-02,  5.90672e-04,  4.01030e-03, -8.98405e-04, -1.24710e-05, -6.14845e-04, -2.17011e-03
 4.77500e+01,  1.00119e+00,  1.46825e+01, -6.45086e-03,  3.34194e-04,  2.93088e+00,  1.87042e+00,  1.87298e+00, -2.08562e-02,  8.86610e-04, -9.99072e-01,  2.93086e+00,  1.87041e+00,  1.87297e+00, -2.08452e-02,  8.87240e-04, -9.99070e-01,  1.87509e-05,  7.07177e-06,  7.11037e-06, -1.09624e-05, -6.30591e-07, -1.60826e-06, -7.55304e-04,  2.13995e-03,  2.96201e-02, -1.48056e-03,  7.73788e-04, -1.81006e-02,  6.24419e-05, -9.22917e-03,  8.69447e-05
 4.82500e+01,  1.00640e+00,  1.47106e+01, -5.46251e-03,  3.38492e-04,  2.94388e+00,  1.88012e+00,  1.86357e+00, -2.64173e-02,  3.62129e-04, -9.96542e-01,  2.94384e+00,  1.88012e+00,  1.86357e+00, -2.64268e-02,  3.61271e-04, -9.96541e-01,  3.26738e-05,  4.02510e-06,  9.15325e-07,  9.46364e-06,  8.57707e-07, -7.34044e-07,  4.72381e-04,  9.34638e-04,  3.95916e-02,  1.11565e-03, -3.52613e-03,  1.17611e-02,  1.07932e-03, -3.11554e-03, -6.63923e-04
 4.87500e+01,  1.00920e+00,  1.47263e+01, -1.54355e-03, -1.15411e-04,  2.93661e+00,  1.87312e+00,  1.86004e+00, -2.92751e-02, -4.98440e-05, -9.94509e-01,  2.93647e+00,  1.87312e+00,  1.86004e+00, -2.92820e-02, -5.00497e-05, -9.94504e-01,  1.35311e-04,  5.80408e-07,  2.51715e-06,  6.92743e-06,  2.05641e-07, -5.47914e-06,  3.45451e-04, -9.78696e-03,  7.82955e-02, -1.29861e-03,  4.56226e-04,  4.50939e-03, -5.25746e-04,  5.47017e-03, -6.32276e-04
 4.92500e+01,  1.00738e+00,  1.47691e+01,  2.42709e-03,  1.68367e-04,  2.92877e+00,  1.87640e+00,  1.86324e+00, -3.15387e-02,  1.02171e-03, -9.96238e-01,  2.92862e+00,  1.87640e+00,  1.86323e+00, -3.15283e-02,  1.02035e-03, -9.96221e-01,  1.55664e-04,  7.02902e-07,  1.25926e-05, -1.04049e-05,  1.36014e-06, -1.63174e-05, -7.44992e-04, -1.81724e-02,  7.84559e-02,  1.76008e-04,  1.45944e-03, -5.01143e-03,  1.36080e-03,  1.22102e-02,  1.42097e-03
 4.97500e+01,  9.96560e-01,  1.47829e+01,  1.10276e-03,  1.22143e-04,  2.92464e+00,  1.87253e+00,  1.88293e+00, -3.22074e-02,  2.64453e-04, -1.00692e+00,  2.92459e+00,  1.87251e+00,  1.88293e+00, -3.22380e-02,  2.64920e-04, -1.00692e+00,  5.75597e-05,  1.65751e-05,  1.46517e-06,  3.06430e-05, -4.66858e-07, -2.65858e-07,  8.84932e-04, -3.26247e-03,  5.21205e-02, -1.09666e-03, -2.56031e-03,  2.76470e-02,  2.86072e-04,  4.15804e-03,  7.79191e-04


==> data/smooth/vertical_profile_elastic.csv <==
z, conc, vel_x, vel_y, vel_z, rij_xx, rij_yy, rij_zz, rij_xy, rij_yz, rij_xz, lagr_corrected_rij_xx, lagr_corrected_rij_yy, lagr_corrected_rij_zz, lagr_corrected_rij_xy, lagr_corrected_rij_yz, lagr_corrected_rij_xz, lagr_correction_rij_xx, lagr_correction_rij_yy, lagr_correction_rij_zz, lagr_correction_rij_xy, lagr_correction_rij_yz, lagr_correction_rij_xz, lagr_estim_gradient_xx, lagr_estim_gradient_xy, lagr_estim_gradient_xz, lagr_estim_gradient_yx, lagr_estim_gradient_yy, lagr_estim_gradient_yz, lagr_estim_gradient_zx, lagr_estim_gradient_zy, lagr_estim_gradient_zz
 2.75000e+00,  1.00103e+00,  3.47998e+01,  8.53172e-03,  4.67458e-05,  2.18007e+00,  1.86273e+00,  1.87337e+00,  1.16389e-02, -7.62473e-06, -1.50608e-01,  2.17937e+00,  1.86272e+00,  1.87337e+00,  1.15700e-02, -8.00800e-06, -1.50610e-01,  6.94899e-04,  6.85281e-06,  1.60640e-06,  6.89176e-05,  3.83269e-07,  2.28111e-06, -5.13863e-04, -1.84488e-03,  1.82510e-01, -2.48574e-04, -6.00387e-04,  1.80829e-02, -2.98838e-04, -4.37306e-03,  4.32600e-04
 3.25000e+00,  1.00323e+00,  3.49548e+01,  5.00851e-03,  1.36472e-04,  2.25139e+00,  1.86060e+00,  1.87645e+00,  1.09743e-02, -2.94077e-03, -3.87933e-01,  2.24866e+00,  1.86060e+00,  1.87645e+00,  1.09702e-02, -2.94073e-03, -3.87928e-01,  2.73868e-03,  1.92410e-08,  2.54379e-06,  4.16389e-06, -3.39771e-08, -4.27550e-06, -1.00793e-03, -8.80229e-03,  3.62038e-01, -3.94587e-04, -3.36705e-05,  5.44055e-04,  5.55160e-04,  5.50365e-03, -3.73869e-05
 3.75000e+00,  1.00222e+00,  3.51723e+01,  1.00443e-02,  7.20640e-05,  2.32606e+00,  1.86807e+00,  1.87642e+00,  6.49340e-03, -2.96380e-03, -5.31040e-01,  2.32170e+00,  1.86807e+00,  1.87640e+00,  6.60053e-03, -2.96185e-03, -5.30997e-01,  4.36113e-03,  3.12523e-06,  1.89754e-05, -1.07129e-04, -1.95084e-06, -4.28691e-05,  5.19945e-04,  2.46427e-02,  4.54934e-01, -3.87170e-04,  1.78904e-03, -1.16888e-02,  4.74768e-04, -1.50893e-02, -1.27823e-03
 4.25000e+00,  1.00304e+00,  3.53920e+01,  6.93993e-03, -7.17449e-05,  2.39594e+00,  1.87081e+00,  1.87049e+00,  4.53524e-03, -7.50585e-03, -6.27236e-01,  2.39336e+00,  1.87081e+00,  1.87049e+00,  4.49410e-03, -7.50599e-03, -6.27243e-01,  2.58562e-03,  7.05144e-07,  1.25602e-07,  4.11422e-05,  1.43301e-07,  6.22224e-06, -5.38473e-04, -2.86189e-03,  3.52560e-01,  1.46458e-04, -8.08457e-04,  5.58609e-03,  1.04411e-03, -4.91070e-04,  8.39354e-04
 4.75000e+00,  1.00420e+00,  3.55879e+01, -9.13898e-04,  4.60907e-05,  2.44273e+00,  1.87678e+00,  1.86590e+00, -6.35354e-03, -8.09417e-03, -6.95151e-01,  2.43937e+00,  1.87676e+00,  1.86590e+00, -6.08564e-03, -8.09360e-03, -6.95164e-01,  3.36049e-03,  2.16390e-05,  8.41222e-07, -2.67898e-04, -5.70846e-07,  1.24312e-05, -2.09262e-03, -1.53153e-02,  4.00719e-01, -5.74297e-04, -4.60875e-04, -3.22075e-02,  1.95004e-04, -3.13543e-03,  1.03487e-03
 5.25000e+00,  9.98211e-01,  3.57856e+01,  1.87018e-03,  6.62942e-04,  2.52409e+00,  1.87665e+00,  1.87368e+00, -3.11635e-03, -6.72406e-03, -7.43629e-01,  2.52100e+00,  1.87659e+00,  1.87368e+00, -3.56857e-03, -6.72697e-03, -7.43646e-01,  3.09272e-03,  6.69001e-05,  3.51797e-07,  4.52214e-04,  2.90227e-06,  1.68899e-05, -5.97453e-04, -3.58441e-03,  3.85060e-01,  1.76730e-04, -3.56583e-03,  5.62052e-02, -3.30728e-04, -1.75266e-03,  2.04442e-03
 5.75000e+00,  1.00194e+00,  3.59751e+01,  1.07468e-02,  1.00641e-03,  2.56486e+00,  1.86320e+00,  1.86820e+00,  4.79582e-03, -4.10707e-03, -7.79037e-01,  2.56263e+00,  1.86320e+00,  1.86820e+00,  4.82581e-03, -4.10537e-03, -7.79037e-01,  2.22940e-03,  1.01089e-06,  5.12034e-06, -2.99949e-05, -1.70779e-06,  3.79555e-07,  6.70892e-04, -2.70926e-03,  3.26971e-01,  1.05749e-03,  2.51332e-03, -4.33017e-03, -1.11603e-03, -7.74931e-03, -1.77500e-04
 6.25000e+00,  1.00066e+00,  3.61560e+01,  1.29043e-02,  1.27042e-03,  2.61388e+00,  1.85836e+00,  1.86797e+00, -3.25409e-03, -3.27859e-03, -8.09326e-01,  2.61106e+00,  1.85834e+00,  1.86797e+00, -3.46371e-03, -3.27335e-03, -8.09313e-01,  2.82099e-03,  2.03842e-05,  3.84141e-06,  2.09622e-04, -5.24036e-06, -1.31549e-05,  2.57052e-04,  1.65979e-02,  3.66270e-01, -6.79404e-04,  8.76672e-03,  2.58694e-02,  6.79388e-04, -6.75141e-03, -5.14551e-04
 6.75000e+00,  1.00105e+00,  3.63180e+01,  4.88389e-03,  1.20686e-03,  2.63332e+00,  1.87379e+00,  1.86887e+00, -6.99255e-03, -5.92035e-04, -8.30724e-01,  2.63129e+00,  1.87376e+00,  1.86883e+00, -6.75117e-03, -5.89083e-04, -8.30716e-01,  2.02839e-03,  2.92297e-05,  3.15910e-05, -2.41382e-04, -2.95200e-06, -7.80377e-06,  9.87814e-04, -3.48437e-03,  3.12002e-01,  3.92164e-04, -1.99206e-03, -3.72411e-02,  5.30718e-04,  1.94582e-02, -3.51138e-04
 7.25000e+00,  1.00245e+00,  3.64834e+01,  2.75318e-03,  1.16204e-03,  2.66709e+00,  1.86859e+00,  1.86660e+00, -3.87857e-03,  1.29658e-03, -8.51733e-01,  2.66526e+00,  1.86859e+00,  1.86659e+00, -3.80403e-03,  1.29984e-03, -8.51763e-01,  1.82394e-03,  3.31456e-06,  1.65640e-05, -7.45381e-05, -3.26187e-06,  2.92343e-05,  3.52989e-04,  1.67905e-02,  2.94242e-01, -6.88719e-05, -2.46500e-03, -1.16069e-02, -1.03527e-03,  1.40105e-02,  1.49629e-03
 7.75000e+00,  1.00570e+00,  3.66347e+01, -2.80713e-03,  1.52853e-03,  2.69551e+00,  1.87784e+00,  1.86179e+00,  3.86570e-03,  2.32646e-03, -8.69980e-01,  2.69292e+00,  1.87784e+00,  1.86178e+00,  3.77953e-03,  2.32761e-03, -8.69989e-01,  2.58694e-03,  3.22234e-06,  6.76933e-06,  8.61728e-05, -1.15230e-06,  9.00200e-06, -1.82685e-04,  1.36100e-02,  3.51491e-01,  4.07369e-04, -1.55199e-03,  1.20117e-02,  1.22172e-03,  8.92418e-03, -1.12188e-04
 8.25000e+00,  9.93546e-01,  3.67706e+01,  1.35856e-03,  1.14163e-03,  2.73193e+00,  1.87631e+00,  1.88705e+00, -1.34302e-02,  2.38174e-03, -8.93091e-01,  2.73068e+00,  1.87628e+00,  1.88704e+00, -1.32542e-02,  2.37825e-03, -8.93073e-01,  1.24965e-03,  2.49460e-05,  5.83804e-06, -1.76043e-04,  3.49621e-06, -1.84231e-05, -9.89964e-06, -7.96243e-03,  2.44401e-01,  5.90601e-05,  2.44387e-03, -3.42615e-02, -1.48109e-04,  8.27776e-03, -2.56626e-03
 8.75000e+00,  9.99538e-01,  3.68930e+01, -5.10771e-03,  8.44397e-04,  2.74662e+00,  1.85516e+00,  1.87798e+00,  1.77389e-03,  1.00887e-03, -8.97410e-01,  2.74555e+00,  1.85516e+00,  1.87797e+00,  1.85168e-03,  1.00740e-03, -8.97415e-01,  1.06459e-03,  6.13574e-06,  7.84153e-06, -7.77978e-05,  1.47103e-06,  5.34173e-06, -1.33288e-03, -6.03229e-03,  2.26087e-01, -5.05130e-05, -1.87172e-03, -1.67699e-02,  5.95798e-04, -9.66393e-03,  1.29995e-04
 9.25000e+00,  9.91767e-01,  3.70206e+01, -2.95338e-03,  7.01617e-04,  2.76189e+00,  1.87891e+00,  1.89019e+00,  4.92446e-03,  2.81540e-03, -9.12438e-01,  2.76059e+00,  1.87891e+00,  1.89019e+00,  4.92017e-03,  2.81542e-03, -9.12439e-01,  1.30152e-03,  2.18707e-07,  9.76468e-08,  4.29737e-06, -2.08085e-08,  8.27308e-07,  1.46595e-03, -2.42805e-03,  2.49871e-01,  6.03048e-05, -1.56956e-03,  7.66382e-04, -1.06914e-03,  1.40264e-04,  1.89088e-04
 9.75000e+00,  9.94570e-01,  3.71441e+01, -2.61933e-03,  3.57633e-04,  2.77110e+00,  1.88249e+00,  1.88386e+00,  1.56820e-02,  2.88445e-03, -9.19169e-01,  2.77000e+00,  1.88249e+00,  1.88385e+00,  1.56106e-02,  2.88728e-03, -9.19168e-01,  1.10217e-03,  5.33016e-06,  1.15507e-05,  7.14872e-05, -2.82504e-06, -2.21687e-07,  2.38060e-03, -5.05663e-03,  2.29734e-01,  5.49505e-04, -3.18120e-03,  1.46417e-02, -2.32807e-04,  1.17552e-02,  9.62066e-04
 1.02500e+01,  9.96676e-01,  3.72579e+01,  8.90662e-04, -1.99124e-04,  2.77736e+00,  1.87596e+00,  1.88111e+00,  4.32862e-03,  3.25678e-03, -9.23653e-01,  2.77646e+00,  1.87594e+00,  1.88111e+00,  4.43380e-03,  3.25925e-03, -9.23643e-01,  9.03478e-04,  1.54313e-05,  4.23216e-06, -1.05187e-04, -2.46800e-06, -9.91458e-06, -5.87820e-04,  8.56475e-03,  2.07833e-01, -1.61654e-04,  5.15725e-03, -2.52155e-02,  5.89338e-05, -7.10133e-03, -1.12324e-03
 1.07500e+01,  1.00223e+00,  3.73746e+01,  1.09377e-03, -9.76420e-04,  2.78561e+00,  1.86476e+00,  1.87048e+00,  7.34795e-03,  4.19644e-03, -9.22578e-01,  2.78449e+00,  1.86475e+00,  1.87047e+00,  7.31114e-03,  4.19011e-03, -9.22583e-01,  1.11462e-03,  5.63701e-06,  9.11148e-06,  3.68088e-05,  6.33104e-06,  4.57253e-06, -1.50642e-03, -7.17441e-03,  2.30979e-01, -7.78231e-04, -7.46858e-03,  6.65801e-03,  1.29945e-03, -1.03719e-02, -3.79069e-04
 1.12500e+01,  1.00442e+00,  3.74791e+01, -4.52477e-03, -4.51478e-04,  2.77608e+00,  1.86517e+00,  1.86877e+00,  1.16115e-02,  6.32083e-03, -9.21679e-01,  2.77514e+00,  1.86517e+00,  1.86875e+00,  1.15846e-02,  6.32312e-03, -9.21691e-01,  9.38750e-04,  1.34842e-06,  1.23135e-05,  2.69017e-05, -2.29124e-06,  1.24698e-05,  5.93097e-04, -1.03989e-02,  2.11235e-01,  1.23492e-04,  2.31525e-03,  6.57147e-03, -5.74443e-04, -1.21195e-02,  4.31342e-04
 1.17500e+01,  1.00271e+00,  3.75709e+01,  1.09801e-03, -3.21325e-04,  2.80033e+00,  1.85976e+00,  1.87402e+00,  7.71740e-03,  3.20755e-03, -9.27288e-01,  2.79959e+00,  1.85975e+00,  1.87402e+00,  7.64297e-03,  3.20608e-03, -9.27289e-01,  7.37423e-04,  8.75172e-06,  1.57668e-06,  7.44264e-05,  1.47087e-06,  7.22489e-07, -4.27366e-04,  7.62629e-03,  1.87324e-01,  3.34733e-04,  4.59139e-03,  1.83052e-02,  4.12019e-04,  4.31712e-03, -4.94202e-04
 1.22500e+01,  1.00366e+00,  3.76688e+01,  8.22527e-03, -3.17630e-04,  2.79355e+00,  1.86455e+00,  1.87186e+00,  1.67603e-02,  1.80986e-03, -9.31097e-01,  2.79287e+00,  1.86454e+00,  1.87186e+00,  1.68190e-02,  1.80877e-03, -9.31094e-01,  6.78518e-04,  7.22614e-06,  4.27132e-07, -5.86760e-05,  1.08814e-06, -3.33257e-06, -1.50527e-03,  2.29488e-03,  1.80303e-01,  2.26955e-04, -5.27829e-03, -1.53429e-02,  1.20953e-03, -1.87697e-03, -7.55089e-04
 1.27500e+01,  1.00756e+00,  3.77604e+01, -1.92219e-03, -3.90933e-04,  2.77913e+00,  1.85948e+00,  1.86410e+00,  3.93291e-03,  4.10105e-03, -9.32923e-01,  2.77861e+00,  1.85947e+00,  1.86409e+00,  4.03151e-03,  4.10267e-03, -9.32926e-01,  5.11634e-04,  1.94926e-05,  2.48054e-06, -9.86076e-05, -1.61860e-06,  3.56974e-06,  2.36696e-03, -6.93676e-03,  1.56016e-01, -1.58758e-03, -7.93844e-04, -3.03972e-02, -3.50381e-04,  5.33831e-03,  2.11433e-03
 1.32500e+01,  1.00302e+00,  3.78406e+01, -1.85538e-03, -5.32865e-04,  2.80572e+00,  1.85924e+00,  1.87184e+00, -6.14497e-03,  1.40587e-03, -9.40394e-01,  2.80516e+00,  1.85923e+00,  1.87184e+00, -6.17105e-03,  1.40567e-03, -9.40396e-01,  5.67330e-04,  2.23751e-06,  4.06431e-07,  2.60863e-05,  2.00918e-07,  1.92510e-06,  6.11324e-04, -1.76416e-02,  1.61230e-01,  4.46249e-05, -4.26219e-03,  5.92244e-03, -2.15301e-03, -4.46421e-04,  4.14048e-04
 1.37500e+01,  1.01082e+00,  3.79228e+01,  5.92445e-03, -1.14749e-03,  2.78902e+00,  1.87394e+00,  1.85840e+00,  6.94836e-03,  7.05856e-04, -9.35885e-01,  2.78809e+00,  1.87393e+00,  1.85839e+00,  6.92530e-03,  7.16462e-04, -9.35887e-01,  9.29282e-04,  9.67017e-06,  1.26403e-05,  2.30588e-05, -1.06060e-05,  1.71715e-06, -2.54598e-04, -3.55305e-03,  2.11224e-01,  2.58440e-04,  1.03512e-02,  5.92805e-03,  1.13257e-03, -1.22616e-02, -4.08608e-04
 1.42500e+01,  9.99523e-01,  3.80137e+01,  5.36286e-03, -1.08168e-03,  2.82038e+00,  1.86792e+00,  1.87920e+00,  5.58639e-03, -3.48065e-04, -9.49081e-01,  2.81987e+00,  1.86791e+00,  1.87920e+00,  5.67172e-03, -3.48222e-04, -9.49080e-01,  5.10947e-04,  1.42512e-05,  7.31353e-07, -8.53318e-05,  1.57100e-07, -9.28747e-07, -1.95631e-04, -3.60422e-03,  1.56208e-01,  7.28548e-05,  6.16909e-04, -2.60863e-02, -4.93035e-04,  2.92196e-03, -4.74086e-06
 1.47500e+01,  9.97672e-01,  3.80946e+01, -6.19787e-04, -1.12551e-03,  2.82174e+00,  1.88030e+00,  1.88153e+00,  1.21487e-02, -1.80168e-03, -9.55164e-01,  2.82123e+00,  1.88027e+00,  1.88153e+00,  1.22530e-02, -1.80160e-03, -9.55162e-01,  5.09433e-04,  2.29106e-05,  2.37646e-07, -1.04274e-04, -7.89329e-08, -1.74595e-06, -4.17836e-04,  2.11194e-04,  1.56183e-01, -6.65225e-04, -4.31434e-03, -3.19465e-02, -9.22156e-04,  1.38740e-03, -5.54207e-04
 1.52500e+01,  9.97813e-01,  3.81625e+01,  7.33063e-04, -1.35307e-03,  2.84682e+00,  1.87024e+00,  1.88160e+00,  8.72831e-03, -2.10982e-03, -9.56931e-01,  2.84639e+00,  1.87021e+00,  1.88158e+00,  8.62373e-03, -2.10167e-03, -9.56914e-01,  4.26188e-04,  2.73667e-05,  1.02168e-05,  1.04581e-04, -8.15444e-06, -1.71043e-05, -1.44712e-03, -1.76192e-02,  1.38628e-01,  5.77713e-04, -8.61857e-03,  3.18600e-02, -1.38193e-04,  1.10772e-02, -2.68078e-04
 1.57500e+01,  9.93984e-01,  3.82466e+01,  1.60646e-03, -1.11996e-03,  2.85207e+00,  1.87113e+00,  1.88784e+00, -7.89101e-03, -1.87067e-03, -9.62179e-01,  2.85134e+00,  1.87113e+00,  1.88783e+00, -7.91375e-03, -1.87358e-03, -9.62175e-01,  7.29220e-04,  1.71413e-06,  9.48523e-06,  2.27379e-05,  2.91421e-06, -4.17395e-06,  3.36161e-04, -2.30554e-03,  1.87019e-01, -2.31083e-04,  3.39251e-03,  6.00788e-03,  9.61304e-04,  1.06245e-02, -5.43145e-04
 1.62500e+01,  9.93218e-01,  3.83228e+01,  8.29287e-03, -1.20018e-03,  2.84388e+00,  1.87323e+00,  1.88645e+00, -7.73271e-03, -2.32735e-03, -9.66060e-01,  2.84342e+00,  1.87318e+00,  1.88645e+00, -7.87690e-03, -2.32813e-03, -9.66061e-01,  4.56479e-04,  4.73419e-05,  2.22032e-07,  1.44190e-04,  7.77865e-07,  9.27204e-07, -1.13723e-03, -8.59194e-03,  1.47065e-01, -7.59613e-04, -7.29538e-03,  4.53730e-02,  9.19984e-04, -1.34474e-03,  1.79582e-05
 1.67500e+01,  9.98681e-01,  3.83879e+01,  1.30465e-02, -1.16552e-03,  2.83768e+00,  1.86162e+00,  1.87683e+00, -4.60955e-03, -3.45201e-03, -9.61965e-01,  2.83734e+00,  1.86160e+00,  1.87682e+00, -4.65508e-03, -3.46028e-03, -9.61968e-01,  3.39875e-04,  1.62247e-05,  6.49099e-06,  4.55312e-05,  8.27298e-06,  2.12219e-06, -1.64755e-03,  1.11370e-03,  1.27677e-01, -7.12935e-04,  1.11710e-02,  1.66599e-02,  1.04748e-03,  8.76879e-03,  5.19453e-04
 1.72500e+01,  9.97681e-01,  3.84627e+01,  1.41175e-02, -2.18890e-04,  2.84438e+00,  1.86891e+00,  1.87988e+00,  8.07541e-03, -2.91230e-03, -9.64538e-01,  2.84406e+00,  1.86891e+00,  1.87988e+00,  8.09298e-03, -2.91257e-03, -9.64540e-01,  3.20244e-04,  1.02734e-06,  2.27677e-06, -1.75721e-05,  2.64711e-07,  1.68084e-06,  2.60950e-04, -8.72440e-03,  1.22759e-01, -3.16008e-04,  1.28637e-03, -6.50140e-03, -7.90169e-05,  5.11473e-03,  2.12621e-03
 1.77500e+01,  9.95699e-01,  3.85167e+01, -3.71462e-03,  4.91204e-04,  2.84971e+00,  1.86357e+00,  1.88222e+00,  4.14354e-03, -2.97071e-03, -9.70737e-01,  2.84927e+00,  1.86356e+00,  1.88221e+00,  4.19721e-03, -2.96458e-03, -9.70739e-01,  4.43886e-04,  1.06631e-05,  8.26988e-06, -5.36650e-05, -6.13106e-06,  2.14797e-06,  6.19013e-05, -2.25881e-03,  1.46086e-01, -3.52755e-04, -6.78206e-03, -1.80653e-02,  3.07298e-04,  9.91931e-03,  1.27560e-03
 1.82500e+01,  9.91486e-01,  3.85894e+01,  5.05008e-03,  4.09819e-04,  2.87440e+00,  1.86918e+00,  1.88762e+00, -6.53650e-03, -6.86369e-04, -9.76260e-01,  2.87397e+00,  1.86918e+00,  1.88762e+00, -6.55034e-03, -6.86191e-04, -9.76254e-01,  4.25794e-04,  5.98692e-07,  2.75361e-07,  1.38358e-05, -1.78161e-07, -5.44786e-06, -7.13579e-04, -1.40779e-02,  1.40076e-01,  1.07810e-03,  2.84000e-04,  4.87806e-03,  8.92316e-04, -1.09429e-03, -2.29646e-03
 1.87500e+01,  9.86207e-01,  3.86471e+01,  7.93243e-03, -3.05703e-04,  2.84282e+00,  1.88010e+00,  1.89739e+00,  3.45607e-03,  4.43002e-04, -9.80357e-01,  2.84267e+00,  1.88009e+00,  1.89738e+00,  3.41634e-03,  4.46943e-04, -9.80357e-01,  1.52451e-04,  1.19088e-05,  9.68812e-06,  3.97287e-05, -3.94140e-06, -2.55634e-07, -6.40750e-04,  1.33082e-04,  8.53623e-02,  5.10346e-04,  4.30101e-03,  2.22323e-02, -1.04345e-03, -1.07298e-02, -9.07004e-05
 1.92500e+01,  9.98823e-01,  3.87062e+01,  1.37675e-02, -3.91024e-04,  2.84430e+00,  1.87267e+00,  1.87148e+00,  4.83582e-03, -1.79234e-03, -9.70788e-01,  2.84376e+00,  1.87263e+00,  1.87147e+00,  4.96116e-03, -1.79494e-03, -9.70786e-01,  5.39418e-04,  3.14845e-05,  2.26942e-06, -1.25341e-04,  2.59859e-06, -1.40727e-06,  9.32591e-05,  4.96795e-03,  1.60596e-01, -1.74349e-04,  4.15909e-03, -3.79849e-02,  8.27595e-04,  5.12938e-03, -1.06830e-03
 1.97500e+01,  9.90464e-01,  3.87612e+01,  1.35843e-02, -5.80969e-04,  2.87308e+00,  1.86425e+00,  1.88674e+00,  1.22902e-02, -2.49568e-03, -9.82859e-01,  2.87292e+00,  1.86424e+00,  1.88674e+00,  1.23020e-02, -2.49286e-03, -9.82856e-01,  1.60357e-04,  5.63656e-06,  2.29748e-06, -1.18422e-05, -2.81742e-06, -3.59220e-06,  1.29235e-03, -4.17190e-03,  8.72319e-02, -1.19202e-03, -7.14114e-03, -7.80267e-03, -9.31203e-04,  5.14695e-03, -9.33149e-04
 2.02500e+01,  9.93767e-01,  3.88370e+01,  1.82231e-02, -6.34920e-04,  2.86127e+00,  1.87768e+00,  1.88108e+00,  1.15767e-02, -1.81453e-03, -9.81986e-01,  2.86067e+00,  1.87767e+00,  1.88107e+00,  1.15062e-02, -1.81730e-03, -9.81980e-01,  5.93628e-04,  9.38385e-06,  1.22748e-05,  7.05409e-05,  2.77113e-06, -5.84444e-06,  4.08772e-05, -8.02772e-03,  1.68202e-01,  3.29507e-06,  2.49018e-03,  2.06449e-02,  1.63467e-03,  1.19987e-02,  6.17354e-04
 2.07500e+01,  9.91835e-01,  3.88989e+01,  7.87810e-03, -1.41340e-03,  2.88129e+00,  1.89113e+00,  1.88447e+00,  1.68141e-02, -3.21506e-03, -9.84494e-01,  2.88112e+00,  1.89112e+00,  1.88447e+00,  1.67906e-02, -3.21608e-03, -9.84486e-01,  1.70513e-04,  6.00590e-06,  2.06095e-06,  2.35030e-05,  1.02604e-06, -8.08736e-06,  2.59934e-04,  9.24813e-03,  8.86337e-02,  6.16866e-04, -4.32843e-03,  1.45233e-02, -5.84984e-05, -4.82345e-03, -2.39309e-03
 2.12500e+01,  9.93360e-01,  3.89376e+01,  6.92248e-03, -1.38687e-03,  2.87529e+00,  1.85221e+00,  1.88205e+00,  4.76015e-03, -2.38867e-03, -9.82026e-01,  2.87494e+00,  1.85220e+00,  1.88204e+00,  4.78626e-03, -2.38715e-03, -9.82038e-01,  3.48492e-04,  2.15745e-06,  4.70997e-06, -2.61053e-05, -1.52017e-06,  1.21267e-05,  8.47443e-04, -1.83086e-02,  1.24050e-01,  1.11524e-03,  2.35152e-03, -8.74539e-03, -1.23885e-05, -7.52137e-03,  2.53086e-04
 2.17500e+01,  9.99749e-01,  3.90085e+01,  1.04251e-02, -1.54251e-03,  2.87062e+00,  1.86225e+00,  1.87089e+00,  1.01092e-03, -2.23356e-03, -9.74513e-01,  2.87035e+00,  1.86224e+00,  1.87089e+00,  9.60328e-04, -2.23740e-03, -9.74515e-01,  2.66685e-04,  1.18883e-05,  8.26998e-06,  5.05945e-05,  3.83860e-06,  1.95450e-06, -1.36286e-03,  2.14542e-03,  1.13098e-01, -2.31462e-03, -4.40898e-03,  2.17474e-02,  2.39633e-03, -9.62653e-03,  1.72113e-03
 2.22500e+01,  1.00028e+00,  3.90588e+01,  4.47327e-03, -1.94008e-03,  2.86534e+00,  1.85950e+00,  1.87080e+00,  8.51811e-03, -1.46283e-03, -9.75446e-01,  2.86522e+00,  1.85950e+00,  1.87080e+00,  8.52755e-03, -1.46244e-03, -9.75441e-01,  1.18117e-04,  1.99268e-06,  6.91332e-07, -9.43615e-06, -3.86757e-07, -4.89376e-06,  8.12867e-04,  2.38469e-03,  7.51833e-02,  8.21995e-04,  3.54814e-03, -6.53188e-03, -5.27109e-04, -2.46083e-03, -2.78580e-03
 2.27500e+01,  9.98072e-01,  3.91060e+01, -1.71080e-03, -1.92200e-03,  2.87882e+00,  1.85255e+00,  1.87211e+00,  1.01303e-02, -2.61653e-03, -9.77796e-01,  2.87855e+00,  1.85254e+00,  1.87211e+00,  1.00813e-02, -2.61482e-03, -9.77801e-01,  2.66316e-04,  1.04684e-05,  4.84365e-06,  4.90531e-05, -1.70817e-06,  4.89580e-06, -3.17463e-05, -6.92073e-03,  1.12185e-01,  4.35122e-04,  2.80777e-03,  2.17048e-02, -8.96716e-04, -7.55199e-03,  1.68673e-04
 2.32500e+01,  9.98950e-01,  3.91542e+01,  4.56242e-03, -1.93744e-03,  2.88144e+00,  1.86757e+00,  1.86901e+00,  3.03145e-03, -1.79846e-03, -9.75462e-01,  2.88128e+00,  1.86756e+00,  1.86901e+00,  3.00911e-03, -1.79641e-03, -9.75461e-01,  1.65071e-04,  8.36998e-06,  9.09576e-07,  2.23392e-05, -2.05139e-06, -1.05330e-06,  7.14650e-04,  5.97051e-04,  8.90146e-02,  1.94434e-04, -7.91342e-03,  1.22812e-02,  1.59007e-03,  2.86987e-03, -7.04282e-04
 2.37500e+01,  9.97043e-01,  3.92020e+01,  6.07113e-04, -2.53320e-03,  2.90273e+00,  1.86265e+00,  1.87160e+00, -1.27989e-03, -1.67692e-03, -9.78346e-01,  2.90256e+00,  1.86264e+00,  1.87160e+00, -1.31079e-03, -1.67825e-03, -9.78344e-01,  1.78652e-04,  7.01511e-06,  1.65156e-06,  3.09046e-05,  1.32872e-06, -1.78066e-06,  7.65707e-05, -7.97473e-03,  9.11844e-02, -3.08518e-04,  3.02094e-03,  1.73221e-02,  2.68887e-04,  4.43658e-03,  6.22262e-04
 2.42500e+01,  9.98680e-01,  3.92586e+01, -3.21108e-04, -1.92934e-03,  2.87579e+00,  1.85572e+00,  1.86932e+00,  1.02909e-02, -3.73140e-04, -9.78853e-01,  2.87543e+00,  1.85571e+00,  1.86931e+00,  1.03535e-02, -3.71454e-04, -9.78859e-01,  3.57551e-04,  1.21101e-05,  4.88211e-07, -6.25737e-05, -1.68588e-06,  5.82496e-06, -1.17866e-04, -2.83173e-03,  1.30984e-01, -9.26485e-05,  4.22348e-03, -2.26082e-02, -2.85634e-04, -2.19991e-03,  1.95096e-03
 2.47500e+01,  9.97469e-01,  3.93127e+01,  5.31698e-03, -2.12830e-03,  2.86446e+00,  1.87046e+00,  1.87212e+00, -1.19363e-02,  1.25359e-03, -9.81983e-01,  2.86434e+00,  1.87045e+00,  1.87212e+00, -1.19368e-02,  1.25606e-03, -9.81980e-01,  1.26837e-04,  5.63030e-06,  1.21779e-06,  5.92944e-07, -2.46728e-06, -2.68973e-06, -1.70095e-04, -1.79244e-03,  7.79170e-02, -1.56611e-04, -8.21450e-03, -3.85657e-04, -9.67556e-04,  3.63748e-03, -1.33287e-03
 2.52500e+01,  1.00310e+00,  3.93538e+01,  6.47279e-03, -1.90291e-03,  2.88446e+00,  1.89440e+00,  1.86080e+00, -1.71347e-02,  1.73037e-03, -9.73302e-01,  2.88425e+00,  1.89440e+00,  1.86079e+00, -1.71328e-02,  1.73501e-03, -9.73287e-01,  2.04990e-04,  2.70817e-06,  9.86638e-06, -1.86378e-06, -4.63396e-06, -1.51944e-05, -6.30136e-04,  1.92205e-02,  9.12185e-02,  1.14601e-03,  4.96210e-03, -5.12796e-03, -1.85602e-04, -1.08624e-02,  1.18769e-03
 2.57500e+01,  1.00453e+00,  3.94217e+01,  5.78091e-03, -2.09179e-03,  2.89436e+00,  1.88732e+00,  1.85837e+00, -2.26812e-02,  3.17774e-03, -9.72891e-01,  2.89412e+00,  1.88732e+00,  1.85837e+00, -2.26727e-02,  3.17637e-03, -9.72893e-01,  2.32844e-04,  4.65861e-06,  4.86689e-07, -8.53250e-06,  1.37242e-06,  1.70009e-06, -1.17869e-03,  1.35914e-03,  1.05524e-01,  1.82707e-04,  7.16113e-03, -4.24058e-03,  1.24637e-04,  2.38883e-03,  6.51061e-04
 2.62500e+01,  9.98946e-01,  3.94594e+01,  3.69622e-03, -2.25673e-03,  2.90199e+00,  1.87233e+00,  1.86974e+00, -9.75787e-03,  4.05606e-03, -9.80104e-01,  2.90191e+00,  1.87232e+00,  1.86974e+00, -9.76688e-03,  4.05784e-03, -9.80112e-01,  7.53358e-05,  8.31460e-06,  2.02832e-06,  9.01154e-06, -1.77497e-06,  8.23541e-06,  1.17520e-03,  1.86722e-02,  4.71631e-02,  9.76870e-04, -5.05905e-03,  1.71104e-02,  7.55907e-04,  4.86664e-03,  6.16912e-04
 2.67500e+01,  9.98513e-01,  3.95009e+01,  5.31666e-03, -2.92573e-03,  2.88630e+00,  1.87291e+00,  1.87130e+00, -7.47832e-04,  4.84807e-03, -9.83234e-01,  2.88614e+00,  1.87290e+00,  1.87125e+00, -7.65656e-04,  4.84535e-03, -9.83198e-01,  1.63072e-04,  3.04967e-06,  5.09903e-05,  1.78239e-05,  2.71672e-06, -3.59937e-05, -1.15346e-03,  1.62144e-02,  8.23603e-02,  9.34335e-04, -1.45398e-03,  1.15917e-02,  1.02862e-03, -2.47112e-02, -1.56269e-03
 2.72500e+01,  9.99597e-01,  3.95422e+01,  1.19412e-02, -3.28966e-03,  2.90353e+00,  1.87752e+00,  1.86844e+00,  5.17411e-03,  3.82189e-03, -9.84077e-01,  2.90326e+00,  1.87751e+00,  1.86844e+00,  5.14281e-03,  3.81967e-03, -9.84056e-01,  2.68957e-04,  1.17306e-05,  4.36613e-06,  3.12975e-05,  2.21684e-06, -2.09908e-05, -7.15273e-04,  3.58837e-02,  8.82029e-02,  1.06653e-03, -3.39637e-03,  2.26129e-02,  1.43825e-03, -7.09125e-03,  1.37016e-04
 2.77500e+01,  1.00185e+00,  3.95900e+01,  7.31408e-03, -3.16199e-03,  2.89729e+00,  1.88079e+00,  1.86627e+00,  4.70044e-03,  3.42795e-03, -9.82888e-01,  2.89707e+00,  1.88079e+00,  1.86627e+00,  4.73216e-03,  3.42404e-03, -9.82883e-01,  2.24735e-04,  6.00307e-06,  7.48102e-06, -3.17217e-05,  3.90951e-06, -4.63538e-06,  2.27573e-04, -3.56985e-03,  1.03586e-01, -3.24753e-04,  4.76386e-03, -1.40495e-02,  1.66131e-03,  9.32099e-03, -9.16688e-04
 2.82500e+01,  1.00448e+00,  3.96357e+01,  3.32706e-03, -2.88796e-03,  2.87651e+00,  1.87082e+00,  1.86346e+00,  2.13473e-03,  3.48964e-03, -9.81390e-01,  2.87634e+00,  1.87081e+00,  1.86345e+00,  2.10223e-03,  3.48658e-03, -9.81387e-01,  1.72166e-04,  8.32671e-06,  6.72415e-06,  3.24997e-05,  3.06067e-06, -3.87853e-06,  5.89684e-04,  1.02762e-02,  8.84979e-02, -1.94351e-04, -3.04509e-03,  1.90359e-02, -1.47810e-03, -8.80069e-03,  2.03724e-03
 2.87500e+01,  1.01035e+00,  3.96728e+01,  6.99457e-03, -2.67809e-03,  2.88235e+00,  1.87177e+00,  1.85291e+00,  5.73490e-04,  2.82401e-03, -9.76460e-01,  2.88226e+00,  1.87175e+00,  1.85291e+00,  5.39150e-04,  2.82655e-03, -9.76456e-01,  8.89735e-05,  1.36307e-05,  1.69424e-06,  3.43393e-05, -2.53926e-06, -4.67002e-06, -1.22137e-04,  6.89200e-03,  6.38587e-02, -9.76923e-05,  4.73812e-03,  2.37429e-02, -2.55760e-04, -4.42667e-03, -1.58742e-03
 2.92500e+01,  1.00872e+00,  3.97044e+01,  6.00318e-03, -2.52184e-03,  2.87357e+00,  1.85400e+00,  1.85720e+00,  4.08237e-03,  1.25799e-03, -9.79463e-01,  2.87333e+00,  1.85397e+00,  1.85720e+00,  4.15038e-03,  1.25792e-03, -9.79465e-01,  2.42252e-04,  2.37195e-05,  9.78233e-08, -6.80067e-05,  6.37697e-08,  1.77054e-06, -7.77052e-04, -5.15066e-03,  1.07266e-01, -1.37707e-03, -5.78696e-03, -3.15352e-02,  2.41255e-04, -1.01034e-03,  6.06025e-04
 2.97500e+01,  1.00729e+00,  3.97417e+01, -2.29553e-03, -2.09753e-03,  2.89142e+00,  1.88591e+00,  1.85894e+00,  1.00742e-02,  9.89761e-04, -9.81493e-01,  2.89129e+00,  1.88591e+00,  1.85893e+00,  1.00638e-02,  9.94046e-04, -9.81500e-01,  1.25346e-04,  4.02603e-06,  8.66133e-06,  1.03944e-05, -4.28502e-06,  6.60600e-06,  8.64136e-04, -7.76338e-03,  7.59552e-02, -1.27708e-03,  5.23629e-03,  8.78628e-03, -1.15562e-03, -1.01207e-02,  4.72788e-05
 3.02500e+01,  9.99284e-01,  3.97827e+01,  6.13006e-03, -1.41460e-03,  2.91883e+00,  1.89537e+00,  1.87238e+00,  1.10076e-03,  1.11974e-03, -9.90879e-01,  2.91879e+00,  1.89532e+00,  1.87237e+00,  1.05567e-03,  1.11398e-03, -9.90879e-01,  4.30695e-05,  5.02122e-05,  1.19878e-05,  4.50935e-05,  5.75788e-06, -1.77384e-07, -5.26740e-04,  2.47168e-03,  4.52017e-02, -1.74895e-04, -3.35836e-03,  4.86349e-02, -8.35226e-04, -1.18958e-02,  2.35645e-03
 3.07500e+01,  1.01157e+00,  3.98113e+01,  5.70658e-03, -7.97813e-04,  2.90730e+00,  1.88266e+00,  1.85027e+00, -8.46469e-03,  2.29142e-03, -9.80449e-01,  2.90729e+00,  1.88266e+00,  1.85027e+00, -8.46557e-03,  2.29047e-03, -9.80448e-01,  8.77790e-06,  3.85104e-06,  5.56342e-07,  8.78441e-07,  9.51268e-07, -1.18824e-06, -3.30751e-04, -5.59894e-03,  1.72166e-02,  4.17431e-04,  5.05149e-03,  9.07539e-03, -8.70044e-04,  2.43070e-03, -2.19186e-04
 3.12500e+01,  1.00755e+00,  3.98492e+01,  1.04819e-02, -5.34059e-04,  2.87962e+00,  1.89066e+00,  1.85918e+00, -1.33332e-02,  2.62613e-03, -9.84741e-01,  2.87948e+00,  1.89066e+00,  1.85918e+00, -1.33254e-02,  2.62474e-03, -9.84739e-01,  1.36056e-04,  2.41352e-06,  8.92304e-07, -7.81968e-06,  1.39580e-06, -1.53766e-06, -6.39835e-04,  3.43113e-03,  8.04897e-02,  1.82363e-03, -4.68543e-03, -3.79097e-03,  9.77638e-04, -3.11292e-03, -3.45780e-04
 3.17500e+01,  1.00555e+00,  3.98851e+01,  6.68264e-03, -1.24543e-03,  2.89799e+00,  1.86500e+00,  1.86130e+00,  5.70682e-04,  4.19473e-03, -9.86262e-01,  2.89781e+00,  1.86500e+00,  1.86130e+00,  5.74047e-04,  4.19472e-03, -9.86259e-01,  1.87526e-04,  1.07184e-06,  9.57124e-08, -3.36550e-06,  9.54345e-09, -2.37885e-06, -4.67028e-04,  2.42285e-02,  8.18752e-02,  3.53206e-05,  2.56331e-03, -5.00319e-03,  8.84380e-04, -4.06875e-04, -9.01470e-04
 3.22500e+01,  1.00374e+00,  3.99354e+01,  5.51348e-03, -1.22870e-03,  2.88126e+00,  1.87121e+00,  1.86270e+00,  3.27357e-03,  5.44212e-03, -9.87380e-01,  2.88102e+00,  1.87120e+00,  1.86269e+00,  3.24657e-03,  5.44459e-03, -9.87384e-01,  2.37316e-04,  4.60836e-06,  7.02058e-06,  2.69999e-05, -2.46956e-06,  3.48786e-06, -7.11543e-04, -1.65608e-03,  1.06658e-01,  1.45069e-03,  3.82703e-03,  1.24146e-02,  1.25354e-03, -9.09243e-03,  1.06060e-03
 3.27500e+01,  9.98395e-01,  3.99747e+01,  1.29016e-02, -6.59383e-04,  2.88792e+00,  1.88215e+00,  1.87187e+00,  1.08755e-02,  5.38688e-03, -9.92374e-01,  2.88782e+00,  1.88213e+00,  1.87187e+00,  1.08428e-02,  5.38700e-03, -9.92376e-01,  1.01683e-04,  1.58955e-05,  1.11921e-07,  3.26567e-05, -1.23097e-07,  1.70503e-06,  6.77513e-04,  1.09401e-02,  6.62935e-02,  3.45369e-04, -4.13349e-03,  2.63911e-02, -4.62570e-05,  1.13154e-03,  4.80996e-04
 3.32500e+01,  9.98164e-01,  4.00132e+01,  3.94717e-03, -6.90792e-04,  2.90483e+00,  1.88077e+00,  1.87040e+00,  5.55798e-03,  2.12579e-03, -9.92570e-01,  2.90472e+00,  1.88076e+00,  1.87039e+00,  5.56346e-03,  2.12316e-03, -9.92577e-01,  1.18044e-04,  1.91886e-06,  6.01309e-06, -5.48701e-06,  2.62296e-06,  7.68748e-06, -4.50848e-05,  1.12503e-02,  7.17397e-02, -8.10033e-04,  3.67053e-03, -5.98768e-03, -3.68516e-05,  8.49485e-03, -2.34554e-04
 3.37500e+01,  9.89552e-01,  4.00402e+01,  4.28071e-04, -1.03502e-04,  2.89878e+00,  1.88411e+00,  1.88748e+00, -7.39774e-03,  2.50506e-03, -9.99422e-01,  2.89874e+00,  1.88410e+00,  1.88748e+00, -7.38095e-03,  2.50542e-03, -9.99422e-01,  3.96247e-05,  7.33089e-06,  4.39941e-06, -1.67951e-05, -3.53472e-07, -7.92979e-08,  5.75917e-04,  1.84954e-03,  4.34259e-02,  1.24972e-03, -2.28578e-04, -1.85812e-02, -3.89228e-04, -7.23760e-03,  1.18284e-03
 3.42500e+01,  9.89953e-01,  4.00727e+01, -1.86023e-03, -2.02402e-04,  2.88540e+00,  1.89418e+00,  1.88626e+00, -1.89384e-02,  2.80436e-03, -9.96461e-01,  2.88536e+00,  1.89418e+00,  1.88626e+00, -1.89490e-02,  2.80404e-03, -9.96460e-01,  3.87705e-05,  3.26922e-06,  1.45117e-06,  1.06526e-05,  3.19711e-07, -1.35823e-06, -2.86229e-04,  1.51986e-03,  4.30043e-02,  9.02725e-04, -1.34959e-03,  1.20982e-02,  1.90389e-03, -3.68190e-03, -9.30105e-04
 3.47500e+01,  9.95311e-01,  4.01077e+01, -2.75167e-03, -5.54985e-04,  2.85734e+00,  1.87956e+00,  1.87615e+00, -3.56219e-03,  3.43936e-03, -9.92070e-01,  2.85718e+00,  1.87956e+00,  1.87615e+00, -3.56259e-03,  3.43850e-03, -9.92073e-01,  1.51801e-04,  1.50784e-06,  8.71329e-07,  4.02045e-07,  8.64073e-07,  3.51568e-06,  1.73726e-03, -1.99144e-02,  7.54187e-02,  1.73471e-03, -3.44799e-03, -3.56880e-03, -7.24270e-04, -3.10816e-03, -9.97230e-04
 3.52500e+01,  1.00208e+00,  4.01382e+01, -7.32570e-03, -8.01915e-04,  2.86309e+00,  1.87546e+00,  1.86323e+00,  4.54631e-03,  4.04469e-03, -9.86983e-01,  2.86300e+00,  1.87546e+00,  1.86323e+00,  4.54730e-03,  4.04461e-03, -9.86985e-01,  9.13071e-05,  1.21171e-06,  8.03954e-08, -9.90954e-07,  7.84321e-08,  2.54150e-06,  9.27347e-06, -4.07227e-03,  6.57283e-02, -2.33761e-03,  3.01438e-03,  1.58026e-05, -2.52983e-04,  1.12443e-04,  1.88494e-03
 3.57500e+01,  1.00051e+00,  4.01648e+01, -1.75267e-03, -2.47339e-04,  2.86022e+00,  1.88030e+00,  1.86421e+00, -1.64450e-03,  4.31222e-03, -9.89706e-01,  2.86004e+00,  1.88029e+00,  1.86420e+00, -1.65051e-03,  4.31589e-03, -9.89692e-01,  1.87848e-04,  2.09472e-06,  7.20971e-06,  6.01670e-06, -3.67378e-06, -1.35430e-05, -1.47072e-03, -1.51602e-02,  8.98996e-02, -2.00542e-03, -4.59339e-03, -2.09673e-05,  7.73379e-04,  9.25367e-03, -9.29821e-04
 3.62500e+01,  1.00465e+00,  4.02048e+01,  6.55362e-03, -6.38282e-04,  2.86449e+00,  1.85545e+00,  1.85665e+00, -2.77360e-03,  5.83626e-03, -9.87314e-01,  2.86448e+00,  1.85543e+00,  1.85664e+00, -2.78402e-03,  5.83724e-03, -9.87308e-01,  9.87969e-06,  1.51184e-05,  9.03446e-06,  1.04223e-05, -9.80711e-07, -5.06650e-06, -1.49464e-03,  5.60266e-03,  1.84132e-02,  7.12934e-04,  3.96079e-04,  2.68980e-02, -1.17993e-03, -1.03365e-02, -9.67833e-04
 3.67500e+01,  1.00534e+00,  4.02439e+01,  9.53336e-03, -6.16811e-04,  2.85392e+00,  1.86300e+00,  1.85557e+00,  7.53679e-04,  5.79839e-03, -9.85845e-01,  2.85376e+00,  1.86299e+00,  1.85557e+00,  7.96641e-04,  5.79842e-03, -9.85840e-01,  1.58265e-04,  1.26038e-05,  2.42588e-06, -4.29617e-05, -3.79151e-08, -5.22166e-06,  3.26991e-04,  1.05327e-02,  8.47517e-02, -3.92528e-04,  3.93433e-04, -2.46206e-02,  2.30107e-04, -5.39398e-03, -2.87758e-04
 3.72500e+01,  1.00105e+00,  4.02810e+01,  1.45749e-02, -6.48202e-04,  2.88264e+00,  1.85175e+00,  1.86203e+00,  5.61598e-03,  5.96806e-03, -9.88617e-01,  2.88259e+00,  1.85174e+00,  1.86201e+00,  5.60801e-03,  5.96931e-03, -9.88622e-01,  4.30582e-05,  1.90526e-06,  1.55790e-05,  7.97767e-06, -1.24612e-06,  4.99514e-06,  4.21808e-04, -3.56642e-03,  4.49160e-02, -8.40872e-04,  1.38099e-03,  9.00663e-03, -1.57753e-03, -1.35765e-02,  1.07698e-03
 3.77500e+01,  9.96391e-01,  4.02998e+01,  1.18508e-02, -4.01089e-04,  2.89470e+00,  1.85126e+00,  1.87087e+00, -1.44857e-02,  7.48886e-03, -9.92725e-01,  2.89461e+00,  1.85125e+00,  1.87086e+00, -1.45197e-02,  7.48784e-03, -9.92722e-01,  9.06440e-05,  1.35776e-05,  6.33936e-06,  3.39967e-05,  1.02902e-06, -3.28118e-06,  2.54811e-04,  5.95191e-03,  6.47849e-02, -2.35052e-04, -8.47907e-04,  2.54166e-02, -1.78682e-04, -8.71041e-03,  7.27909e-04
 3.82500e+01,  1.00958e+00,  4.03366e+01,  3.36638e-03,  3.30189e-04,  2.89191e+00,  1.84599e+00,  1.84582e+00, -6.81284e-03,  7.87836e-03, -9.78226e-01,  2.89187e+00,  1.84599e+00,  1.84582e+00, -6.80829e-03,  7.87900e-03, -9.78230e-01,  3.48533e-05,  6.01046e-07,  1.35292e-06, -4.54499e-06, -6.39334e-07,  4.60091e-06,  5.06252e-04, -1.24819e-02,  3.24224e-02, -2.61767e-04,  1.82201e-03, -3.91676e-03, -1.05036e-03, -3.86271e-03,  9.40005e-04
 3.87500e+01,  9.98132e-01,  4.03668e+01, -5.90780e-03,  2.66204e-04,  2.88344e+00,  1.87815e+00,  1.86681e+00, -1.54167e-02,  6.53107e-03, -9.88742e-01,  2.88334e+00,  1.87814e+00,  1.86680e+00, -1.54069e-02,  6.52948e-03, -9.88727e-01,  9.57889e-05,  1.02931e-06,  6.08198e-06, -9.79500e-06,  1.58653e-06, -1.55803e-05, -2.14125e-04, -2.12723e-02,  5.27499e-02,  5.94823e-04,  2.12256e-03, -5.47009e-03,  6.32580e-04,  8.51262e-03, -3.97117e-04
 3.92500e+01,  9.96203e-01,  4.04043e+01,  4.55647e-03,  4.13446e-04,  2.88593e+00,  1.86975e+00,  1.86999e+00, -8.54090e-03,  3.90611e-03, -9.92601e-01,  2.88584e+00,  1.86975e+00,  1.86998e+00, -8.53386e-03,  3.90586e-03, -9.92599e-01,  8.57786e-05,  5.88100e-07,  1.02666e-06, -7.04663e-06,  2.55889e-07, -2.24161e-06,  7.77123e-04, -1.44922e-02,  5.72819e-02, -3.30686e-04,  1.36456e-03, -4.51513e-03, -7.70783e-04,  3.33208e-03,  1.52881e-03
 3.97500e+01,  9.98639e-01,  4.04277e+01,  9.88981e-04,  1.57381e-04,  2.86133e+00,  1.85691e+00,  1.86730e+00, -5.96159e-03,  2.29399e-03, -9.89272e-01,  2.86130e+00,  1.85690e+00,  1.86730e+00, -5.94903e-03,  2.29321e-03, -9.89270e-01,  2.55389e-05,  6.25727e-06,  1.29939e-06, -1.25668e-05,  7.74874e-07, -2.13903e-06,  6.08566e-04,  3.12791e-03,  3.44294e-02,  2.95561e-04, -8.26681e-04, -1.72427e-02, -1.57230e-03, -3.53680e-03, -1.58438e-03
 4.02500e+01,  9.98915e-01,  4.04472e+01,  6.38321e-03, -1.36521e-04,  2.88903e+00,  1.84538e+00,  1.86799e+00,  1.04749e-03,  3.15519e-03, -9.87245e-01,  2.88888e+00,  1.84536e+00,  1.86799e+00,  9.97800e-04,  3.15570e-03, -9.87237e-01,  1.48435e-04,  1.83392e-05,  3.88577e-06,  4.96856e-05, -5.08291e-07, -8.58750e-06,  6.49253e-05,  1.91009e-02,  7.52265e-02, -1.66637e-04,  2.36146e-03,  2.93030e-02, -1.41735e-03, -6.64760e-03,  1.31885e-03
 4.07500e+01,  1.00127e+00,  4.04868e+01,  1.49022e-02, -1.05450e-04,  2.89680e+00,  1.85713e+00,  1.86317e+00,  3.97689e-03,  4.16766e-03, -9.86087e-01,  2.89678e+00,  1.85713e+00,  1.86317e+00,  3.96675e-03,  4.16764e-03, -9.86087e-01,  2.15022e-05,  5.04902e-06,  3.71260e-07,  1.01333e-05,  2.56865e-08,  1.86110e-07,  7.20923e-04, -8.20595e-04,  3.20822e-02, -1.47003e-03, -3.75822e-04,  1.52841e-02,  3.99712e-04, -2.07278e-03,  3.18706e-05
 4.12500e+01,  1.00045e+00,  4.05124e+01,  1.43994e-02,  3.60562e-04,  2.91623e+00,  1.86738e+00,  1.86339e+00,  4.47334e-03,  5.22188e-03, -9.87741e-01,  2.91620e+00,  1.86733e+00,  1.86339e+00,  4.43579e-03,  5.22339e-03, -9.87739e-01,  2.86344e-05,  5.18937e-05,  8.57820e-07,  3.75463e-05, -1.51007e-06, -2.16153e-06, -3.75937e-04, -1.09668e-02,  2.98592e-02,  2.73699e-04, -9.87269e-03,  4.58095e-02, -2.40674e-04,  3.14976e-03,  1.14195e-03
 4.17500e+01,  9.99336e-01,  4.05399e+01,  2.14609e-02,  7.67327e-04,  2.90792e+00,  1.86237e+00,  1.86384e+00,  7.53473e-03,  4.54679e-03, -9.89358e-01,  2.90783e+00,  1.86237e+00,  1.86384e+00,  7.54347e-03,  4.54776e-03, -9.89363e-01,  8.96896e-05,  9.34700e-07,  2.92368e-06, -8.74271e-06, -9.69869e-07,  5.17990e-06, -1.26129e-03, -6.11217e-03,  6.44270e-02,  1.31593e-05,  1.56936e-03, -5.91654e-03,  7.55573e-04, -5.81942e-03,  1.69564e-03
 4.22500e+01,  1.00116e+00,  4.05633e+01,  7.75905e-03,  1.07846e-03,  2.89754e+00,  1.86981e+00,  1.86151e+00,  1.17971e-02,  5.12224e-03, -9.89809e-01,  2.89749e+00,  1.86973e+00,  1.86151e+00,  1.18566e-02,  5.12277e-03, -9.89803e-01,  5.76382e-05,  8.40296e-05,  2.60996e-06, -5.94402e-05, -5.28097e-07, -5.99801e-06,  4.16742e-04,  1.29290e-02,  4.58123e-02, -1.53282e-03,  9.93763e-04, -6.33807e-02,  9.59670e-05, -5.58628e-03,  1.58973e-05
 4.27500e+01,  1.00362e+00,  4.05856e+01,  6.89185e-03,  2.59510e-04,  2.91044e+00,  1.87806e+00,  1.85605e+00, -2.81239e-03,  3.85404e-03, -9.86599e-01,  2.91038e+00,  1.87805e+00,  1.85605e+00, -2.82272e-03,  3.85388e-03, -9.86595e-01,  6.45837e-05,  8.03641e-06,  4.97796e-07,  1.03314e-05,  1.61061e-07, -3.79378e-06,  6.10692e-06,  3.55259e-03,  5.52730e-02, -4.13488e-04,  9.24527e-03,  6.61753e-03, -1.52864e-03,  7.65669e-04, -3.49580e-03
 4.32500e+01,  9.95925e-01,  4.06089e+01,  2.01165e-03, -9.66937e-04,  2.93381e+00,  1.88652e+00,  1.86869e+00,  5.85453e-03,  3.38391e-03, -9.94021e-01,  2.93377e+00,  1.88650e+00,  1.86869e+00,  5.88258e-03,  3.38656e-03, -9.94025e-01,  3.79651e-05,  2.09115e-05,  1.92001e-06, -2.80485e-05, -2.65041e-06,  4.20604e-06,  3.75814e-04,  1.68995e-02,  2.61221e-02, -8.15836e-04, -1.16155e-02, -2.15164e-02,  6.60005e-04,  4.39338e-03, -3.65808e-03
 4.37500e+01,  9.92734e-01,  4.06416e+01, -2.97674e-03, -1.77360e-03,  2.92404e+00,  1.87562e+00,  1.87534e+00, -1.96785e-02,  3.78920e-03, -9.96708e-01,  2.92389e+00,  1.87561e+00,  1.87532e+00, -1.96436e-02,  3.79454e-03, -9.96725e-01,  1.56823e-04,  7.93541e-06,  2.01684e-05, -3.48973e-05, -5.34651e-06,  1.64582e-05, -5.61161e-04, -1.37098e-02,  8.22728e-02,  5.59143e-04,  4.33833e-03, -1.74363e-02, -1.22404e-05, -1.55417e-02, -7.81431e-04
 4.42500e+01,  9.95152e-01,  4.06735e+01, -8.87738e-04, -1.72483e-03,  2.92414e+00,  1.85992e+00,  1.87187e+00, -1.22086e-02,  3.05875e-03, -9.96047e-01,  2.92407e+00,  1.85991e+00,  1.87186e+00, -1.22221e-02,  3.05579e-03, -9.96040e-01,  6.35825e-05,  9.03571e-06,  4.56312e-06,  1.34941e-05,  2.96277e-06, -7.76873e-06, -9.82268e-04,  1.64160e-02,  4.44744e-02, -3.54722e-04, -3.41596e-03,  1.96597e-02,  1.43048e-03, -7.15097e-03,  2.31339e-03
 4.47500e+01,  9.95181e-01,  4.07010e+01, -5.18948e-03, -1.11497e-03,  2.93368e+00,  1.87228e+00,  1.87307e+00, -5.26331e-03,  2.83570e-03, -9.97898e-01,  2.93365e+00,  1.87227e+00,  1.87306e+00, -5.26856e-03,  2.82885e-03, -9.97897e-01,  2.97783e-05,  1.05310e-05,  5.32607e-06,  5.25039e-06,  6.85709e-06, -1.38125e-06,  1.12834e-03, -2.84930e-03,  3.72870e-02,  9.68144e-04,  1.00774e-02,  9.70834e-03,  1.23953e-04,  7.97759e-03,  6.42356e-04
 4.52500e+01,  9.99329e-01,  4.07360e+01, -2.03987e-03, -9.17357e-04,  2.94022e+00,  1.86443e+00,  1.86480e+00,  1.45518e-03,  1.76981e-03, -9.94259e-01,  2.94015e+00,  1.86442e+00,  1.86480e+00,  1.47602e-03,  1.77354e-03, -9.94260e-01,  7.84279e-05,  8.53060e-06,  3.91780e-06, -2.08371e-05, -3.72990e-06,  1.19431e-06, -5.69056e-04,  1.81901e-03,  6.12721e-02, -5.64080e-04, -6.41775e-03, -1.56034e-02,  4.53165e-04,  6.83271e-03,  1.45159e-04
 4.57500e+01,  9.97256e-01,  4.07559e+01, -6.27250e-03, -6.54263e-04,  2.93971e+00,  1.87672e+00,  1.86815e+00,  5.24944e-03,  1.42835e-03, -9.94066e-01,  2.93962e+00,  1.87671e+00,  1.86815e+00,  5.22523e-03,  1.42592e-03, -9.94067e-01,  9.05928e-05,  7.64889e-06,  4.56005e-06,  2.42063e-05,  2.43211e-06,  6.82032e-07,  2.16975e-03, -7.89917e-04,  6.57632e-02, -6.36731e-04,  3.34823e-03,  1.78945e-02, -6.05865e-04,  7.35886e-03,  9.12109e-04
 4.62500e+01,  1.00259e+00,  4.07677e+01, -6.84409e-03, -3.18586e-04,  2.92270e+00,  1.85717e+00,  1.86014e+00,  9.76144e-04,  1.51296e-03, -9.89805e-01,  2.92268e+00,  1.85717e+00,  1.86013e+00,  9.73048e-04,  1.51101e-03, -9.89809e-01,  2.45809e-05,  6.90597e-07,  1.45712e-05,  3.09575e-06,  1.94815e-06,  3.85525e-06, -6.26816e-04,  2.89255e-03,  3.38088e-02, -1.42999e-03,  1.67113e-03,  3.70956e-03, -3.03708e-04,  1.32115e-02,  9.16721e-04
 4.67500e+01,  1.00876e+00,  4.08051e+01, -8.09533e-03, -8.53211e-05,  2.90124e+00,  1.85033e+00,  1.85208e+00, -2.33920e-03,  1.46550e-03, -9.84435e-01,  2.90118e+00,  1.85032e+00,  1.85208e+00, -2.31502e-03,  1.46151e-03, -9.84432e-01,  6.53226e-05,  1.04472e-05,  5.77397e-06, -2.41800e-05,  3.99866e-06, -3.02086e-06,  8.91086e-04,  2.47380e-03,  5.56753e-02, -4.26378e-04, -5.13618e-03, -1.98548e-02, -1.26850e-03, -8.21082e-03, -1.06149e-03
 4.72500e+01,  1.00550e+00,  4.08254e+01, -9.04451e-03, -2.63301e-04,  2.91692e+00,  1.85382e+00,  1.85859e+00, -1.51624e-02,  1.19313e-03, -9.88988e-01,  2.91690e+00,  1.85382e+00,  1.85858e+00, -1.51631e-02,  1.19210e-03, -9.88985e-01,  2.17988e-05,  6.91438e-07,  2.11269e-06,  7.47334e-07,  1.03103e-06, -2.35859e-06, -1.39849e-03, -3.95193e-03,  3.12427e-02,  1.53670e-04,  2.59317e-03,  2.48310e-03,  3.98544e-04,  4.99250e-03, -1.03433e-03
 4.77500e+01,  1.00178e+00,  4.08422e+01, -3.30564e-03, -3.44942e-04,  2.90026e+00,  1.85738e+00,  1.86579e+00, -1.42668e-02, -3.23331e-04, -9.92149e-01,  2.90023e+00,  1.85738e+00,  1.86579e+00, -1.42685e-02, -3.23151e-04, -9.92148e-01,  2.88706e-05,  2.21536e-07,  3.84200e-07,  1.66692e-06, -1.79262e-07, -6.06597e-07,  3.84205e-05, -1.02329e-02,  3.11120e-02,  1.06891e-03, -1.09458e-03,  1.12814e-03, -4.54473e-04,  1.93681e-03,  1.61175e-03
 4.82500e+01,  1.00370e+00,  4.08693e+01,  9.87876e-04, -1.85212e-04,  2.90841e+00,  1.85551e+00,  1.86320e+00, -1.29379e-02, -4.03425e-04, -9.91921e-01,  2.90822e+00,  1.85550e+00,  1.86320e+00, -1.29199e-02, -4.03614e-04, -9.91919e-01,  1.94185e-04,  1.79792e-06,  3.29399e-07, -1.79546e-05,  1.88987e-07, -1.21583e-06, -1.41642e-03,  1.18442e-02,  9.34327e-02, -1.08570e-03, -1.50552e-03, -8.50417e-03, -7.66622e-05, -1.97528e-03,  3.76648e-04
 4.87500e+01,  1.00420e+00,  4.09053e+01, -7.48882e-03, -3.31086e-04,  2.88934e+00,  1.84446e+00,  1.86378e+00,  2.93074e-04,  1.06429e-04, -9.92106e-01,  2.88925e+00,  1.84445e+00,  1.86378e+00,  3.18834e-04,  1.05871e-04, -9.92106e-01,  8.18123e-05,  1.22044e-05,  1.87728e-07, -2.57598e-05,  5.58643e-07, -1.48130e-07, -2.68275e-04,  1.70620e-02,  5.23915e-02, -1.32240e-03,  3.69057e-04, -2.40464e-02,  1.01668e-03,  8.97429e-04, -1.28966e-03
 4.92500e+01,  9.97875e-01,  4.09253e+01, -6.10247e-03, -4.59256e-04,  2.89545e+00,  1.85202e+00,  1.87656e+00, -7.07790e-03,  5.11325e-04, -9.99532e-01,  2.89542e+00,  1.85201e+00,  1.87656e+00, -7.07555e-03,  5.10949e-04, -9.99531e-01,  3.21252e-05,  3.38457e-06,  6.40549e-08, -2.34184e-06,  3.76510e-07, -8.00855e-07,  1.12048e-03,  6.56237e-05,  3.91673e-02, -2.41094e-04,  6.20558e-03, -2.85891e-03, -4.31796e-04,  6.03182e-04, -9.32389e-04
 4.97500e+01,  1.00157e+00,  4.09536e+01, -6.51564e-03, -3.24823e-05,  2.86714e+00,  1.85132e+00,  1.86987e+00, -6.40015e-03, -9.75464e-04, -9.98090e-01,  2.86684e+00,  1.85131e+00,  1.86987e+00, -6.43437e-03, -9.74651e-04, -9.98097e-01,  3.01970e-04,  9.12360e-06,  6.49101e-07,  3.42268e-05, -8.13222e-07,  6.37176e-06,  1.29601e-03,  2.53539e-02,  1.09099e-01, -9.85447e-04, -4.23282e-03,  1.90643e-02,  1.23342e-03,  2.49326e-03,  4.13630e-04


==> data/smooth/vertical_profile_stand.csv <==
z, conc, vel_x, vel_y, vel_z, rij_xx, rij_yy, rij_zz, rij_xy, rij_yz, rij_xz, lagr_corrected_rij_xx, lagr_corrected_rij_yy, lagr_corrected_rij_zz, lagr_corrected_rij_xy, lagr_corrected_rij_yz, lagr_corrected_rij_xz, lagr_correction_rij_xx, lagr_correction_rij_yy, lagr_correction_rij_zz, lagr_correction_rij_xy, lagr_correction_rij_yz, lagr_correction_rij_xz, lagr_estim_gradient_xx, lagr_estim_gradient_xy, lagr_estim_gradient_xz, lagr_estim_gradient_yx, lagr_estim_gradient_yy, lagr_estim_gradient_yz, lagr_estim_gradient_zx, lagr_estim_gradient_zy, lagr_estim_gradient_zz
 2.75000e+00,  1.00686e+00,  3.40665e+01,  1.26826e-02, -3.12467e-04,  2.93965e+00,  1.88010e+00,  1.85940e+00, -1.05803e-02, -4.22980e-03, -9.81537e-01,  2.92549e+00,  1.88008e+00,  1.85940e+00, -1.01025e-02, -4.22892e-03, -9.81533e-01,  1.41528e-02,  1.63745e-05,  4.54325e-06, -4.77877e-04, -8.79175e-07, -4.07373e-06,  7.58993e-04,  4.98815e-03,  8.23853e-01,  5.03504e-04,  1.43950e-03, -2.78507e-02, -7.39736e-04, -7.34856e-03, -9.33604e-05
 3.25000e+00,  1.01609e+00,  3.44534e+01, -4.56818e-03, -4.62075e-04,  2.93088e+00,  1.87343e+00,  1.84582e+00, -7.53327e-03, -3.83732e-03, -9.79894e-01,  2.92031e+00,  1.87338e+00,  1.84582e+00, -6.77451e-03, -3.83929e-03, -9.79866e-01,  1.05729e-02,  5.44826e-05,  2.74710e-07, -7.58760e-04,  1.96825e-06, -2.83096e-05,  7.99370e-04,  1.56899e-02,  7.12033e-01,  3.00373e-04, -6.40912e-04, -5.11483e-02, -2.97585e-05, -1.58409e-03, -1.75468e-03
 3.75000e+00,  1.00743e+00,  3.47873e+01,  7.67269e-04, -5.75665e-04,  2.92535e+00,  1.87540e+00,  1.86409e+00,  7.88586e-05, -2.21779e-03, -9.93477e-01,  2.91717e+00,  1.87539e+00,  1.86408e+00, -2.36097e-04, -2.21710e-03, -9.93498e-01,  8.17880e-03,  1.26961e-05,  4.10353e-06,  3.14956e-04, -6.96804e-07,  2.09091e-05, -7.78194e-04,  1.53127e-02,  6.26802e-01, -1.36999e-04, -2.01914e-03,  2.43861e-02, -6.66227e-04,  6.98239e-03,  9.35238e-04
 4.25000e+00,  1.00393e+00,  3.50932e+01,  7.89041e-03, -6.18950e-04,  2.93149e+00,  1.86341e+00,  1.86691e+00,  9.83269e-03, -5.18657e-03, -1.00018e+00,  2.92523e+00,  1.86340e+00,  1.86691e+00,  9.96102e-03, -5.18396e-03, -1.00016e+00,  6.25918e-03,  6.55079e-06,  2.58255e-06, -1.28325e-04, -2.61405e-06, -1.76648e-05, -1.43752e-03,  2.91455e-02,  5.45415e-01,  1.23264e-03,  6.10291e-03, -1.26121e-02,  8.72357e-04, -5.48450e-03, -3.67346e-04
 4.75000e+00,  1.00391e+00,  3.53539e+01,  6.32928e-03, -6.11475e-04,  2.93677e+00,  1.85785e+00,  1.86413e+00, -2.17549e-03, -6.08186e-03, -9.97316e-01,  2.93177e+00,  1.85785e+00,  1.86412e+00, -2.23533e-03, -6.08173e-03, -9.97320e-01,  5.00399e-03,  7.37398e-07,  3.23165e-06,  5.98348e-05, -1.29530e-07,  3.90169e-06, -2.19322e-03,  1.58237e-04,  4.89803e-01,  3.07925e-04, -3.87355e-04,  5.86526e-03,  8.52373e-04,  6.16711e-03,  3.57033e-04
 5.25000e+00,  1.00606e+00,  3.55968e+01,  3.31122e-03, -7.58842e-04,  2.93796e+00,  1.87692e+00,  1.85932e+00, -7.44383e-03, -4.07677e-03, -9.96510e-01,  2.93398e+00,  1.87689e+00,  1.85932e+00, -7.11381e-03, -4.07585e-03, -9.96520e-01,  3.97435e-03,  2.79196e-05,  5.00590e-08, -3.30022e-04, -9.27971e-07,  9.92723e-06,  5.67360e-04,  3.32513e-03,  4.36614e-01, -7.02462e-04, -2.67682e-03, -3.61818e-02, -8.89813e-05,  5.51885e-04,  1.07511e-03
 5.75000e+00,  1.00963e+00,  3.58248e+01,  5.90993e-03, -1.06861e-03,  2.93829e+00,  1.87696e+00,  1.85276e+00,  9.71299e-03, -5.68206e-05, -9.95363e-01,  2.93524e+00,  1.87692e+00,  1.85275e+00,  1.00618e-02, -5.33233e-05, -9.95359e-01,  3.05659e-03,  4.18019e-05,  8.13812e-06, -3.48811e-04, -3.49731e-06, -4.46128e-06,  8.44698e-04, -1.29327e-02,  3.82716e-01,  9.06049e-04, -3.30709e-03, -4.43227e-02, -9.85864e-04,  9.83174e-03,  7.61425e-04
 6.25000e+00,  9.95002e-01,  3.60164e+01,  6.60442e-03, -1.18859e-03,  2.94405e+00,  1.86185e+00,  1.87953e+00,  1.73311e-02,  3.76829e-03, -1.01069e+00,  2.94141e+00,  1.86184e+00,  1.87952e+00,  1.72180e-02,  3.77560e-03, -1.01068e+00,  2.64756e-03,  9.60282e-06,  1.02139e-05,  1.13105e-04, -7.31001e-06, -1.28397e-05,  2.21656e-03, -5.09358e-03,  3.56075e-01, -9.67206e-04,  7.26706e-03,  1.57005e-02, -1.09290e-03, -1.09497e-02, -2.37887e-03
 6.75000e+00,  9.94321e-01,  3.61940e+01,  2.24274e-03, -1.53131e-03,  2.94028e+00,  1.85120e+00,  1.87984e+00,  1.15357e-02,  3.43594e-03, -1.01314e+00,  2.93746e+00,  1.85120e+00,  1.87983e+00,  1.15520e-02,  3.43360e-03, -1.01314e+00,  2.81726e-03,  4.48848e-07,  1.60010e-05, -1.62912e-05,  2.33817e-06,  1.45344e-06,  2.10467e-03,  2.09213e-04,  3.67567e-01, -5.95785e-04, -1.97986e-03, -2.10989e-03, -1.57426e-03, -1.37672e-02,  2.42189e-04
 7.25000e+00,  1.00349e+00,  3.63682e+01,  1.10652e-02, -1.07293e-03,  2.97653e+00,  1.88159e+00,  1.86332e+00,  5.15997e-03,  5.57551e-03, -1.00542e+00,  2.97429e+00,  1.88155e+00,  1.86330e+00,  4.84740e-03,  5.58015e-03, -1.00540e+00,  2.23491e-03,  4.37766e-05,  2.14166e-05,  3.12570e-04, -4.64287e-06, -2.52040e-05,  3.08749e-04, -2.97763e-02,  3.22168e-01,  1.89457e-04, -4.99350e-03,  4.47505e-02,  1.39702e-04,  1.59834e-02,  2.15542e-03
 7.75000e+00,  1.00280e+00,  3.65282e+01,  5.83117e-03, -6.13913e-04,  2.97267e+00,  1.88707e+00,  1.86744e+00, -3.16363e-03,  6.21174e-03, -1.00790e+00,  2.97059e+00,  1.88700e+00,  1.86744e+00, -2.78357e-03,  6.21261e-03, -1.00791e+00,  2.08211e-03,  7.10384e-05,  7.35068e-07, -3.80065e-04, -8.69360e-07,  1.04606e-05,  2.26845e-04, -3.39229e-03,  3.16462e-01, -3.33688e-04,  5.07639e-03, -5.75969e-02,  4.32340e-04,  2.81295e-03,  1.69585e-03
 8.25000e+00,  9.95775e-01,  3.66787e+01,  5.42826e-03, -4.97800e-04,  2.94406e+00,  1.87903e+00,  1.88473e+00, -1.04017e-03,  6.73976e-03, -1.01401e+00,  2.94200e+00,  1.87901e+00,  1.88471e+00, -1.20500e-03,  6.74652e-03, -1.01400e+00,  2.06070e-03,  1.52233e-05,  1.74868e-05,  1.64828e-04, -6.75813e-06, -9.93507e-06,  1.32528e-03, -1.89709e-03,  3.14631e-01, -6.90777e-06, -5.09515e-03,  2.50550e-02,  2.35274e-04,  1.44666e-02, -1.19045e-03
 8.75000e+00,  1.00196e+00,  3.68060e+01,  2.06474e-03, -6.61247e-04,  2.94696e+00,  1.88486e+00,  1.87500e+00, -7.86927e-03,  4.73469e-03, -1.00714e+00,  2.94594e+00,  1.88486e+00,  1.87500e+00, -7.81220e-03,  4.73425e-03, -1.00714e+00,  1.02848e-03,  4.08205e-06,  7.20366e-07, -5.70703e-05,  4.38169e-07,  5.92245e-06, -8.01832e-04, -9.24215e-03,  2.21324e-01,  7.50368e-04, -2.72269e-03, -1.28163e-02, -1.21542e-04, -2.91782e-03,  7.90379e-04
 9.25000e+00,  1.00627e+00,  3.69339e+01,  9.02596e-03, -8.15070e-04,  2.95312e+00,  1.85932e+00,  1.86947e+00, -1.09617e-03,  4.17192e-03, -1.00227e+00,  2.95125e+00,  1.85932e+00,  1.86945e+00, -1.04611e-03,  4.16952e-03, -1.00228e+00,  1.86999e-03,  1.83386e-06,  1.61278e-05, -5.00639e-05,  2.39824e-06,  1.23202e-05, -1.38107e-03, -1.08016e-02,  2.98797e-01, -4.36349e-04, -2.09302e-03, -8.34692e-03,  7.15122e-04, -1.39033e-02,  1.61786e-05
 9.75000e+00,  1.00560e+00,  3.70735e+01,  2.04259e-03, -1.23156e-03,  2.96985e+00,  1.87722e+00,  1.86950e+00,  8.50496e-03,  4.05093e-03, -1.00327e+00,  2.96837e+00,  1.87720e+00,  1.86950e+00,  8.62526e-03,  4.05244e-03, -1.00326e+00,  1.48499e-03,  1.89446e-05,  7.38804e-07, -1.20297e-04, -1.50338e-06, -1.12319e-05, -6.76386e-04,  1.55056e-03,  2.66915e-01,  2.68121e-04,  1.03562e-02, -2.18634e-02, -5.50195e-04, -2.75125e-03, -1.96086e-03
 1.02500e+01,  1.00268e+00,  3.71997e+01,  2.78115e-03, -1.89096e-03,  2.96747e+00,  1.88618e+00,  1.87333e+00,  6.70517e-04,  2.71805e-03, -1.00425e+00,  2.96627e+00,  1.88617e+00,  1.87333e+00,  5.90775e-04,  2.72035e-03, -1.00424e+00,  1.20363e-03,  5.96071e-06,  4.79678e-06,  7.97422e-05, -2.29596e-06, -7.57766e-06, -5.34293e-04, -8.10855e-03,  2.39809e-01,  6.86949e-05, -3.37933e-03,  1.55044e-02, -3.10104e-04,  7.57345e-03, -4.95537e-04
 1.07500e+01,  9.99702e-01,  3.73216e+01,  1.00738e-02, -2.49108e-03,  2.95227e+00,  1.88399e+00,  1.87804e+00,  1.35430e-03,  2.94793e-03, -1.00350e+00,  2.95117e+00,  1.88399e+00,  1.87801e+00,  1.38044e-03,  2.94502e-03, -1.00351e+00,  1.10691e-03,  9.30419e-07,  3.52442e-05, -2.61408e-05,  2.90965e-06,  7.25841e-06,  2.55334e-04,  5.93372e-03,  2.30098e-01, -7.45553e-04,  1.65470e-03, -5.60381e-03, -2.05813e-04,  2.06229e-02, -4.76288e-04
 1.12500e+01,  9.96532e-01,  3.74365e+01,  5.90922e-03, -2.12604e-03,  2.94549e+00,  1.87702e+00,  1.88622e+00,  1.65499e-03,  2.42690e-03, -1.00298e+00,  2.94457e+00,  1.87702e+00,  1.88622e+00,  1.66948e-03,  2.42690e-03, -1.00298e+00,  9.14684e-04,  2.54917e-07,  2.37997e-07, -1.44835e-05, -1.87433e-09, -2.92499e-06,  2.45113e-03, -2.64510e-02,  2.02652e-01,  5.08573e-04,  5.03875e-04, -3.19100e-03, -1.23538e-03,  1.15359e-03, -2.88039e-05
 1.17500e+01,  1.00078e+00,  3.75303e+01, -5.11647e-03, -1.68589e-03,  2.94498e+00,  1.85647e+00,  1.88153e+00,  6.41124e-03,  5.72543e-04, -9.99076e-01,  2.94428e+00,  1.85646e+00,  1.88153e+00,  6.52099e-03,  5.73782e-04, -9.99085e-01,  7.00461e-04,  1.72865e-05,  6.10327e-07, -1.09752e-04, -1.23958e-06,  9.24955e-06,  3.93684e-04, -1.74444e-02,  1.79926e-01, -6.21272e-04,  1.87116e-03, -2.85187e-02, -1.30776e-03, -2.23116e-03,  1.61698e-03
 1.22500e+01,  9.97773e-01,  3.76183e+01, -2.01230e-03, -1.79527e-03,  2.95913e+00,  1.88079e+00,  1.88535e+00,  3.21374e-03, -5.73215e-04, -1.00293e+00,  2.95834e+00,  1.88079e+00,  1.88533e+00,  3.24748e-03, -5.82777e-04, -1.00292e+00,  7.90048e-04,  6.46792e-06,  1.68459e-05, -3.37386e-05,  9.56153e-06, -9.34522e-06,  4.90633e-04, -2.89907e-03,  1.94509e-01, -5.13974e-04, -7.62402e-03, -8.76314e-03, -2.49803e-04, -1.41283e-02, -3.14226e-03
 1.27500e+01,  9.92150e-01,  3.77156e+01,  3.72727e-03, -2.51378e-03,  2.96905e+00,  1.88717e+00,  1.89372e+00, -9.59440e-04,  1.13467e-03, -1.00791e+00,  2.96816e+00,  1.88714e+00,  1.89372e+00, -1.11785e-03,  1.13401e-03, -1.00791e+00,  8.88480e-04,  2.86367e-05,  5.68485e-07,  1.58406e-04,  6.62480e-07,  1.50557e-06, -1.23280e-04,  1.81452e-02,  2.03201e-01,  1.50043e-03,  4.76367e-03,  3.56820e-02,  4.90336e-04,  2.54511e-03, -5.59878e-04
 1.32500e+01,  9.97413e-01,  3.77986e+01, -3.73772e-03, -2.89097e-03,  2.95054e+00,  1.89474e+00,  1.88312e+00,  8.68493e-03,  4.47921e-05, -1.00282e+00,  2.95014e+00,  1.89472e+00,  1.88309e+00,  8.78536e-03,  4.73911e-05, -1.00283e+00,  4.03091e-04,  2.52474e-05,  3.09488e-05, -1.00436e-04, -2.59895e-06,  1.04032e-05, -2.52545e-03,  4.77267e-03,  1.38756e-01, -1.00249e-03, -1.13227e-03, -3.46990e-02,  6.99911e-04,  1.92484e-02,  1.03362e-03
 1.37500e+01,  9.99277e-01,  3.78918e+01, -2.47610e-03, -2.82295e-03,  2.93017e+00,  1.86895e+00,  1.88006e+00,  9.70877e-03, -1.98494e-04, -1.00034e+00,  2.92957e+00,  1.86894e+00,  1.88006e+00,  9.74707e-03, -1.99058e-04, -1.00033e+00,  5.98722e-04,  2.47470e-06,  3.73212e-06, -3.83083e-05,  5.63325e-07, -4.33266e-06, -9.03887e-05, -1.67865e-03,  1.69441e-01, -1.28691e-04,  6.22293e-04, -1.08203e-02, -1.09760e-05,  6.67461e-03, -9.49387e-04
 1.42500e+01,  9.94428e-01,  3.79774e+01, -4.89411e-03, -3.25833e-03,  2.96517e+00,  1.86230e+00,  1.88946e+00,  1.44384e-02, -3.86884e-03, -1.00457e+00,  2.96444e+00,  1.86230e+00,  1.88946e+00,  1.44566e-02, -3.86871e-03, -1.00456e+00,  7.31689e-04,  5.51227e-07,  1.77034e-06, -1.81413e-05, -1.30204e-07, -6.86092e-06,  9.66132e-04, -1.02800e-02,  1.86362e-01,  8.63684e-04, -3.95479e-04, -4.77856e-03, -7.78048e-04,  4.52715e-03, -7.78925e-04
 1.47500e+01,  9.99738e-01,  3.80651e+01,  2.29336e-03, -3.05523e-03,  2.95883e+00,  1.86710e+00,  1.87815e+00,  5.07101e-04, -5.84546e-03, -9.99128e-01,  2.95833e+00,  1.86708e+00,  1.87815e+00,  4.12991e-04, -5.84733e-03, -9.99136e-01,  4.98338e-04,  1.85096e-05,  5.01431e-07,  9.41099e-05,  1.87493e-06,  7.04632e-06, -6.65003e-05,  1.26760e-02,  1.52528e-01,  5.08381e-04, -4.95290e-04,  2.97726e-02,  3.84596e-04, -1.95353e-03,  2.87128e-03
 1.52500e+01,  9.98633e-01,  3.81398e+01, -6.37268e-03, -2.15884e-03,  2.94445e+00,  1.89773e+00,  1.88085e+00,  1.30130e-02, -6.62582e-03, -9.99557e-01,  2.94413e+00,  1.89772e+00,  1.88084e+00,  1.30803e-02, -6.62545e-03, -9.99554e-01,  3.18193e-04,  1.49098e-05,  2.11705e-06, -6.72982e-05, -3.65664e-07, -3.70030e-06,  7.47081e-04,  1.29630e-02,  1.20680e-01,  2.14263e-04,  1.74443e-05, -2.67330e-02,  5.67498e-04, -4.99565e-03,  6.89017e-04
 1.57500e+01,  1.00237e+00,  3.82190e+01, -1.04219e-02, -2.11359e-03,  2.95711e+00,  1.87894e+00,  1.87356e+00,  1.18530e-02, -4.68190e-03, -9.96136e-01,  2.95656e+00,  1.87891e+00,  1.87356e+00,  1.17236e-02, -4.67923e-03, -9.96133e-01,  5.50692e-04,  3.10297e-05,  7.34780e-06,  1.29377e-04, -2.67023e-06, -3.52239e-06, -2.14511e-03,  5.36866e-03,  1.62124e-01,  7.19140e-04, -1.20832e-03,  3.84895e-02,  8.22925e-04,  9.30199e-03, -2.26420e-03
 1.62500e+01,  9.98665e-01,  3.82948e+01, -6.20955e-03, -2.52064e-03,  2.93044e+00,  1.88855e+00,  1.87600e+00,  7.04714e-03, -4.95814e-03, -1.00061e+00,  2.93003e+00,  1.88855e+00,  1.87600e+00,  7.02007e-03, -4.95773e-03, -1.00062e+00,  4.05627e-04,  1.96667e-06,  3.72933e-06,  2.70668e-05, -4.12272e-07,  4.85393e-06, -9.81865e-04, -1.42251e-02,  1.36562e-01,  2.67703e-04,  3.69475e-04,  9.67757e-03,  2.88043e-04, -6.66498e-03, -1.09183e-03
 1.67500e+01,  1.00430e+00,  3.83651e+01,  1.01505e-03, -2.50777e-03,  2.93932e+00,  1.86438e+00,  1.86625e+00,  1.18748e-02, -5.02791e-03, -9.95273e-01,  2.93882e+00,  1.86437e+00,  1.86625e+00,  1.18723e-02, -5.03042e-03, -9.95273e-01,  4.96758e-04,  9.08831e-06,  1.06938e-06,  2.44124e-06,  2.50657e-06,  2.52100e-07,  1.94924e-03,  7.34654e-03,  1.53634e-01,  1.13822e-04, -1.03654e-02,  2.72810e-03, -2.09841e-03, -2.88307e-03,  7.33439e-04
 1.72500e+01,  1.00573e+00,  3.84294e+01, -3.51356e-03, -2.63346e-03,  2.94242e+00,  1.86207e+00,  1.86595e+00,  1.94599e-02, -3.07962e-03, -9.90636e-01,  2.94218e+00,  1.86205e+00,  1.86594e+00,  1.94361e-02, -3.06754e-03, -9.90631e-01,  2.36828e-04,  1.63685e-05,  9.72099e-06,  2.37314e-05, -1.20847e-05, -4.82031e-06, -3.20128e-05,  2.03178e-03,  1.06473e-01, -2.35808e-04,  1.31461e-02,  9.58842e-03,  3.43512e-05, -1.07768e-02, -1.27092e-03
 1.77500e+01,  1.00416e+00,  3.84937e+01, -2.28006e-03, -2.94461e-03,  2.95948e+00,  1.85709e+00,  1.86791e+00,  1.75014e-02, -5.17313e-04, -9.93710e-01,  2.95921e+00,  1.85709e+00,  1.86791e+00,  1.74933e-02, -5.17260e-04, -9.93710e-01,  2.71698e-04,  8.74323e-07,  1.11583e-08,  8.16089e-06, -5.33082e-08, -5.56639e-07, -1.85657e-04,  6.24333e-03,  1.13424e-01, -5.69785e-04, -2.48673e-03,  3.97950e-03,  3.34337e-04,  8.01039e-05, -2.50019e-04
 1.82500e+01,  9.99744e-01,  3.85698e+01,  1.04716e-02, -2.82321e-03,  2.95534e+00,  1.85294e+00,  1.87444e+00,  5.11348e-03, -9.95503e-05, -9.97428e-01,  2.95502e+00,  1.85293e+00,  1.87443e+00,  5.06408e-03, -1.00057e-04, -9.97430e-01,  3.24749e-04,  7.52165e-06,  6.34449e-06,  4.94059e-05,  5.06352e-07,  2.46559e-06,  1.07697e-04,  2.51328e-03,  1.24731e-01,  1.50961e-04,  5.94307e-04,  1.89594e-02, -1.75117e-03,  8.54616e-03,  3.12892e-04
 1.87500e+01,  9.92764e-01,  3.86357e+01,  9.28759e-04, -2.68133e-03,  2.95662e+00,  1.85400e+00,  1.88724e+00, -8.30311e-04, -5.08736e-04, -1.00414e+00,  2.95584e+00,  1.85398e+00,  1.88724e+00, -7.09853e-04, -5.09434e-04, -1.00414e+00,  7.71939e-04,  1.90308e-05,  1.45845e-06, -1.20458e-04,  6.98231e-07, -7.33257e-07, -2.12376e-04, -5.71358e-03,  1.92034e-01,  3.36328e-04, -7.54087e-04, -3.01519e-02,  8.54013e-04, -4.08363e-03, -6.43872e-04
 1.92500e+01,  9.98008e-01,  3.86963e+01,  2.12591e-03, -2.76050e-03,  2.94662e+00,  1.86466e+00,  1.87492e+00,  1.16286e-03, -4.70832e-04, -1.00020e+00,  2.94631e+00,  1.86465e+00,  1.87490e+00,  1.09989e-03, -4.71891e-04, -1.00018e+00,  3.06035e-04,  1.47553e-05,  1.98831e-05,  6.29723e-05,  1.05893e-06, -2.26541e-05, -1.35464e-03,  1.93254e-02,  1.14865e-01, -3.58944e-04, -4.34081e-04,  2.65787e-02,  1.63184e-05, -1.54678e-02,  8.71787e-04
 1.97500e+01,  9.99365e-01,  3.87447e+01,  3.12289e-03, -2.64261e-03,  2.94114e+00,  1.85851e+00,  1.87225e+00,  1.55963e-03,  5.25226e-04, -9.99558e-01,  2.94096e+00,  1.85850e+00,  1.87225e+00,  1.59914e-03,  5.23784e-04, -9.99550e-01,  1.73501e-04,  9.08553e-06,  1.67884e-06, -3.95076e-05,  1.44203e-06, -7.68619e-06,  1.24840e-03, -1.40985e-02,  8.67913e-02, -4.52282e-04,  2.23749e-03, -2.03812e-02, -1.26890e-03,  4.24515e-03, -1.43914e-03
 2.02500e+01,  1.00086e+00,  3.88113e+01, -1.15418e-03, -2.94444e-03,  2.96497e+00,  1.87545e+00,  1.86934e+00,  3.28784e-03,  8.01558e-04, -9.99032e-01,  2.96452e+00,  1.87545e+00,  1.86934e+00,  3.25178e-03,  8.00113e-04, -9.99027e-01,  4.42086e-04,  3.93582e-06,  3.88759e-06,  3.60612e-05,  1.44450e-06, -5.26844e-06, -2.65739e-05, -3.81379e-03,  1.45550e-01,  8.10507e-04,  3.04330e-03,  1.22345e-02, -2.86523e-04,  6.80905e-03, -1.00608e-03
 2.07500e+01,  1.00896e+00,  3.88737e+01,  1.61424e-02, -2.66453e-03,  2.94922e+00,  1.87816e+00,  1.85500e+00, -3.18611e-03,  4.39772e-04, -9.91217e-01,  2.94885e+00,  1.87814e+00,  1.85498e+00, -3.11303e-03,  4.32869e-04, -9.91206e-01,  3.68421e-04,  1.58689e-05,  2.08475e-05, -7.30788e-05,  6.90367e-06, -1.03472e-05,  1.49382e-03,  1.01780e-02,  1.31142e-01, -2.33561e-03, -5.48030e-03, -2.48493e-02, -1.71057e-03, -1.57132e-02,  1.17248e-03
 2.12500e+01,  1.00152e+00,  3.89421e+01,  2.05807e-02, -2.33637e-03,  2.92711e+00,  1.84791e+00,  1.86891e+00,  2.03104e-03,  1.02354e-03, -9.96487e-01,  2.92692e+00,  1.84788e+00,  1.86889e+00,  1.97034e-03,  1.02057e-03, -9.96476e-01,  1.89890e-04,  2.19182e-05,  1.90135e-05,  6.06991e-05,  2.97781e-06, -1.09767e-05, -6.58647e-04,  9.41225e-03,  9.35352e-02,  1.21518e-03, -2.18759e-03,  3.20211e-02, -5.85176e-04, -1.50883e-02,  4.04904e-04
 2.17500e+01,  9.97934e-01,  3.89966e+01,  1.89816e-02, -2.69205e-03,  2.93639e+00,  1.84493e+00,  1.87547e+00, -8.25389e-03, -1.15994e-04, -9.97914e-01,  2.93613e+00,  1.84492e+00,  1.87546e+00, -8.19922e-03, -1.12256e-04, -9.97901e-01,  2.63885e-04,  1.42323e-05,  1.44364e-05, -5.46760e-05, -3.73724e-06, -1.25072e-05, -1.00660e-04,  9.66538e-03,  1.11036e-01,  1.52139e-04,  3.81433e-03, -2.50448e-02,  4.89321e-04, -1.31535e-02, -8.10677e-04
 2.22500e+01,  1.00001e+00,  3.90462e+01,  1.33665e-02, -3.02029e-03,  2.93661e+00,  1.85817e+00,  1.87197e+00, -1.62843e-02,  1.48697e-05, -9.95522e-01,  2.93636e+00,  1.85817e+00,  1.87197e+00, -1.62822e-02,  1.34253e-05, -9.95522e-01,  2.56453e-04,  5.63959e-07,  3.92753e-06, -2.04931e-06,  1.44439e-06,  5.77712e-07,  5.74891e-05, -2.74239e-03,  1.10849e-01,  1.07396e-04, -2.53682e-03, -1.13582e-03, -7.63544e-04, -6.82117e-03, -4.13826e-04
 2.27500e+01,  9.96314e-01,  3.91021e+01,  1.35265e-02, -3.00547e-03,  2.91727e+00,  1.86703e+00,  1.87703e+00, -8.01121e-03,  2.60210e-05, -9.98204e-01,  2.91705e+00,  1.86702e+00,  1.87703e+00, -8.01164e-03,  2.25590e-05, -9.98191e-01,  2.20463e-04,  2.97036e-06,  4.87774e-06,  4.34354e-07,  3.46208e-06, -1.31151e-05,  4.04908e-05, -1.45941e-02,  9.86614e-02,  9.51846e-04,  5.62599e-03,  3.53273e-03,  1.20581e-03,  7.49616e-03, -1.95644e-03
 2.32500e+01,  9.96373e-01,  3.91540e+01,  1.57975e-02, -3.38116e-03,  2.92504e+00,  1.85690e+00,  1.87448e+00, -1.06526e-02,  3.82007e-04, -9.98144e-01,  2.92472e+00,  1.85689e+00,  1.87448e+00, -1.06997e-02,  3.82379e-04, -9.98141e-01,  3.23605e-04,  7.01098e-06,  1.10900e-07,  4.71166e-05, -3.71566e-07, -3.19398e-06,  5.44854e-04, -1.19411e-02,  1.22321e-01, -1.20509e-03, -1.34749e-03,  1.79844e-02, -6.50240e-04,  8.35944e-04, -9.17052e-04
 2.37500e+01,  9.92933e-01,  3.91969e+01,  1.09795e-02, -3.24722e-03,  2.92020e+00,  1.86831e+00,  1.88096e+00, -1.90314e-02, -5.73249e-04, -1.00134e+00,  2.92015e+00,  1.86829e+00,  1.88096e+00, -1.90571e-02, -5.76264e-04, -1.00134e+00,  4.13004e-05,  2.00889e-05,  2.29161e-06,  2.57819e-05,  3.01454e-06,  2.19816e-07,  1.43159e-03,  4.14508e-03,  4.35908e-02,  5.01047e-04, -4.20729e-03,  2.98380e-02,  1.33569e-03, -4.98218e-03,  1.95395e-03
 2.42500e+01,  9.99848e-01,  3.92388e+01,  1.62214e-02, -3.05034e-03,  2.91538e+00,  1.88060e+00,  1.86833e+00, -1.26131e-02, -8.45872e-04, -9.95625e-01,  2.91526e+00,  1.88057e+00,  1.86833e+00, -1.25563e-02, -8.48691e-04, -9.95619e-01,  1.13147e-04,  2.85392e-05,  2.26836e-06, -5.68002e-05,  2.81929e-06, -6.00412e-06, -7.29760e-05, -1.06193e-02,  7.04608e-02,  2.25958e-04,  4.83382e-03, -3.56727e-02,  7.51099e-04,  5.14223e-03, -9.55499e-04
 2.47500e+01,  9.94174e-01,  3.92956e+01,  9.25071e-03, -3.33684e-03,  2.93589e+00,  1.86825e+00,  1.87920e+00, -9.68928e-03, -1.06997e-03, -1.00104e+00,  2.93549e+00,  1.86824e+00,  1.87919e+00, -9.64098e-03, -1.07181e-03, -1.00104e+00,  3.98435e-04,  6.16099e-06,  9.62750e-06, -4.83014e-05,  1.83934e-06, -4.89885e-06,  9.13841e-05,  8.66404e-04,  1.38342e-01, -1.38553e-03, -1.43943e-03, -1.67313e-02, -4.93447e-04, -1.07212e-02, -1.41018e-03
 2.52500e+01,  9.95161e-01,  3.93485e+01,  3.77845e-03, -4.02628e-03,  2.93760e+00,  1.87023e+00,  1.87794e+00, -3.89428e-03, -1.37076e-03, -1.00051e+00,  2.93733e+00,  1.87022e+00,  1.87794e+00, -3.95147e-03, -1.36985e-03, -1.00050e+00,  2.74089e-04,  1.43290e-05,  1.25798e-07,  5.71901e-05, -9.15356e-07, -4.67417e-06, -2.03348e-04, -2.50921e-02,  1.03295e-01,  1.30183e-03, -5.72083e-04,  2.60920e-02,  7.45218e-04,  3.78450e-04, -1.80350e-03
 2.57500e+01,  9.95751e-01,  3.93853e+01,  2.75090e-03, -4.46998e-03,  2.93918e+00,  1.88421e+00,  1.87985e+00,  4.62142e-04, -8.25859e-04, -1.00016e+00,  2.93910e+00,  1.88421e+00,  1.87985e+00,  4.52584e-04, -8.24692e-04, -1.00016e+00,  8.18643e-05,  2.36617e-06,  1.49725e-06,  9.55739e-06, -1.16691e-06,  1.14679e-06,  7.53812e-04, -3.41134e-03,  6.22527e-02, -1.11100e-03,  3.25976e-03,  8.12865e-03,  8.00823e-05, -4.23790e-03, -5.08524e-05
 2.62500e+01,  9.96592e-01,  3.94292e+01,  9.13908e-03, -4.72326e-03,  2.91185e+00,  1.87296e+00,  1.88048e+00, -5.84546e-04,  1.85103e-04, -1.00025e+00,  2.91171e+00,  1.87296e+00,  1.88048e+00, -5.77016e-04,  1.86615e-04, -1.00025e+00,  1.35537e-04,  1.39457e-06,  3.46365e-06, -7.52988e-06, -1.51169e-06, -3.16634e-06, -1.15884e-03, -3.13495e-03,  8.03585e-02,  1.09205e-03, -3.08428e-03, -4.89912e-03,  5.20513e-04,  6.41323e-03, -8.86851e-04
 2.67500e+01,  1.00201e+00,  3.94700e+01, -2.99969e-03, -4.96932e-03,  2.91050e+00,  1.87179e+00,  1.87030e+00, -9.89301e-03, -6.13221e-04, -9.97254e-01,  2.91026e+00,  1.87178e+00,  1.87030e+00, -9.91362e-03, -6.13245e-04, -9.97254e-01,  2.42197e-04,  1.78372e-06,  7.63753e-07,  2.06146e-05,  2.35450e-08,  1.54267e-08, -3.02718e-04, -5.67674e-03,  1.07214e-01,  5.59426e-04, -5.65712e-04,  9.11456e-03,  8.65168e-04,  2.88344e-03,  6.29238e-04
 2.72500e+01,  9.99779e-01,  3.95221e+01, -2.02708e-03, -5.03135e-03,  2.89002e+00,  1.88142e+00,  1.87411e+00, -1.60174e-03, -6.34871e-04, -9.98906e-01,  2.88976e+00,  1.88141e+00,  1.87411e+00, -1.55212e-03, -6.33407e-04, -9.98900e-01,  2.55708e-04,  1.20074e-05,  3.28871e-06, -4.96210e-05, -1.46457e-06, -6.33104e-06, -6.89163e-05,  1.31654e-02,  1.07602e-01, -4.20304e-04,  2.61405e-03, -2.34380e-02, -4.97964e-04, -6.25744e-03,  2.68197e-04
 2.77500e+01,  1.01014e+00,  3.95695e+01, -2.02584e-03, -4.49441e-03,  2.90575e+00,  1.88330e+00,  1.85554e+00, -5.17746e-03, -2.66039e-04, -9.88443e-01,  2.90554e+00,  1.88329e+00,  1.85554e+00, -5.13687e-03, -2.66489e-04, -9.88444e-01,  2.06216e-04,  8.75070e-06,  3.78501e-07, -4.05867e-05,  4.49547e-07,  4.28979e-07,  1.04558e-03,  3.78623e-03,  9.92705e-02, -1.19596e-03, -3.59131e-03, -1.90617e-02, -4.92161e-04, -2.05411e-03,  5.42251e-04
 2.82500e+01,  1.01450e+00,  3.96115e+01, -2.07048e-03, -4.35059e-03,  2.93193e+00,  1.87199e+00,  1.84918e+00, -4.58518e-03,  2.18281e-03, -9.84352e-01,  2.93174e+00,  1.87196e+00,  1.84915e+00, -4.65454e-03,  2.17840e-03, -9.84328e-01,  1.92671e-04,  3.02360e-05,  3.47267e-05,  6.93641e-05,  4.41030e-06, -2.31599e-05, -1.41699e-04, -1.36703e-02,  9.21943e-02, -1.40567e-03,  2.59734e-03,  3.76283e-02,  2.66635e-04,  2.04350e-02,  2.99849e-05
 2.87500e+01,  1.00915e+00,  3.96602e+01, -1.64306e-03, -3.71361e-03,  2.93786e+00,  1.89122e+00,  1.85801e+00, -4.94987e-04,  2.13587e-03, -9.90546e-01,  2.93763e+00,  1.89121e+00,  1.85801e+00, -4.57496e-04,  2.13506e-03, -9.90543e-01,  2.28055e-04,  6.31064e-06,  7.36448e-07, -3.74907e-05,  8.06702e-07, -3.05537e-06, -4.55253e-04,  2.40017e-02,  9.28679e-02,  5.56853e-05, -5.12890e-03, -1.40477e-02,  8.62157e-04, -2.77287e-03,  1.29881e-03
 2.92500e+01,  1.00005e+00,  3.96996e+01,  1.72512e-04, -3.94658e-03,  2.93171e+00,  1.88183e+00,  1.87234e+00, -4.79551e-03,  5.53271e-04, -9.98165e-01,  2.93167e+00,  1.88183e+00,  1.87230e+00, -4.79929e-03,  5.56948e-04, -9.98135e-01,  4.34816e-05,  4.19086e-07,  3.75960e-05,  3.78332e-06, -3.67684e-06, -3.05181e-05,  6.50243e-04,  1.65334e-02,  3.14618e-02, -4.40687e-04,  2.07922e-03,  1.44090e-03, -1.30477e-03, -2.11996e-02, -1.97549e-03
 2.97500e+01,  1.00623e+00,  3.97112e+01,  4.74253e-03, -4.47431e-03,  2.94610e+00,  1.88725e+00,  1.85993e+00, -3.54349e-03,  1.56013e-03, -9.93498e-01,  2.94600e+00,  1.88724e+00,  1.85992e+00, -3.58071e-03,  1.56113e-03, -9.93502e-01,  1.01270e-04,  1.47056e-05,  6.62251e-06,  3.72136e-05, -9.94983e-07,  3.92847e-06, -7.77585e-04, -6.40274e-03,  6.84468e-02,  5.40494e-04,  1.00575e-03,  2.64393e-02,  8.32641e-04, -8.87504e-03, -5.13705e-04
 3.02500e+01,  1.01344e+00,  3.97585e+01,  7.40227e-03, -4.92328e-03,  2.95514e+00,  1.89441e+00,  1.84448e+00, -1.39985e-02,  3.90084e-04, -9.83499e-01,  2.95498e+00,  1.89441e+00,  1.84448e+00, -1.39944e-02,  3.90046e-04, -9.83496e-01,  1.53733e-04,  2.44431e-06,  1.09390e-07, -4.11809e-06,  3.84714e-08, -3.79258e-06,  7.62186e-04, -2.37596e-03,  8.57090e-02,  8.16403e-04,  5.28053e-03, -1.74650e-03,  3.64964e-04, -1.47056e-04, -2.15104e-03
 3.07500e+01,  1.00609e+00,  3.98131e+01,  1.24353e-02, -5.18112e-03,  2.93998e+00,  1.87414e+00,  1.85913e+00, -2.20292e-03,  1.81697e-04, -9.90877e-01,  2.93976e+00,  1.87414e+00,  1.85912e+00, -2.19888e-03,  1.78402e-04, -9.90875e-01,  2.20916e-04,  1.35556e-06,  8.37535e-06, -4.04004e-06,  3.29576e-06, -2.42807e-06, -9.87035e-04,  3.24217e-03,  1.02619e-01,  7.16964e-04, -3.91105e-03, -1.38424e-03,  7.02820e-04, -1.00039e-02,  1.03903e-04
 3.12500e+01,  1.00212e+00,  3.98546e+01,  1.63589e-02, -5.08634e-03,  2.93390e+00,  1.87346e+00,  1.86811e+00, -1.01651e-02,  6.91626e-05, -9.95005e-01,  2.93374e+00,  1.87345e+00,  1.86810e+00, -1.01898e-02,  6.84606e-05, -9.95009e-01,  1.64995e-04,  3.72401e-06,  1.36487e-06,  2.47608e-05,  7.02055e-07,  4.00055e-06,  2.55106e-04,  7.82527e-03,  8.77399e-02,  9.48933e-05,  1.47693e-03,  1.30591e-02,  6.04933e-04,  3.97880e-03,  7.76608e-04
 3.17500e+01,  1.00398e+00,  3.98898e+01,  5.71398e-03, -4.77228e-03,  2.95402e+00,  1.85467e+00,  1.86378e+00, -9.04591e-03,  5.81835e-06, -9.92318e-01,  2.95392e+00,  1.85458e+00,  1.86377e+00, -8.98564e-03,  1.09228e-05, -9.92295e-01,  1.03751e-04,  9.25743e-05,  1.08722e-05, -6.02691e-05, -5.10449e-06, -2.28055e-05,  3.99489e-04,  2.60662e-02,  4.75344e-02,  9.68866e-04,  2.52789e-03, -6.65024e-02, -7.88280e-04, -1.13506e-02,  1.93345e-03
 3.22500e+01,  1.00467e+00,  3.99242e+01, -3.75267e-04, -4.41018e-03,  2.95758e+00,  1.85814e+00,  1.86236e+00, -1.57988e-02,  2.31788e-03, -9.90716e-01,  2.95741e+00,  1.85811e+00,  1.86236e+00, -1.58554e-02,  2.31753e-03, -9.90711e-01,  1.70604e-04,  2.51238e-05,  9.66983e-07,  5.66069e-05,  3.51254e-07, -4.81294e-06,  3.03603e-04,  1.81369e-02,  8.29480e-02, -1.10558e-03, -1.88721e-03,  3.45192e-02,  1.27571e-03, -3.15630e-03, -2.35474e-05
 3.27500e+01,  1.00308e+00,  3.99570e+01,  6.91682e-03, -4.07520e-03,  2.93468e+00,  1.85568e+00,  1.86418e+00, -1.36839e-04,  1.93674e-03, -9.92494e-01,  2.93460e+00,  1.85567e+00,  1.86418e+00, -1.36311e-04,  1.93994e-03, -9.92504e-01,  7.79126e-05,  1.68971e-06,  7.05067e-06, -5.28052e-07, -3.20152e-06,  9.71026e-06, -6.30008e-04, -1.02972e-02,  5.75713e-02, -3.44989e-04,  4.29858e-03,  2.63096e-03,  2.43459e-04, -9.16942e-03,  1.52670e-03
 3.32500e+01,  1.00474e+00,  3.99874e+01,  2.40683e-03, -3.44824e-03,  2.95354e+00,  1.85395e+00,  1.86116e+00, -3.38198e-03,  4.43399e-04, -9.89645e-01,  2.95347e+00,  1.85395e+00,  1.86116e+00, -3.37977e-03,  4.44218e-04, -9.89645e-01,  7.53249e-05,  4.57394e-07,  1.98052e-06, -2.20961e-06, -8.18953e-07, -6.12725e-07,  4.07066e-04, -2.60925e-03,  5.99848e-02,  6.04808e-04, -1.99690e-03, -2.13428e-03,  1.34458e-04,  4.87230e-03,  3.44542e-04
 3.37500e+01,  1.00494e+00,  4.00319e+01,  8.32828e-03, -3.62665e-03,  2.93832e+00,  1.87005e+00,  1.86120e+00,  6.77420e-03,  9.80192e-05, -9.87836e-01,  2.93822e+00,  1.87003e+00,  1.86120e+00,  6.73262e-03,  9.83324e-05, -9.87837e-01,  9.79859e-05,  1.80717e-05,  4.90279e-07,  4.15825e-05, -3.13132e-07,  2.89515e-07, -8.52975e-04, -4.81445e-03,  6.78490e-02,  5.19497e-04,  1.40308e-05,  2.94201e-02, -2.49617e-04, -2.40148e-03, -4.87908e-04
 3.42500e+01,  1.00220e+00,  4.00617e+01,  1.12615e-02, -3.57727e-03,  2.93014e+00,  1.87233e+00,  1.86617e+00,  2.24490e-03,  8.37517e-04, -9.88758e-01,  2.93009e+00,  1.87233e+00,  1.86617e+00,  2.26176e-03,  8.36400e-04, -9.88755e-01,  5.05496e-05,  5.63979e-06,  4.54114e-06, -1.68598e-05,  1.11685e-06, -2.88709e-06, -5.65452e-05, -6.83090e-03,  4.72961e-02, -3.44868e-04,  2.52533e-03, -1.56329e-02,  4.47396e-05,  7.34765e-03,  1.34682e-03
 3.47500e+01,  9.97975e-01,  4.00946e+01,  1.75298e-02, -4.27008e-03,  2.91137e+00,  1.85628e+00,  1.87328e+00,  5.04412e-04,  8.88533e-04, -9.94737e-01,  2.91133e+00,  1.85626e+00,  1.87327e+00,  4.89856e-04,  8.89059e-04, -9.94734e-01,  4.22831e-05,  1.28659e-05,  3.10877e-07,  1.45558e-05, -5.25760e-07, -3.25706e-06, -4.54164e-04,  8.97529e-03,  4.14164e-02,  6.47858e-04, -5.79033e-03,  2.19326e-02,  5.16465e-04, -1.32912e-03, -2.62074e-03
 3.52500e+01,  9.95518e-01,  4.01254e+01,  9.30208e-03, -4.94390e-03,  2.89642e+00,  1.87521e+00,  1.87699e+00, -2.52708e-03, -1.62986e-03, -9.97492e-01,  2.89631e+00,  1.87521e+00,  1.87698e+00, -2.52966e-03, -1.62927e-03, -9.97507e-01,  1.09796e-04,  3.54440e-07,  7.13692e-06,  2.57953e-06, -5.94764e-07,  1.54816e-05,  9.21750e-04,  1.81732e-02,  6.27343e-02,  1.03942e-03, -9.53985e-04,  3.01069e-03,  7.43566e-04,  9.21836e-03,  1.11257e-03
 3.57500e+01,  9.88084e-01,  4.01632e+01,  7.21979e-03, -4.32366e-03,  2.90745e+00,  1.88071e+00,  1.89129e+00,  5.86261e-03, -2.46433e-03, -1.00514e+00,  2.90735e+00,  1.88067e+00,  1.89126e+00,  5.80395e-03, -2.45955e-03, -1.00512e+00,  9.98209e-05,  3.73996e-05,  2.93499e-05,  5.86576e-05, -4.78082e-06, -2.17523e-05, -3.86962e-04,  1.37957e-02,  6.34231e-02,  1.50137e-03,  2.90542e-03,  4.18284e-02, -7.04680e-04, -1.87726e-02, -1.51115e-04
 3.62500e+01,  9.91842e-01,  4.01872e+01,  6.38147e-03, -4.42062e-03,  2.91919e+00,  1.86276e+00,  1.88316e+00,  7.28474e-03,  6.78177e-05, -1.00166e+00,  2.91914e+00,  1.86275e+00,  1.88313e+00,  7.29972e-03,  5.89052e-05, -1.00163e+00,  5.11368e-05,  4.42225e-06,  2.99845e-05, -1.49794e-05,  8.91257e-06, -2.87497e-05, -4.31475e-04,  1.82154e-02,  3.36033e-02,  6.24860e-04, -5.60369e-03, -9.23549e-03,  1.67682e-03, -1.89008e-02,  2.82020e-06
 3.67500e+01,  9.95064e-01,  4.02256e+01, -2.57584e-03, -4.15946e-03,  2.91857e+00,  1.85682e+00,  1.87531e+00,  1.09165e-02,  1.06751e-03, -9.96820e-01,  2.91835e+00,  1.85681e+00,  1.87531e+00,  1.09376e-02,  1.06730e-03, -9.96818e-01,  2.13119e-04,  2.32115e-06,  2.60513e-07, -2.10932e-05,  2.09034e-07, -1.63942e-06,  1.94502e-04, -1.98567e-02,  9.29190e-02,  8.95759e-04,  3.25737e-03, -8.09860e-03, -1.23481e-03,  1.26124e-03,  2.43103e-04
 3.72500e+01,  9.96973e-01,  4.02660e+01,  6.36874e-03, -4.20660e-03,  2.91762e+00,  1.88621e+00,  1.87106e+00, -1.63567e-03,  2.56778e-03, -9.93082e-01,  2.91750e+00,  1.88619e+00,  1.87106e+00, -1.67582e-03,  2.56792e-03, -9.93082e-01,  1.21943e-04,  2.05120e-05,  1.54705e-08,  4.01497e-05, -1.38714e-07,  4.54218e-07, -6.61588e-04, -1.62372e-02,  6.92066e-02,  2.05791e-03,  2.85678e-03,  3.05430e-02,  7.16204e-05, -4.23215e-04, -7.84982e-05
 3.77500e+01,  1.00045e+00,  4.03044e+01,  1.04302e-02, -4.07503e-03,  2.94408e+00,  1.87398e+00,  1.86324e+00,  2.35449e-03,  5.32032e-03, -9.87760e-01,  2.94395e+00,  1.87397e+00,  1.86320e+00,  2.32814e-03,  5.32027e-03, -9.87760e-01,  1.26508e-04,  5.49227e-06,  3.39567e-05,  2.63514e-05,  4.38102e-08,  2.21218e-08,  6.24877e-04,  5.97426e-04,  7.79809e-02, -6.91563e-05,  1.38329e-04,  1.62492e-02, -9.57440e-04,  2.01608e-02, -6.11959e-04
 3.82500e+01,  9.98511e-01,  4.03379e+01,  6.76920e-03, -4.18114e-03,  2.91606e+00,  1.86968e+00,  1.86821e+00, -4.30502e-03,  6.99744e-03, -9.90497e-01,  2.91604e+00,  1.86968e+00,  1.86821e+00, -4.30446e-03,  6.99871e-03, -9.90497e-01,  2.41383e-05,  2.02192e-06,  8.76373e-07, -5.52196e-07, -1.26711e-06,  1.68283e-07,  6.01139e-04,  2.13578e-03,  3.37659e-02, -1.00456e-03, -4.81700e-03,  4.99910e-04, -3.37754e-04,  3.21438e-03, -5.46794e-04
 3.87500e+01,  1.00148e+00,  4.03601e+01,  2.54906e-03, -4.25796e-03,  2.90455e+00,  1.87045e+00,  1.86342e+00,  2.34720e-04,  5.55220e-03, -9.87180e-01,  2.90448e+00,  1.87044e+00,  1.86341e+00,  2.39874e-04,  5.54886e-03, -9.87166e-01,  7.69387e-05,  3.74087e-06,  4.75899e-06, -5.15323e-06,  3.33281e-06, -1.37914e-05, -6.94452e-04, -2.06449e-02,  4.46012e-02, -1.98294e-03,  5.85786e-03,  5.14416e-03,  1.18042e-03,  7.45052e-03, -1.00845e-03
 3.92500e+01,  9.99312e-01,  4.03929e+01, -3.01542e-03, -4.02877e-03,  2.89657e+00,  1.88104e+00,  1.86790e+00, -8.25461e-03,  4.37537e-03, -9.89914e-01,  2.89628e+00,  1.88104e+00,  1.86789e+00, -8.21949e-03,  4.37564e-03, -9.89913e-01,  2.86868e-04,  4.31537e-06,  9.90694e-06, -3.51181e-05, -2.72571e-07, -1.03495e-06,  7.42396e-04, -1.86969e-03,  1.17148e-01, -7.06189e-05, -2.11558e-04, -1.43720e-02,  5.03780e-04,  1.08846e-02,  3.12919e-04
 3.97500e+01,  1.00167e+00,  4.04345e+01, -1.35069e-03, -4.30798e-03,  2.92021e+00,  1.89496e+00,  1.86502e+00, -1.05625e-02,  3.25963e-03, -9.87028e-01,  2.92012e+00,  1.89496e+00,  1.86501e+00, -1.05687e-02,  3.25980e-03, -9.87038e-01,  8.53351e-05,  7.47005e-07,  1.04199e-05,  6.17476e-06, -1.78583e-07,  9.97965e-06, -8.84826e-04,  9.96829e-03,  6.07534e-02,  1.50787e-03, -2.77549e-04,  5.14169e-03,  1.44242e-04,  1.12015e-02,  5.46336e-04
 4.02500e+01,  1.00377e+00,  4.04640e+01,  6.85204e-04, -3.98082e-03,  2.92231e+00,  1.90579e+00,  1.86064e+00, -4.48400e-03,  3.70566e-03, -9.83394e-01,  2.92229e+00,  1.90575e+00,  1.86064e+00, -4.49937e-03,  3.70619e-03, -9.83396e-01,  1.62362e-05,  3.64387e-05,  8.18485e-07,  1.53704e-05, -5.32066e-07,  2.15499e-06,  2.97691e-04,  7.91072e-03,  2.29657e-02,  7.93237e-04, -5.88641e-03,  4.00432e-02,  1.64023e-03,  2.64449e-03,  7.80616e-04
 4.07500e+01,  1.00303e+00,  4.04867e+01,  9.90847e-05, -3.59796e-03,  2.90796e+00,  1.90170e+00,  1.86207e+00,  1.39166e-02,  4.22001e-03, -9.84407e-01,  2.90787e+00,  1.90165e+00,  1.86207e+00,  1.39778e-02,  4.22358e-03, -9.84404e-01,  8.71105e-05,  4.80224e-05,  6.40427e-06, -6.12149e-05, -3.56768e-06, -2.74617e-06,  1.05579e-03,  3.40851e-03,  6.42150e-02,  2.50646e-04,  5.23812e-03, -4.68080e-02,  6.90913e-04, -8.73124e-03, -2.46794e-04
 4.12500e+01,  1.00072e+00,  4.05159e+01,  3.85425e-03, -3.96094e-03,  2.91060e+00,  1.89859e+00,  1.86487e+00,  5.19940e-04,  4.74567e-03, -9.89761e-01,  2.91038e+00,  1.89859e+00,  1.86487e+00,  5.29528e-04,  4.74564e-03, -9.89760e-01,  2.24211e-04,  1.77126e-06,  1.01131e-08, -9.58722e-06,  2.73464e-08, -1.30067e-06,  1.29326e-04,  1.18025e-02,  1.00978e-01,  4.06494e-04, -4.41626e-03, -2.48489e-03,  1.44061e-04,  2.79082e-05, -6.31758e-04
 4.17500e+01,  1.00486e+00,  4.05464e+01,  2.41875e-03, -4.16235e-03,  2.91238e+00,  1.88988e+00,  1.85744e+00, -5.50902e-03,  5.75071e-03, -9.87445e-01,  2.91237e+00,  1.88988e+00,  1.85744e+00, -5.51072e-03,  5.75062e-03, -9.87447e-01,  1.90500e-05,  3.50095e-07,  5.26197e-07,  1.70573e-06,  8.99284e-08,  1.15367e-06, -6.38293e-04, -1.02864e-02,  2.21087e-02,  3.52509e-04,  1.52684e-04,  4.02953e-03,  2.18482e-03, -1.21626e-03,  4.90008e-04
 4.22500e+01,  1.00170e+00,  4.05627e+01,  5.75835e-03, -3.68603e-03,  2.90816e+00,  1.88296e+00,  1.86275e+00, -3.98142e-03,  6.55718e-03, -9.91112e-01,  2.90791e+00,  1.88295e+00,  1.86275e+00, -3.97602e-03,  6.55349e-03, -9.91122e-01,  2.51023e-04,  4.71662e-06,  3.73669e-06, -5.39227e-06,  3.69069e-06,  9.87470e-06, -8.82586e-04,  1.70941e-02,  1.04274e-01, -1.13317e-03,  6.60024e-03, -6.87755e-03, -3.49250e-04,  6.68518e-03,  1.22650e-04
 4.27500e+01,  9.92516e-01,  4.05993e+01, -8.93471e-04, -3.85542e-03,  2.92602e+00,  1.86586e+00,  1.87869e+00, -9.55289e-04,  5.30510e-03, -1.00054e+00,  2.92596e+00,  1.86583e+00,  1.87869e+00, -9.94905e-04,  5.30269e-03, -1.00054e+00,  5.79595e-05,  3.33635e-05,  2.81369e-06,  3.96160e-05,  2.41727e-06, -2.49720e-06,  5.54826e-04,  2.23487e-03,  5.25898e-02, -7.17731e-04, -7.05210e-03,  3.74293e-02, -7.80638e-04, -5.72095e-03, -1.29162e-03
 4.32500e+01,  9.91072e-01,  4.06276e+01,  1.17081e-03, -4.50722e-03,  2.91275e+00,  1.86373e+00,  1.88149e+00,  3.27444e-03,  6.91194e-03, -1.00342e+00,  2.91268e+00,  1.86371e+00,  1.88146e+00,  3.30294e-03,  6.90204e-03, -1.00341e+00,  7.00693e-05,  1.29081e-05,  2.70462e-05, -2.84971e-05,  9.89464e-06, -1.00551e-05,  2.69221e-04, -6.79531e-03,  5.63292e-02, -3.62055e-04,  6.61153e-03, -2.10090e-02, -4.59293e-04,  1.79633e-02,  2.91984e-04
 4.37500e+01,  9.91125e-01,  4.06566e+01, -4.09411e-03, -3.98065e-03,  2.89796e+00,  1.86605e+00,  1.88148e+00, -1.51084e-02,  6.86371e-03, -1.00351e+00,  2.89777e+00,  1.86604e+00,  1.88148e+00, -1.50680e-02,  6.86372e-03, -1.00351e+00,  1.89794e-04,  1.04442e-05,  3.05660e-07, -4.03868e-05, -8.05158e-09,  6.43833e-07,  9.26428e-04,  2.90688e-02,  7.53880e-02, -4.29819e-04, -2.45201e-03, -2.17974e-02, -1.89032e-03,  3.06884e-04,  2.48477e-05
 4.42500e+01,  9.95373e-01,  4.06811e+01, -4.15830e-03, -4.05467e-03,  2.90541e+00,  1.86811e+00,  1.87460e+00, -7.75106e-03,  6.68141e-03, -9.98876e-01,  2.90524e+00,  1.86811e+00,  1.87460e+00, -7.74261e-03,  6.68064e-03, -9.98870e-01,  1.71004e-04,  4.97002e-07,  3.16239e-06, -8.45236e-06,  7.68415e-07, -5.79115e-06,  8.69788e-04, -9.38397e-03,  8.87369e-02, -1.12022e-04,  1.41606e-03, -3.98450e-03,  1.64468e-04,  6.15852e-03, -5.66260e-04
 4.47500e+01,  9.93180e-01,  4.07136e+01,  6.88633e-03, -4.13685e-03,  2.90861e+00,  1.89331e+00,  1.87880e+00, -6.42531e-03,  6.56026e-03, -1.00112e+00,  2.90842e+00,  1.89328e+00,  1.87879e+00, -6.49178e-03,  6.55900e-03, -1.00111e+00,  1.90276e-04,  2.43951e-05,  6.66952e-06,  6.64766e-05,  1.25798e-06, -4.16587e-06, -7.12222e-04, -4.52082e-03,  9.52010e-02,  8.37302e-04,  1.99363e-03,  3.39926e-02,  7.59422e-04,  8.92145e-03, -3.34720e-04
 4.52500e+01,  9.89190e-01,  4.07313e+01,  8.71984e-03, -3.90135e-03,  2.90871e+00,  1.86983e+00,  1.88631e+00,  2.90213e-03,  4.32683e-03, -1.00499e+00,  2.90869e+00,  1.86983e+00,  1.88630e+00,  2.90252e-03,  4.32723e-03, -1.00499e+00,  1.40197e-05,  3.91833e-07,  3.02928e-06, -3.89382e-07, -4.03202e-07, -4.72086e-06, -8.55333e-04,  9.69160e-03,  1.71038e-02, -1.45247e-03,  6.77304e-04, -2.91698e-03,  2.84480e-04, -6.00853e-03,  4.68179e-04
 4.57500e+01,  9.99623e-01,  4.07485e+01,  5.66035e-03, -3.62288e-03,  2.88988e+00,  1.87500e+00,  1.86525e+00,  4.67684e-03,  3.38328e-03, -9.92749e-01,  2.88978e+00,  1.87494e+00,  1.86522e+00,  4.61705e-03,  3.37122e-03, -9.92728e-01,  1.05037e-04,  5.51358e-05,  3.09881e-05,  5.97907e-05,  1.20548e-05, -2.06084e-05,  2.94121e-05,  1.50881e-02,  6.44140e-02, -8.11505e-04, -5.78657e-03,  5.01982e-02,  3.20743e-04, -1.92244e-02,  2.66972e-03
 4.62500e+01,  9.96613e-01,  4.07854e+01,  8.93586e-03, -2.12133e-03,  2.89438e+00,  1.87114e+00,  1.87316e+00, -1.13548e-02,  3.46416e-03, -9.95643e-01,  2.89416e+00,  1.87111e+00,  1.87316e+00, -1.12921e-02,  3.46495e-03, -9.95631e-01,  2.14898e-04,  2.59737e-05,  3.02588e-06, -6.26277e-05, -7.94155e-07, -1.18902e-05,  4.87414e-04,  2.88624e-02,  8.35143e-02,  7.51866e-04, -5.37793e-04, -3.52536e-02, -9.91754e-04, -5.90121e-03,  1.35718e-03
 4.67500e+01,  9.95548e-01,  4.08125e+01,  4.00253e-03, -1.42749e-03,  2.90972e+00,  1.86236e+00,  1.87619e+00, -1.14868e-02,  3.58113e-03, -9.97714e-01,  2.90969e+00,  1.86236e+00,  1.87615e+00, -1.14901e-02,  3.58850e-03, -9.97683e-01,  3.11060e-05,  4.23760e-06,  3.42732e-05,  3.30619e-06, -7.37791e-06, -3.02176e-05,  3.27537e-04,  1.78956e-02,  1.45132e-02,  4.47462e-04,  4.45217e-03, -1.10842e-02,  1.56472e-03, -2.02077e-02, -3.31370e-04
 4.72500e+01,  9.95757e-01,  4.08179e+01,  2.89444e-03, -2.14232e-03,  2.91746e+00,  1.87220e+00,  1.87594e+00, -4.35267e-03,  3.75290e-03, -9.96725e-01,  2.91744e+00,  1.87219e+00,  1.87594e+00, -4.36429e-03,  3.75287e-03, -9.96721e-01,  1.57519e-05,  1.41795e-05,  1.99595e-06,  1.16153e-05,  3.70786e-08, -3.48718e-06,  1.52834e-04,  7.96135e-03,  2.24337e-02, -1.28647e-04, -8.33434e-04,  2.60405e-02, -5.25575e-04, -4.86565e-03, -5.59717e-04
 4.77500e+01,  9.95630e-01,  4.08420e+01,  1.50744e-02, -2.48451e-03,  2.89438e+00,  1.87683e+00,  1.87531e+00,  1.32898e-02,  2.80832e-03, -9.98325e-01,  2.89423e+00,  1.87681e+00,  1.87531e+00,  1.33294e-02,  2.80933e-03, -9.98319e-01,  1.57233e-04,  1.26312e-05,  2.91608e-06, -3.96476e-05, -1.01356e-06, -6.44701e-06,  7.84334e-05,  1.43285e-02,  8.19907e-02, -1.04509e-04,  1.68685e-03, -2.43619e-02, -2.07907e-04, -5.90251e-03,  3.36842e-04
 4.82500e+01,  9.94129e-01,  4.08611e+01, -8.56471e-03, -2.20164e-03,  2.90775e+00,  1.87790e+00,  1.87854e+00,  8.94772e-04,  3.04995e-03, -1.00225e+00,  2.90766e+00,  1.87790e+00,  1.87854e+00,  8.99394e-04,  3.05269e-03, -1.00225e+00,  8.36982e-05,  5.65514e-06,  1.71313e-06, -4.62125e-06, -2.73183e-06, -3.00718e-06,  5.60343e-04,  1.15319e-02,  5.88571e-02,  8.63936e-04,  6.79608e-03, -9.17129e-03,  2.69075e-04, -4.48815e-03,  1.10081e-03
 4.87500e+01,  9.93430e-01,  4.08956e+01, -3.25305e-03, -1.69249e-03,  2.90883e+00,  1.85494e+00,  1.88009e+00, -6.97010e-05,  2.10416e-03, -1.00207e+00,  2.90876e+00,  1.85494e+00,  1.88009e+00, -9.06941e-05,  2.10380e-03, -1.00208e+00,  7.00494e-05,  6.80073e-06,  4.62186e-07,  2.09931e-05,  3.61813e-07,  2.64094e-06,  1.44682e-04,  8.77218e-03,  5.53769e-02, -6.83896e-04,  3.78538e-04,  1.80176e-02,  6.62293e-04,  2.21636e-03,  8.96070e-04
 4.92500e+01,  9.88695e-01,  4.09158e+01, -5.15401e-03, -6.62563e-04,  2.91492e+00,  1.86760e+00,  1.88904e+00, -3.90247e-03,  1.21279e-03, -1.00851e+00,  2.91488e+00,  1.86758e+00,  1.88903e+00, -3.87995e-03,  1.21680e-03, -1.00851e+00,  4.41507e-05,  1.76762e-05,  1.84221e-06, -2.25245e-05, -4.00764e-06,  1.33505e-06, -1.09719e-04, -3.26286e-03,  4.55143e-02, -8.70523e-05, -6.84039e-03, -2.56315e-02, -3.15939e-04,  4.48255e-03,  2.67140e-03
 4.97500e+01,  1.00030e+00,  4.09438e+01,  2.90235e-03,  3.47201e-04,  2.91186e+00,  1.86715e+00,  1.86600e+00,  1.75877e-02,  7.02322e-04, -9.97081e-01,  2.91183e+00,  1.86715e+00,  1.86600e+00,  1.75839e-02,  7.02725e-04, -9.97071e-01,  2.77586e-05,  1.51033e-06,  4.85637e-06,  3.77820e-06, -4.03021e-07, -1.02723e-05, -1.33310e-03, -1.61147e-02,  1.67265e-02, -9.21140e-04, -5.85449e-04,  8.23382e-03,  5.86468e-04,  7.60033e-03,  1.43406e-04


==> data/smooth/vertical_profile_var_nu_z_plus_167.csv <==
z, conc, vel_x, vel_y, vel_z, rij_xx, rij_yy, rij_zz, rij_xy, rij_yz, rij_xz, lagr_corrected_rij_xx, lagr_corrected_rij_yy, lagr_corrected_rij_zz, lagr_corrected_rij_xy, lagr_corrected_rij_yz, lagr_corrected_rij_xz, lagr_correction_rij_xx, lagr_correction_rij_yy, lagr_correction_rij_zz, lagr_correction_rij_xy, lagr_correction_rij_yz, lagr_correction_rij_xz, lagr_estim_gradient_xx, lagr_estim_gradient_xy, lagr_estim_gradient_xz, lagr_estim_gradient_yx, lagr_estim_gradient_yy, lagr_estim_gradient_yz, lagr_estim_gradient_zx, lagr_estim_gradient_zy, lagr_estim_gradient_zz
 2.75000e+00,  9.98967e-01,  1.76168e+01,  5.81216e-03,  1.92524e-04,  2.93838e+00,  1.86703e+00,  1.87113e+00,  9.05366e-03, -4.74873e-04, -9.87405e-01,  2.92575e+00,  1.86702e+00,  1.87113e+00,  9.30457e-03, -4.73399e-04, -9.87374e-01,  1.26313e-02,  5.54485e-06,  8.02302e-06, -2.50911e-04, -1.47400e-06, -3.16351e-05,  5.02222e-04,  7.46283e-03,  7.77180e-01,  2.24160e-05,  2.44452e-03, -1.55327e-02, -9.77533e-04, -9.72947e-03, -1.58950e-03
 3.25000e+00,  1.00445e+00,  1.79993e+01,  1.57700e-03, -3.66722e-04,  2.93334e+00,  1.87319e+00,  1.86679e+00, -5.49287e-04, -2.31370e-03, -9.90817e-01,  2.92306e+00,  1.87317e+00,  1.86679e+00, -9.44372e-05, -2.31298e-03, -9.90809e-01,  1.02770e-02,  2.07769e-05,  2.29508e-06, -4.54850e-04, -7.19387e-07, -8.05944e-06, -9.76615e-05, -2.76783e-03,  7.00551e-01, -1.20675e-03, -2.38279e-03, -3.10517e-02, -1.76092e-04,  5.23805e-03, -4.55082e-04
 3.75000e+00,  1.00894e+00,  1.83477e+01,  7.40408e-03, -4.66792e-04,  2.93237e+00,  1.86659e+00,  1.85871e+00,  1.26074e-02, -2.18561e-03, -9.88136e-01,  2.92394e+00,  1.86659e+00,  1.85871e+00,  1.27118e-02, -2.18489e-03, -9.88121e-01,  8.42814e-03,  1.95733e-06,  1.27691e-06, -1.04382e-04, -7.20798e-07, -1.43552e-05, -1.55819e-05, -6.26619e-03,  6.36204e-01, -4.50744e-04, -2.71120e-03, -7.99462e-03, -5.17796e-05,  3.88836e-03, -9.23348e-04
 4.25000e+00,  1.00455e+00,  1.86465e+01,  2.55925e-03, -3.43776e-04,  2.95791e+00,  1.85855e+00,  1.86430e+00,  2.54810e-02, -4.94798e-03, -9.96145e-01,  2.95186e+00,  1.85853e+00,  1.86430e+00,  2.52078e-02, -4.94878e-03, -9.96137e-01,  6.04978e-03,  1.99330e-05,  2.69955e-07,  2.73215e-04,  7.97835e-07, -7.28484e-06,  3.56577e-04, -2.15878e-02,  5.36452e-01, -4.97743e-05,  8.54266e-03,  2.57797e-02, -1.07218e-03,  1.43073e-03, -4.14244e-04
 4.75000e+00,  9.99396e-01,  1.89010e+01,  7.95976e-03, -4.00648e-05,  2.95397e+00,  1.88517e+00,  1.87009e+00,  2.73987e-02, -6.18318e-03, -9.99805e-01,  2.94951e+00,  1.88517e+00,  1.87009e+00,  2.73957e-02, -6.18407e-03, -9.99826e-01,  4.45935e-03,  3.13286e-06,  3.66335e-07,  2.93924e-06,  8.88799e-07,  2.12943e-05, -6.37664e-04, -7.44306e-03,  4.62088e-01,  6.46265e-04, -6.10612e-03, -7.24491e-05,  6.67791e-04, -1.68832e-03,  2.10729e-03
 5.25000e+00,  1.00657e+00,  1.91468e+01,  1.28795e-02,  3.44414e-04,  2.93984e+00,  1.88713e+00,  1.85476e+00,  8.25642e-03, -7.06870e-03, -9.92216e-01,  2.93553e+00,  1.88713e+00,  1.85474e+00,  8.26153e-03, -7.06636e-03, -9.92237e-01,  4.30715e-03,  3.10376e-07,  2.30403e-05, -5.11610e-06, -2.33551e-06,  2.03824e-05, -7.43198e-05,  1.80300e-02,  4.53622e-01, -9.53754e-04, -1.67161e-03, -2.80863e-04,  2.76544e-04,  1.66188e-02, -4.41474e-04
 5.75000e+00,  1.00054e+00,  1.93623e+01,  1.63235e-02,  2.33921e-04,  2.95478e+00,  1.88919e+00,  1.86549e+00,  1.28698e-02, -4.41500e-03, -9.97817e-01,  2.95189e+00,  1.88919e+00,  1.86549e+00,  1.28800e-02, -4.41385e-03, -9.97839e-01,  2.89030e-03,  5.49366e-06,  4.07597e-07, -1.01755e-05, -1.14509e-06,  2.20120e-05,  4.02718e-04, -6.83428e-03,  3.71881e-01, -2.70420e-04,  8.10141e-03, -7.09955e-04,  6.66499e-04, -1.61167e-03,  2.71309e-03
 6.25000e+00,  9.95493e-01,  1.95595e+01,  1.67217e-02,  5.97673e-04,  2.94209e+00,  1.88801e+00,  1.87626e+00,  2.66254e-03, -6.13881e-03, -1.00389e+00,  2.93892e+00,  1.88798e+00,  1.87625e+00,  2.97436e-03, -6.14362e-03, -1.00388e+00,  3.17302e-03,  3.24328e-05,  1.08984e-05, -3.11817e-04,  4.80976e-06, -4.65181e-06, -4.35644e-04, -8.05145e-03,  3.90123e-01, -9.88943e-04, -3.72993e-03, -3.87152e-02, -6.32119e-04, -1.14097e-02, -1.51694e-03
 6.75000e+00,  9.83882e-01,  1.97569e+01,  4.56695e-03,  4.29291e-04,  2.95665e+00,  1.87886e+00,  1.89770e+00,  1.29462e-03, -2.80531e-03, -1.01837e+00,  2.95348e+00,  1.87884e+00,  1.89770e+00,  1.52350e-03, -2.80603e-03, -1.01836e+00,  3.16819e-03,  1.65860e-05,  3.03740e-06, -2.28878e-04,  7.18694e-07, -7.40187e-06, -2.41352e-04, -7.81686e-03,  3.89693e-01,  6.65380e-04,  1.22933e-04, -2.81855e-02, -6.74206e-04, -5.96029e-03, -1.38158e-03
 7.25000e+00,  9.83675e-01,  1.99283e+01,  1.00752e-02, -2.35698e-04,  2.96543e+00,  1.88954e+00,  1.90018e+00, -2.74803e-03, -1.96190e-03, -1.02283e+00,  2.96394e+00,  1.88953e+00,  1.90018e+00, -2.69859e-03, -1.96031e-03, -1.02283e+00,  1.49038e-03,  8.36127e-06,  3.08697e-07, -4.94481e-05, -1.58436e-06,  6.39355e-06, -7.02849e-06,  3.20352e-03,  2.67236e-01, -2.24637e-04,  8.87132e-03, -9.32839e-03,  1.59969e-04, -1.81646e-03,  1.24067e-03
 7.75000e+00,  9.90025e-01,  2.00829e+01,  5.10184e-03, -3.61552e-04,  2.96394e+00,  1.88349e+00,  1.88692e+00,  6.65541e-03,  7.65888e-04, -1.01832e+00,  2.96232e+00,  1.88348e+00,  1.88691e+00,  6.71952e-03,  7.74692e-04, -1.01831e+00,  1.62039e-03,  7.76547e-06,  1.71618e-05, -6.41152e-05, -8.80355e-06, -1.51775e-05, -4.10947e-04, -1.13513e-02,  2.78062e-01, -8.67572e-04, -7.39514e-03, -1.22758e-02,  4.75412e-04,  1.43401e-02, -3.00539e-04
 8.25000e+00,  9.87095e-01,  2.02276e+01, -4.79789e-03, -9.60373e-04,  2.95404e+00,  1.87523e+00,  1.89732e+00,  2.16930e-03,  7.43348e-04, -1.01982e+00,  2.95268e+00,  1.87523e+00,  1.89732e+00,  2.07858e-03,  7.43600e-04, -1.01982e+00,  1.36416e-03,  6.26553e-06,  6.59728e-07,  9.07195e-05, -2.52460e-07,  1.83242e-06,  6.59804e-04,  2.40041e-03,  2.55918e-01,  6.73133e-04,  1.70839e-03,  1.69520e-02, -2.62870e-04, -2.79562e-03,  4.56271e-04
 8.75000e+00,  9.91719e-01,  2.03700e+01, -3.82167e-03, -1.12164e-03,  2.95930e+00,  1.87094e+00,  1.88844e+00, -4.99194e-03, -8.65352e-04, -1.01307e+00,  2.95755e+00,  1.87094e+00,  1.88843e+00, -4.96294e-03, -8.67790e-04, -1.01306e+00,  1.75522e-03,  4.00633e-06,  1.51432e-06, -2.90058e-05,  2.43732e-06, -1.42911e-05,  3.70658e-04,  8.10993e-03,  2.89604e-01, -4.10350e-04, -6.61494e-03, -4.11854e-03, -7.93624e-04, -4.07715e-03, -1.94250e-03
 9.25000e+00,  9.95141e-01,  2.05166e+01,  2.21483e-04, -7.90699e-04,  2.96605e+00,  1.85619e+00,  1.88393e+00, -8.68543e-03, -3.12877e-04, -1.01275e+00,  2.96488e+00,  1.85619e+00,  1.88393e+00, -8.67177e-03, -3.11712e-04, -1.01275e+00,  1.16938e-03,  1.30280e-06,  1.35291e-06, -1.36641e-05, -1.16480e-06,  7.52653e-06, -1.19054e-03,  4.59773e-03,  2.36684e-01,  5.54627e-04,  3.60544e-03, -2.99940e-03,  1.32853e-03, -3.68874e-03,  1.79846e-03
 9.75000e+00,  9.99095e-01,  2.06318e+01,  9.14486e-03, -1.91822e-04,  2.97758e+00,  1.86303e+00,  1.87709e+00,  5.58206e-04, -9.77082e-04, -1.00821e+00,  2.97645e+00,  1.86303e+00,  1.87709e+00,  4.86173e-04, -9.77803e-04, -1.00822e+00,  1.12931e-03,  4.90175e-06,  7.71946e-07,  7.20327e-05,  7.21030e-07,  3.73121e-06, -5.94091e-04,  4.71737e-03,  2.32940e-01, -2.48778e-04, -1.60356e-03,  1.50071e-02, -3.09871e-04, -2.98175e-03,  1.00452e-03
 1.02500e+01,  9.95882e-01,  2.07424e+01,  1.51060e-02,  1.02211e-04,  2.97979e+00,  1.86928e+00,  1.88384e+00,  7.69062e-03, -1.97658e-03, -1.01004e+00,  2.97848e+00,  1.86925e+00,  1.88383e+00,  7.88044e-03, -1.97554e-03, -1.01003e+00,  1.30468e-03,  2.82790e-05,  6.80444e-06, -1.89819e-04, -1.04754e-06, -7.31701e-06,  6.52394e-04,  1.59455e-03,  2.50547e-01, -5.36150e-04,  2.54635e-03, -3.65202e-02,  8.54646e-04, -8.95887e-03, -1.18064e-03
 1.07500e+01,  9.97788e-01,  2.08768e+01,  1.27193e-02, -1.00656e-03,  2.94925e+00,  1.86962e+00,  1.87725e+00,  6.28218e-03, -2.26813e-03, -1.00432e+00,  2.94810e+00,  1.86961e+00,  1.87724e+00,  6.39011e-03, -2.26773e-03, -1.00431e+00,  1.15071e-03,  1.04494e-05,  6.68439e-06, -1.07927e-04, -3.97007e-07, -1.13871e-05,  2.37694e-04,  1.36394e-03,  2.35143e-01,  1.03974e-04,  1.84839e-03, -2.20918e-02, -6.23241e-04, -8.87489e-03, -2.15991e-03
 1.12500e+01,  1.00337e+00,  2.09879e+01, -9.95947e-05, -2.10382e-03,  2.92137e+00,  1.86854e+00,  1.86852e+00,  7.95443e-04, -1.54214e-03, -9.94780e-01,  2.92039e+00,  1.86853e+00,  1.86852e+00,  8.80693e-04, -1.54260e-03, -9.94773e-01,  9.77263e-04,  7.88890e-06,  1.11219e-07, -8.52506e-05,  4.55084e-07, -7.01067e-06, -4.19076e-04,  3.85734e-03,  2.16371e-01, -1.06778e-03, -2.38770e-03, -1.87368e-02,  6.36115e-04,  5.47101e-04, -1.58849e-03
 1.17500e+01,  1.00592e+00,  2.10965e+01,  2.88778e-03, -2.17488e-03,  2.91598e+00,  1.87071e+00,  1.86831e+00, -1.89897e-02, -4.15886e-03, -9.94437e-01,  2.91500e+00,  1.87071e+00,  1.86829e+00, -1.89515e-02, -4.15987e-03, -9.94433e-01,  9.74244e-04,  1.54514e-06,  2.19329e-05, -3.82835e-05,  1.01128e-06, -3.88992e-06,  5.14289e-04, -7.09419e-03,  2.15759e-01,  2.92403e-04,  9.04318e-04, -8.39924e-03,  5.08584e-04,  1.62336e-02,  1.26416e-03
 1.22500e+01,  9.98699e-01,  2.11796e+01,  4.51766e-03, -1.68820e-03,  2.90982e+00,  1.88190e+00,  1.88376e+00, -1.94650e-03, -5.93967e-03, -1.00261e+00,  2.90928e+00,  1.88189e+00,  1.88376e+00, -2.00452e-03, -5.94313e-03, -1.00261e+00,  5.42160e-04,  8.20097e-06,  4.92850e-06,  5.80217e-05,  3.46101e-06,  3.53443e-06, -1.80247e-04,  5.95060e-03,  1.60845e-01,  3.75189e-04,  5.50026e-03,  1.65086e-02, -6.52355e-04,  7.66915e-03, -6.33431e-05
 1.27500e+01,  9.98601e-01,  2.12608e+01,  6.11027e-03, -1.81082e-03,  2.91254e+00,  1.86859e+00,  1.88065e+00,  8.56651e-03, -6.22466e-03, -1.00275e+00,  2.91162e+00,  1.86859e+00,  1.88064e+00,  8.53820e-03, -6.22415e-03, -1.00275e+00,  9.19395e-04,  8.83635e-07,  9.25074e-06,  2.83091e-05, -5.13442e-07, -6.25438e-06,  2.25354e-04,  4.70668e-03,  2.09683e-01, -1.02319e-04,  5.07574e-04,  6.42592e-03,  3.41573e-04, -1.05299e-02, -5.34107e-04
 1.32500e+01,  1.00221e+00,  2.13585e+01, -1.84476e-03, -1.39211e-03,  2.91204e+00,  1.86977e+00,  1.87478e+00,  1.29134e-02, -5.78044e-03, -9.99297e-01,  2.91133e+00,  1.86975e+00,  1.87477e+00,  1.29689e-02, -5.78574e-03, -9.99302e-01,  7.07639e-04,  1.82489e-05,  2.36898e-06, -5.54612e-05,  5.29963e-06,  5.03989e-06, -6.40492e-04, -5.82583e-03,  1.84242e-01,  4.76775e-04, -1.24021e-02, -1.60474e-02,  2.42673e-04, -5.30633e-03,  6.55084e-04
 1.37500e+01,  1.00054e+00,  2.14441e+01, -1.28109e-02, -7.45204e-04,  2.90524e+00,  1.86796e+00,  1.87772e+00,  8.23667e-03, -7.58110e-03, -1.00247e+00,  2.90458e+00,  1.86795e+00,  1.87771e+00,  8.21333e-03, -7.57528e-03, -1.00248e+00,  6.56564e-04,  7.73368e-06,  6.06086e-06,  2.33445e-05, -5.81773e-06,  1.31947e-05,  4.46775e-04, -1.38786e-02,  1.75253e-01,  8.52421e-04,  8.45995e-03,  9.09274e-03,  1.63000e-04, -8.51519e-03,  8.80216e-04
 1.42500e+01,  1.00320e+00,  2.15279e+01, -3.44035e-04, -1.11160e-03,  2.91693e+00,  1.87101e+00,  1.87200e+00,  1.04554e-02, -1.02035e-02, -9.99105e-01,  2.91599e+00,  1.87101e+00,  1.87200e+00,  1.05200e-02, -1.02039e-02, -9.99100e-01,  9.36415e-04,  4.51379e-06,  2.30507e-07, -6.46503e-05,  3.85422e-07, -5.09542e-06,  4.17483e-04, -7.90218e-03,  2.11451e-01,  7.18719e-04,  3.34904e-04, -1.46361e-02,  9.60159e-05, -1.50638e-03, -1.38588e-03
 1.47500e+01,  1.01205e+00,  2.16169e+01,  7.77458e-04, -1.45338e-03,  2.93528e+00,  1.87163e+00,  1.85432e+00, -5.79184e-03, -9.78679e-03, -9.91941e-01,  2.93452e+00,  1.87162e+00,  1.85432e+00, -5.87244e-03, -9.78388e-03, -9.91932e-01,  7.55151e-04,  9.63843e-06,  4.01668e-06,  8.05936e-05, -2.91100e-06, -8.44094e-06,  6.68978e-05, -9.42627e-03,  1.89493e-01, -1.02114e-04, -4.51218e-03,  1.95193e-02,  7.70397e-04,  6.88408e-03, -7.57084e-04
 1.52500e+01,  1.01002e+00,  2.16963e+01,  2.44037e-03, -1.67254e-03,  2.93427e+00,  1.88215e+00,  1.85825e+00,  1.52687e-03, -9.74329e-03, -9.91048e-01,  2.93393e+00,  1.88214e+00,  1.85820e+00,  1.48840e-03, -9.73462e-03, -9.91033e-01,  3.41852e-04,  5.31469e-06,  5.05843e-05,  3.84675e-05, -8.67517e-06, -1.49065e-05,  1.05098e-03, -5.98860e-03,  1.27387e-01,  5.48922e-04, -4.07186e-03,  1.36816e-02, -1.30602e-03,  2.46038e-02, -9.38603e-04
 1.57500e+01,  1.00528e+00,  2.17651e+01, -1.62447e-03, -1.90769e-03,  2.94899e+00,  1.87896e+00,  1.86607e+00,  4.97249e-03, -7.50069e-03, -9.96437e-01,  2.94845e+00,  1.87896e+00,  1.86607e+00,  4.94293e-03, -7.50234e-03, -9.96441e-01,  5.42084e-04,  2.42138e-06,  3.37532e-06,  2.95569e-05,  1.65023e-06,  3.37559e-06,  2.60652e-04,  1.18491e-02,  1.59536e-01, -1.88004e-03,  3.09385e-03,  7.96825e-03, -1.12669e-03,  6.24421e-03, -8.72439e-04
 1.62500e+01,  1.00218e+00,  2.18461e+01,  3.27778e-03, -1.82745e-03,  2.96941e+00,  1.87918e+00,  1.86789e+00, -1.35649e-03, -9.38102e-03, -1.00016e+00,  2.96873e+00,  1.87916e+00,  1.86785e+00, -1.47019e-03, -9.36919e-03, -1.00014e+00,  6.80237e-04,  2.03119e-05,  4.16130e-05,  1.13700e-04, -1.18347e-05, -2.72950e-05,  3.05649e-05,  1.90403e-02,  1.76900e-01, -1.65896e-05,  7.05865e-03,  2.79171e-02, -7.20346e-04, -2.23326e-02,  2.09076e-03
 1.67500e+01,  1.00361e+00,  2.19132e+01,  8.37917e-03, -2.07325e-03,  2.97108e+00,  1.88750e+00,  1.86639e+00,  5.71272e-04, -9.62350e-03, -1.00052e+00,  2.97080e+00,  1.88748e+00,  1.86638e+00,  4.97967e-04, -9.62586e-03, -1.00054e+00,  2.75971e-04,  1.95609e-05,  1.16898e-05,  7.33055e-05,  2.35280e-06,  1.14567e-05, -1.97023e-04, -1.54376e-02,  1.10954e-01, -8.13031e-04, -3.42669e-03,  2.98398e-02,  2.28401e-04, -1.18134e-02, -1.57921e-03
 1.72500e+01,  1.00705e+00,  2.19806e+01, -1.83921e-04, -2.17035e-03,  2.93884e+00,  1.87854e+00,  1.86052e+00, -4.47311e-03, -8.74680e-03, -9.96506e-01,  2.93857e+00,  1.87852e+00,  1.86051e+00, -4.40086e-03, -8.74720e-03, -9.96506e-01,  2.71416e-04,  1.93756e-05,  2.33152e-06, -7.22488e-05,  3.98180e-07,  6.76390e-07,  1.09886e-03,  2.29407e-03,  1.14108e-01, -4.24065e-04,  6.95369e-04, -3.04745e-02, -6.09171e-04,  5.25856e-03, -1.14058e-04
 1.77500e+01,  1.00369e+00,  2.20478e+01,  1.65293e-03, -1.71549e-03,  2.93246e+00,  1.87341e+00,  1.86748e+00, -5.42302e-04, -7.85156e-03, -1.00028e+00,  2.93217e+00,  1.87337e+00,  1.86748e+00, -6.36333e-04, -7.85450e-03, -1.00028e+00,  2.88055e-04,  3.25325e-05,  8.05910e-07,  9.40305e-05,  2.93982e-06,  5.53509e-06,  1.11350e-03,  4.07997e-03,  1.17125e-01,  3.31710e-05, -3.33706e-03,  3.88762e-02, -2.97799e-04, -2.79147e-03,  2.65027e-03
 1.82500e+01,  1.00421e+00,  2.21102e+01,  9.66539e-03, -9.23657e-04,  2.93100e+00,  1.87677e+00,  1.86421e+00,  1.43456e-02, -7.12181e-03, -9.97975e-01,  2.93052e+00,  1.87677e+00,  1.86420e+00,  1.43882e-02, -7.12149e-03, -9.97971e-01,  4.73324e-04,  3.95339e-06,  5.53386e-06, -4.26017e-05, -3.19540e-07, -4.87581e-06, -7.73740e-04,  1.05390e-02,  1.49332e-01, -5.36413e-04,  7.00916e-05, -1.37441e-02,  1.46131e-03, -8.00705e-03,  7.47428e-04
 1.87500e+01,  1.00801e+00,  2.21753e+01,  1.78693e-03, -1.01642e-03,  2.93200e+00,  1.86258e+00,  1.85478e+00,  7.17270e-03, -6.54909e-03, -9.91578e-01,  2.93169e+00,  1.86257e+00,  1.85477e+00,  7.22179e-03, -6.55314e-03, -9.91559e-01,  3.16882e-04,  7.76635e-06,  1.03308e-05, -4.90846e-05,  4.04970e-06, -1.87253e-05,  3.37607e-04,  1.69999e-02,  1.18672e-01,  3.73704e-04, -3.91465e-03, -1.76566e-02, -5.31839e-04, -1.11003e-02, -1.25209e-03
 1.92500e+01,  1.00012e+00,  2.22427e+01, -2.21262e-03, -1.21693e-03,  2.93512e+00,  1.85864e+00,  1.86826e+00,  4.68975e-03, -7.26942e-03, -1.00078e+00,  2.93483e+00,  1.85864e+00,  1.86825e+00,  4.70007e-03, -7.26984e-03, -1.00078e+00,  2.96862e-04,  4.80677e-07,  6.20483e-07, -1.03204e-05,  4.17215e-07, -4.59003e-06, -1.21060e-03,  1.29154e-03,  1.19192e-01,  5.82232e-04,  1.03886e-03, -4.17299e-03,  9.43204e-04,  2.37942e-03, -1.91870e-03
 1.97500e+01,  9.98970e-01,  2.22899e+01,  7.56280e-03, -1.10928e-03,  2.94412e+00,  1.87215e+00,  1.86963e+00,  4.28402e-03, -6.36066e-03, -1.00175e+00,  2.94386e+00,  1.87210e+00,  1.86962e+00,  4.17130e-03, -6.36045e-03, -1.00176e+00,  2.59632e-04,  5.09549e-05,  3.31451e-06,  1.12720e-04, -2.11084e-07,  5.26749e-06,  1.69553e-03,  5.81268e-03,  1.10901e-01,  1.62557e-04, -2.33505e-03,  4.92028e-02, -4.20447e-04,  6.27350e-03,  9.86082e-04
 2.02500e+01,  1.00267e+00,  2.23603e+01,  1.29027e-02, -7.42931e-04,  2.94952e+00,  1.85802e+00,  1.86376e+00,  5.09051e-03, -5.83127e-03, -1.00097e+00,  2.94912e+00,  1.85800e+00,  1.86376e+00,  5.00418e-03, -5.83127e-03, -1.00096e+00,  4.04469e-04,  1.88524e-05,  2.22782e-06,  8.63296e-05, -7.02736e-10, -4.49356e-06, -1.49457e-04,  1.05666e-02,  1.37783e-01, -1.84649e-04,  2.48549e-05,  3.01044e-02,  1.83249e-04, -5.16733e-03,  4.74809e-05
 2.07500e+01,  9.96479e-01,  2.24206e+01,  1.89430e-02, -1.51823e-03,  2.96153e+00,  1.86125e+00,  1.87550e+00, -3.94826e-03, -5.49368e-03, -1.00641e+00,  2.96126e+00,  1.86125e+00,  1.87550e+00, -3.96421e-03, -5.49222e-03, -1.00641e+00,  2.76827e-04,  2.94023e-06,  1.53339e-06,  1.59482e-05, -1.46106e-06,  4.40318e-06,  1.50585e-03,  7.07402e-04,  1.15171e-01, -8.55695e-05,  4.96408e-03,  6.48676e-03,  4.94788e-04, -4.15382e-03,  1.94038e-03
 2.12500e+01,  9.95989e-01,  2.24797e+01,  1.26580e-02, -1.05970e-03,  2.93083e+00,  1.86117e+00,  1.87639e+00,  7.52956e-03, -7.19522e-03, -1.00351e+00,  2.93046e+00,  1.86113e+00,  1.87638e+00,  7.64227e-03, -7.20202e-03, -1.00350e+00,  3.70799e-04,  3.66390e-05,  8.98847e-06, -1.12704e-04,  6.79592e-06, -7.25746e-06, -5.17446e-04,  6.79183e-03,  1.32811e-01,  4.71779e-05, -7.37689e-03, -3.92771e-02, -4.24788e-06, -1.03719e-02, -4.93684e-04
 2.17500e+01,  9.93876e-01,  2.25453e+01,  1.01029e-02, -1.74391e-03,  2.92910e+00,  1.84305e+00,  1.87983e+00, -1.44222e-03, -8.77518e-03, -1.00414e+00,  2.92883e+00,  1.84300e+00,  1.87983e+00, -1.55589e-03, -8.77299e-03, -1.00414e+00,  2.73359e-04,  4.90182e-05,  2.39027e-06,  1.13667e-04, -2.18923e-06, -4.93522e-07,  1.48154e-04, -5.19203e-04,  1.14481e-01, -7.07353e-04,  4.30151e-03,  4.76691e-02, -4.31540e-04, -5.32993e-03, -2.78537e-04
 2.22500e+01,  9.97272e-01,  2.25939e+01,  1.58289e-02, -1.89241e-03,  2.95065e+00,  1.85888e+00,  1.87458e+00, -3.22183e-02, -9.36045e-03, -1.00153e+00,  2.95049e+00,  1.85887e+00,  1.87458e+00, -3.21892e-02, -9.36060e-03, -1.00153e+00,  1.63661e-04,  5.32839e-06,  4.44770e-07, -2.90529e-05,  1.42416e-07, -2.29763e-06, -2.08348e-04,  5.31822e-03,  8.79933e-02, -7.36166e-04,  2.50057e-04, -1.59153e-02,  1.14969e-03, -1.96295e-03, -7.69794e-04
 2.27500e+01,  9.92159e-01,  2.26444e+01,  7.33675e-03, -3.13581e-03,  2.95340e+00,  1.86349e+00,  1.88259e+00, -1.88445e-02, -9.14022e-03, -1.00698e+00,  2.95293e+00,  1.86347e+00,  1.88258e+00, -1.89317e-02, -9.14079e-03, -1.00697e+00,  4.66683e-04,  1.71598e-05,  9.06462e-06,  8.71526e-05,  5.67371e-07, -1.18549e-05, -4.94055e-04, -8.37820e-04,  1.49778e-01,  1.29647e-04,  3.09519e-03,  2.80370e-02,  2.93712e-04,  1.02784e-02, -3.60150e-03
 2.32500e+01,  9.88412e-01,  2.27126e+01,  1.20131e-02, -3.61436e-03,  2.95286e+00,  1.86257e+00,  1.88762e+00, -4.53852e-03, -9.68396e-03, -1.01043e+00,  2.95255e+00,  1.86257e+00,  1.88762e+00, -4.53304e-03, -9.68330e-03, -1.01043e+00,  3.16740e-04,  1.60734e-06,  3.69970e-07, -5.47702e-06, -6.62388e-07,  6.96051e-06, -5.20881e-04,  3.96341e-02,  9.45372e-02,  4.58479e-04, -3.92167e-03,  3.81707e-03,  3.47423e-04,  2.07561e-03,  6.02050e-05
 2.37500e+01,  9.95540e-01,  2.27604e+01,  1.33806e-02, -3.56746e-03,  2.94939e+00,  1.86495e+00,  1.87348e+00, -6.05027e-03, -9.45085e-03, -1.00540e+00,  2.94903e+00,  1.86492e+00,  1.87348e+00, -6.15154e-03, -9.45270e-03, -1.00540e+00,  3.59563e-04,  2.94921e-05,  1.17590e-06,  1.01264e-04,  1.84758e-06,  2.84203e-06, -1.17696e-03,  3.57838e-03,  1.31227e-01, -3.00748e-04,  4.41989e-03,  3.65725e-02, -5.37160e-04,  3.70567e-03,  6.01712e-04
 2.42500e+01,  9.95088e-01,  2.28058e+01,  2.10224e-02, -3.74637e-03,  2.98314e+00,  1.86149e+00,  1.87562e+00,  4.55723e-03, -1.11915e-02, -1.00666e+00,  2.98305e+00,  1.86148e+00,  1.87561e+00,  4.59009e-03, -1.11962e-02, -1.00666e+00,  8.86684e-05,  1.24659e-05,  9.88029e-06, -3.28531e-05,  4.63936e-06, -8.72902e-06,  1.58241e-05, -6.21239e-03,  6.39807e-02, -8.83602e-04,  3.93154e-03, -2.30687e-02,  4.25063e-04,  1.08310e-02, -2.30812e-03
 2.47500e+01,  9.88978e-01,  2.28410e+01,  1.46246e-02, -4.17583e-03,  2.98923e+00,  1.88151e+00,  1.88616e+00, -1.27770e-03, -1.14864e-02, -1.01303e+00,  2.98911e+00,  1.88150e+00,  1.88616e+00, -1.24196e-03, -1.14874e-02, -1.01303e+00,  1.19503e-04,  1.17513e-05,  8.25525e-07, -3.57452e-05,  1.04636e-06, -7.65932e-07,  8.43569e-04,  1.17636e-02,  7.18792e-02,  4.18182e-04, -6.85697e-03, -1.93513e-02, -9.71028e-04, -2.91089e-03,  1.43636e-03
 2.52500e+01,  9.99246e-01,  2.28898e+01,  1.20166e-02, -2.96419e-03,  2.95450e+00,  1.87404e+00,  1.86574e+00, -7.68538e-04, -1.10468e-02, -9.98486e-01,  2.95416e+00,  1.87404e+00,  1.86573e+00, -7.43010e-04, -1.10472e-02, -9.98480e-01,  3.42952e-04,  1.93304e-06,  1.04309e-05, -2.55277e-05,  3.52519e-07, -6.23143e-06, -1.04791e-03, -8.94096e-03,  1.26974e-01, -5.36006e-04,  5.35521e-04, -9.50910e-03, -2.09507e-04,  1.11788e-02,  8.39669e-04
 2.57500e+01,  1.00737e+00,  2.29297e+01,  9.21409e-03, -3.40733e-03,  2.93749e+00,  1.87316e+00,  1.85222e+00,  5.18881e-03, -1.07293e-02, -9.90499e-01,  2.93737e+00,  1.87316e+00,  1.85220e+00,  5.18307e-03, -1.07264e-02, -9.90504e-01,  1.29452e-04,  9.70752e-07,  1.84859e-05,  5.74118e-06, -2.95070e-06,  5.11455e-06, -2.50133e-04, -4.95391e-03,  7.81734e-02,  1.28714e-03,  2.38726e-03,  4.14144e-03,  5.83175e-04, -1.48807e-02, -6.10111e-04
 2.62500e+01,  1.00817e+00,  2.29714e+01,  9.24649e-03, -3.84742e-03,  2.96510e+00,  1.87126e+00,  1.85226e+00,  1.41352e-02, -1.08166e-02, -9.88113e-01,  2.96496e+00,  1.87119e+00,  1.85226e+00,  1.42338e-02, -1.08165e-02, -9.88111e-01,  1.45846e-04,  6.76900e-05,  2.53410e-06, -9.85684e-05, -7.15528e-08, -2.17517e-06, -1.83395e-03,  5.16923e-03,  8.28807e-02,  1.35640e-03,  6.57929e-05, -5.68893e-02,  1.71543e-03, -5.23837e-03,  1.97142e-04
 2.67500e+01,  1.00593e+00,  2.30129e+01,  1.77962e-02, -4.38883e-03,  2.93471e+00,  1.87222e+00,  1.85630e+00,  9.26328e-03, -1.11410e-02, -9.91941e-01,  2.93458e+00,  1.87221e+00,  1.85630e+00,  9.23986e-03, -1.11416e-02, -9.91933e-01,  1.30551e-04,  8.55114e-06,  1.54793e-06,  2.34230e-05,  6.06616e-07, -8.24514e-06,  1.00697e-03,  1.63409e-02,  7.22203e-02,  4.65810e-04, -3.66605e-03,  1.88900e-02, -4.91523e-04, -4.21140e-03, -1.67090e-03
 2.72500e+01,  1.00489e+00,  2.30650e+01,  1.26691e-02, -4.53495e-03,  2.92625e+00,  1.84928e+00,  1.85764e+00,  9.43055e-03, -1.07893e-02, -9.92915e-01,  2.92599e+00,  1.84927e+00,  1.85763e+00,  9.48643e-03, -1.07910e-02, -9.92912e-01,  2.59072e-04,  1.25025e-05,  2.97643e-06, -5.58803e-05,  1.71456e-06, -2.66624e-06,  2.01940e-04,  7.13284e-03,  1.10637e-01,  2.51222e-04, -3.82329e-03, -2.32682e-02, -9.55972e-05, -5.97288e-03,  4.05681e-04
 2.77500e+01,  1.00808e+00,  2.31127e+01,  8.28486e-04, -4.30375e-03,  2.91581e+00,  1.85410e+00,  1.85266e+00, -1.87622e-03, -1.01369e-02, -9.88920e-01,  2.91546e+00,  1.85404e+00,  1.85263e+00, -1.75551e-03, -1.01365e-02, -9.88851e-01,  3.54714e-04,  6.35608e-05,  3.91552e-05, -1.20710e-04, -4.32225e-07, -6.86147e-05,  1.05453e-03,  4.01728e-02,  1.02661e-01, -1.53524e-03, -7.21530e-04, -5.51338e-02, -1.90368e-03, -2.16067e-02,  1.84333e-03
 2.82500e+01,  1.00938e+00,  2.31514e+01,  5.05096e-03, -4.48427e-03,  2.91729e+00,  1.84736e+00,  1.85122e+00,  1.42959e-02, -1.05389e-02, -9.87026e-01,  2.91719e+00,  1.84735e+00,  1.85122e+00,  1.42766e-02, -1.05462e-02, -9.87020e-01,  1.01660e-04,  1.67763e-05,  6.01646e-06,  1.92375e-05,  7.37931e-06, -6.08430e-06, -1.27381e-05, -9.61206e-03,  6.71280e-02,  2.71724e-04,  1.02514e-02,  1.96576e-02,  1.33962e-03,  8.38968e-03,  4.85161e-04
 2.87500e+01,  9.97776e-01,  2.32010e+01, -3.18552e-03, -4.48627e-03,  2.94021e+00,  1.86923e+00,  1.87263e+00,  1.56829e-02, -1.03687e-02, -9.99315e-01,  2.94012e+00,  1.86922e+00,  1.87263e+00,  1.57054e-02, -1.03707e-02, -9.99316e-01,  9.52936e-05,  1.07146e-05,  1.15799e-06, -2.25579e-05,  2.01759e-06,  1.52625e-06, -5.45242e-04, -3.81297e-03,  6.70976e-02, -7.98577e-04, -7.02525e-03, -1.77043e-02,  5.57576e-04, -3.68494e-03,  2.74218e-04
 2.92500e+01,  1.00068e+00,  2.32364e+01, -2.25958e-03, -4.29744e-03,  2.95171e+00,  1.86381e+00,  1.86823e+00,  2.28745e-02, -1.00017e-02, -9.96573e-01,  2.95154e+00,  1.86380e+00,  1.86823e+00,  2.29005e-02, -1.00030e-02, -9.96574e-01,  1.66313e-04,  5.35158e-06,  1.96340e-06, -2.60486e-05,  1.30491e-06,  1.53211e-06, -1.96051e-04, -3.83655e-03,  8.89726e-02,  9.80142e-04,  4.37371e-03, -1.32742e-02,  2.46179e-04,  4.77376e-03,  1.65445e-03
 2.97500e+01,  9.95436e-01,  2.32738e+01, -6.36514e-03, -3.16837e-03,  2.97273e+00,  1.85782e+00,  1.87775e+00,  1.76516e-02, -9.79976e-03, -1.00171e+00,  2.97255e+00,  1.85781e+00,  1.87774e+00,  1.76451e-02, -9.80062e-03, -1.00170e+00,  1.85022e-04,  1.85318e-06,  9.78727e-07,  6.44445e-06,  8.56133e-07, -5.66199e-06,  1.06652e-03,  2.82421e-02,  7.53822e-02,  2.78618e-04, -2.55470e-03,  7.90656e-03, -1.09540e-03, -3.18921e-03,  1.23298e-03
 3.02500e+01,  9.94547e-01,  2.33081e+01,  5.89045e-03, -3.34010e-03,  2.93395e+00,  1.85912e+00,  1.87708e+00,  1.49652e-02, -8.57355e-03, -1.00189e+00,  2.93367e+00,  1.85911e+00,  1.87707e+00,  1.49306e-02, -8.58025e-03, -1.00189e+00,  2.85355e-04,  1.32814e-05,  6.91313e-06,  3.45774e-05,  6.69591e-06, -8.66154e-06,  5.50110e-04, -1.37237e-02,  1.13766e-01,  3.70834e-04,  8.47065e-03,  1.86888e-02, -5.43626e-04,  9.07058e-03,  7.49465e-04
 3.07500e+01,  9.99265e-01,  2.33641e+01,  5.76440e-03, -4.26608e-03,  2.93889e+00,  1.88023e+00,  1.86738e+00,  1.47098e-02, -8.56905e-03, -9.96774e-01,  2.93873e+00,  1.88022e+00,  1.86738e+00,  1.47584e-02, -8.57410e-03, -9.96764e-01,  1.55315e-04,  1.57841e-05,  6.36849e-06, -4.86403e-05,  5.05437e-06, -1.04992e-05,  1.33035e-04,  7.69514e-03,  8.50264e-02,  9.20320e-05, -4.93658e-03, -2.57117e-02,  4.79016e-04, -8.61147e-03, -2.81445e-03
 3.12500e+01,  9.98462e-01,  2.33930e+01,  1.31402e-05, -4.66936e-03,  2.94871e+00,  1.87380e+00,  1.86999e+00,  8.01272e-03, -7.59264e-03, -9.98654e-01,  2.94868e+00,  1.87380e+00,  1.86999e+00,  8.00810e-03, -7.59233e-03, -9.98650e-01,  3.48463e-05,  1.02631e-06,  8.51031e-07,  4.62182e-06, -3.13547e-07, -4.65442e-06, -6.85146e-06,  1.83375e-02,  1.81588e-02, -7.93445e-04,  1.50632e-03,  6.14583e-03, -3.30033e-04, -3.17248e-03,  4.93709e-04
 3.17500e+01,  1.00158e+00,  2.34307e+01,  1.79460e-03, -5.19411e-03,  2.94376e+00,  1.85453e+00,  1.86497e+00,  1.57845e-02, -5.74244e-03, -9.94181e-01,  2.94370e+00,  1.85452e+00,  1.86496e+00,  1.57968e-02, -5.74124e-03, -9.94179e-01,  6.34072e-05,  2.80767e-06,  6.66943e-06, -1.22946e-05, -1.20036e-06, -2.23474e-06, -7.63612e-04,  5.60496e-04,  5.51877e-02,  5.19550e-04,  2.11469e-03, -1.07657e-02,  4.41631e-04, -8.89904e-03, -1.58138e-03
 3.22500e+01,  1.00373e+00,  2.34658e+01,  4.02422e-04, -5.84456e-03,  2.93854e+00,  1.87104e+00,  1.85961e+00, -1.05411e-03, -3.30245e-03, -9.91955e-01,  2.93839e+00,  1.87104e+00,  1.85961e+00, -1.06499e-03, -3.30180e-03, -9.91962e-01,  1.50414e-04,  1.96054e-06,  1.54889e-06,  1.08886e-05, -6.44617e-07,  7.14092e-06, -6.33594e-04, -2.12130e-02,  7.35340e-02,  5.32112e-04,  1.66305e-03,  9.05831e-03,  2.28320e-04, -4.29446e-03, -3.18096e-04
 3.27500e+01,  9.98448e-01,  2.35136e+01, -4.74272e-03, -5.40577e-03,  2.91583e+00,  1.87058e+00,  1.86983e+00,  6.74304e-04, -2.33152e-03, -9.97863e-01,  2.91556e+00,  1.87058e+00,  1.86982e+00,  6.83824e-04, -2.32630e-03, -9.97864e-01,  2.66595e-04,  2.84685e-06,  1.06671e-05, -9.52003e-06, -5.22167e-06,  1.47777e-06,  1.25307e-04, -4.01565e-03,  1.12805e-01, -1.21493e-04, -5.32635e-03, -4.79571e-03,  1.20124e-04,  1.12582e-02,  2.20858e-03
 3.32500e+01,  9.98165e-01,  2.35551e+01,  3.68211e-03, -4.75875e-03,  2.94878e+00,  1.87664e+00,  1.87019e+00,  6.83386e-03, -1.84855e-03, -9.97776e-01,  2.94871e+00,  1.87662e+00,  1.87017e+00,  6.80372e-03, -1.84580e-03, -9.97777e-01,  6.52341e-05,  1.44007e-05,  1.92294e-05,  3.01468e-05, -2.74698e-06,  4.92358e-07, -5.42585e-04, -1.24766e-04,  5.59640e-02,  1.00070e-05, -2.41195e-03,  2.58558e-02,  3.90453e-04,  1.51622e-02,  5.48006e-04
 3.37500e+01,  9.94036e-01,  2.35915e+01,  5.84471e-03, -4.42158e-03,  2.93114e+00,  1.87552e+00,  1.87629e+00, -1.58532e-03, -1.25049e-03, -1.00085e+00,  2.93109e+00,  1.87551e+00,  1.87628e+00, -1.56933e-03, -1.25041e-03, -1.00086e+00,  5.05788e-05,  6.76771e-06,  1.01684e-05, -1.59830e-05, -8.37237e-08,  1.15481e-05, -1.36560e-03, -1.27730e-02,  4.21171e-02,  1.03727e-03,  1.62582e-04, -1.79086e-02, -2.79855e-04, -1.10667e-02, -2.23009e-04
 3.42500e+01,  9.89201e-01,  2.36189e+01,  3.98904e-03, -4.43106e-03,  2.92564e+00,  1.86830e+00,  1.88656e+00, -1.55429e-03, -1.66333e-03, -1.00377e+00,  2.92547e+00,  1.86828e+00,  1.88655e+00, -1.61606e-03, -1.66112e-03, -1.00376e+00,  1.73192e-04,  2.38300e-05,  5.55408e-06,  6.17699e-05, -2.20738e-06, -1.40066e-05,  1.16944e-04,  2.18064e-02,  8.01489e-02,  2.38112e-04,  3.69417e-03,  3.29965e-02, -8.05399e-04, -8.12968e-03,  4.01902e-04
 3.47500e+01,  9.96118e-01,  2.36562e+01,  3.95484e-03, -4.36306e-03,  2.94231e+00,  1.86459e+00,  1.87373e+00, -5.80699e-03, -1.20993e-04, -9.97368e-01,  2.94219e+00,  1.86459e+00,  1.87373e+00, -5.78863e-03, -1.20094e-04, -9.97373e-01,  1.18230e-04,  2.93294e-06,  4.66338e-07, -1.83572e-05, -8.99166e-07,  4.83066e-06,  8.36539e-05, -3.89288e-03,  7.49287e-02, -7.97912e-04,  1.21468e-03, -1.15062e-02,  1.43321e-03, -1.24126e-03,  2.83472e-03
 3.52500e+01,  9.93610e-01,  2.36874e+01,  5.93782e-04, -3.86114e-03,  2.94885e+00,  1.86470e+00,  1.87793e+00, -6.45916e-03,  3.64266e-04, -1.00175e+00,  2.94876e+00,  1.86469e+00,  1.87793e+00, -6.43833e-03,  3.65954e-04, -1.00175e+00,  8.91396e-05,  1.12253e-05,  5.16165e-07, -2.08293e-05, -1.68826e-06,  3.68022e-07, -2.49595e-04, -1.03670e-03,  6.53431e-02,  3.27828e-04, -8.48986e-03, -1.58475e-02, -1.22183e-03,  2.16112e-03,  3.95948e-04
 3.57500e+01,  9.88744e-01,  2.37189e+01,  4.17128e-03, -4.01305e-03,  2.95654e+00,  1.85257e+00,  1.88660e+00, -3.17272e-03, -1.61600e-03, -1.00810e+00,  2.95650e+00,  1.85257e+00,  1.88660e+00, -3.17353e-03, -1.61835e-03, -1.00810e+00,  3.53888e-05,  1.59400e-06,  4.43966e-06,  8.09461e-07,  2.34322e-06, -4.36462e-06,  5.69466e-04, -9.01371e-03,  3.70024e-02, -6.13864e-04,  3.65588e-03,  4.63886e-03,  1.09412e-04,  7.26540e-03,  1.40671e-03
 3.62500e+01,  9.93983e-01,  2.37437e+01,  5.10136e-03, -4.05996e-03,  2.96148e+00,  1.86868e+00,  1.87633e+00, -1.62805e-05, -9.48055e-04, -1.00239e+00,  2.96130e+00,  1.86867e+00,  1.87632e+00, -5.89899e-05, -9.48923e-04, -1.00238e+00,  1.80182e-04,  1.13027e-05,  4.64427e-06,  4.27094e-05,  8.68348e-07, -5.89243e-06,  4.44668e-04,  9.54464e-03,  9.10139e-02,  5.61139e-04, -1.39147e-03,  2.30844e-02, -2.28082e-04, -7.45917e-03,  2.91444e-07
 3.67500e+01,  9.97805e-01,  2.37878e+01, -3.73747e-03, -4.56240e-03,  2.94854e+00,  1.86453e+00,  1.87011e+00,  6.17037e-03,  2.03607e-05, -9.98848e-01,  2.94840e+00,  1.86451e+00,  1.87011e+00,  6.21452e-03,  2.48890e-05, -9.98843e-01,  1.38267e-04,  2.26097e-05,  4.73476e-06, -4.41507e-05, -4.52828e-06, -5.26527e-06,  1.16652e-03,  7.09815e-03,  8.01414e-02,  5.37765e-05,  7.67216e-03, -2.91480e-02, -5.81233e-04, -7.51022e-03, -4.47024e-04
 3.72500e+01,  9.96812e-01,  2.38198e+01, -1.01628e-04, -3.87597e-03,  2.95633e+00,  1.87668e+00,  1.87189e+00,  9.68109e-03,  8.45473e-04, -9.97633e-01,  2.95616e+00,  1.87661e+00,  1.87189e+00,  9.58044e-03,  8.45158e-04, -9.97637e-01,  1.72976e-04,  6.34083e-05,  1.29872e-06,  1.00644e-04,  3.15081e-07,  4.53668e-06, -1.49715e-03,  1.84309e-02,  8.32966e-02, -9.40598e-04,  3.76467e-03,  5.46200e-02,  8.81076e-04,  3.82317e-03, -7.05503e-04
 3.77500e+01,  9.96837e-01,  2.38686e+01, -1.19938e-03, -3.50241e-03,  2.94782e+00,  1.87226e+00,  1.87165e+00,  1.18639e-02,  2.84136e-03, -9.97443e-01,  2.94775e+00,  1.87224e+00,  1.87164e+00,  1.19032e-02,  2.85067e-03, -9.97453e-01,  7.25632e-05,  2.29938e-05,  1.08366e-05, -3.93240e-05, -9.31327e-06,  9.80284e-06, -3.31876e-04,  8.89332e-03,  5.63404e-02, -3.09668e-05, -9.10524e-03, -2.78107e-02,  6.04577e-04,  1.13830e-02,  1.14893e-03
 3.82500e+01,  9.90608e-01,  2.38924e+01, -3.95593e-03, -3.16512e-03,  2.94809e+00,  1.87170e+00,  1.88292e+00,  1.87265e-02,  4.47585e-03, -1.00421e+00,  2.94802e+00,  1.87170e+00,  1.88292e+00,  1.87273e-02,  4.47511e-03, -1.00421e+00,  7.55982e-05,  8.89641e-08,  6.23690e-06, -8.62655e-07,  7.32015e-07, -3.30784e-06, -1.15112e-03, -4.94724e-03,  5.93359e-02,  1.61748e-05,  1.01772e-03, -3.57264e-04,  1.00366e-04,  8.65124e-03,  2.11852e-04
 3.87500e+01,  9.96285e-01,  2.39183e+01, -9.33465e-04, -4.11563e-03,  2.94562e+00,  1.89685e+00,  1.87330e+00,  1.39986e-02,  3.51899e-03, -9.98215e-01,  2.94551e+00,  1.89684e+00,  1.87330e+00,  1.39668e-02,  3.51964e-03, -9.98215e-01,  1.14426e-04,  9.09844e-06,  2.02285e-06,  3.18051e-05, -6.53584e-07,  2.67183e-09, -2.92479e-05,  1.84061e-02,  6.43464e-02,  1.75889e-04,  3.59412e-03,  1.96285e-02,  1.61254e-03,  4.04917e-03, -4.63283e-03
 3.92500e+01,  9.98881e-01,  2.39503e+01, -6.85781e-03, -5.35305e-03,  2.96136e+00,  1.88127e+00,  1.86945e+00,  1.31185e-02,  2.44015e-03, -9.94980e-01,  2.96125e+00,  1.88127e+00,  1.86944e+00,  1.31109e-02,  2.43860e-03, -9.94970e-01,  1.05452e-04,  1.40778e-06,  9.36696e-06,  7.61370e-06,  1.55309e-06, -9.88331e-06, -2.13009e-05,  1.33324e-02,  6.59655e-02,  1.62575e-03, -1.60080e-03,  6.83563e-03, -3.75520e-04, -1.05733e-02,  1.34711e-03
 3.97500e+01,  1.00182e+00,  2.39865e+01, -1.91739e-03, -5.33738e-03,  2.95326e+00,  1.88039e+00,  1.86388e+00,  7.15543e-04,  2.32494e-03, -9.92271e-01,  2.95319e+00,  1.88039e+00,  1.86388e+00,  7.04826e-04,  2.32587e-03, -9.92270e-01,  7.07657e-05,  1.87062e-06,  2.56255e-06,  1.07166e-05, -9.29112e-07, -1.28754e-06, -2.64128e-04, -3.65851e-05,  5.82002e-02,  6.07937e-04, -1.60173e-03,  8.81873e-03,  1.95865e-05,  5.51485e-03, -1.03562e-03
 4.02500e+01,  1.00117e+00,  2.40056e+01, -6.54270e-03, -5.44559e-03,  2.92600e+00,  1.88436e+00,  1.86582e+00, -3.25944e-04,  2.76359e-03, -9.92599e-01,  2.92593e+00,  1.88435e+00,  1.86582e+00, -3.43126e-04,  2.76341e-03, -9.92603e-01,  7.81686e-05,  5.38895e-06,  6.44984e-07,  1.71815e-05,  1.79685e-07,  4.11462e-06,  7.37857e-04,  7.47552e-03,  5.93937e-02, -1.15779e-03, -2.41602e-03,  1.51867e-02, -4.26445e-04,  2.54693e-03,  2.05384e-03
 4.07500e+01,  9.99388e-01,  2.40352e+01,  1.99434e-03, -4.70093e-03,  2.93036e+00,  1.85781e+00,  1.86846e+00, -7.23377e-03,  4.01041e-03, -9.94016e-01,  2.93033e+00,  1.85781e+00,  1.86846e+00, -7.22906e-03,  4.01127e-03, -9.94016e-01,  3.12040e-05,  9.88493e-07,  2.29671e-06, -4.71083e-06, -8.64837e-07,  4.94367e-07,  6.77880e-04,  5.79732e-04,  3.86317e-02,  2.86182e-04,  1.69558e-03, -5.97219e-03, -4.44554e-04, -5.21483e-03,  9.74029e-04
 4.12500e+01,  1.00224e+00,  2.40629e+01, -6.92019e-03, -4.35144e-03,  2.92037e+00,  1.84923e+00,  1.86177e+00, -4.96698e-03,  4.37311e-03, -9.91243e-01,  2.92028e+00,  1.84923e+00,  1.86176e+00, -4.95848e-03,  4.37262e-03, -9.91232e-01,  9.11988e-05,  8.54910e-07,  6.36858e-06, -8.49930e-06,  4.88913e-07, -1.08692e-05, -7.60801e-04, -1.54224e-02,  5.86559e-02,  4.32635e-04,  7.35041e-04, -6.18316e-03, -2.90925e-04,  8.73887e-03,  2.15274e-04
 4.17500e+01,  9.99936e-01,  2.40939e+01, -3.13893e-03, -3.87704e-03,  2.93590e+00,  1.86057e+00,  1.86659e+00, -1.15129e-02,  7.09488e-03, -9.94845e-01,  2.93584e+00,  1.86055e+00,  1.86657e+00, -1.15399e-02,  7.09666e-03, -9.94850e-01,  5.42564e-05,  1.44124e-05,  1.78902e-05,  2.70020e-05, -1.77812e-06,  4.71861e-06,  8.49240e-04,  3.32761e-03,  5.05308e-02,  5.88785e-04, -1.73373e-03,  2.60306e-02, -6.10037e-04,  1.46496e-02,  6.54092e-04
 4.22500e+01,  1.00115e+00,  2.41165e+01,  1.66688e-03, -4.01166e-03,  2.95106e+00,  1.87593e+00,  1.86562e+00, -5.50762e-03,  7.56081e-03, -9.96331e-01,  2.95104e+00,  1.87593e+00,  1.86560e+00, -5.50673e-03,  7.56156e-03, -9.96315e-01,  1.92312e-05,  5.85443e-06,  1.27677e-05, -8.81421e-07, -7.48669e-07, -1.54354e-05,  1.01046e-03, -1.48606e-02,  6.01044e-03, -2.12670e-05, -9.56560e-04, -1.66424e-02, -4.03910e-04,  1.23649e-02, -7.33429e-04
 4.27500e+01,  9.98013e-01,  2.41357e+01, -5.27625e-03, -3.51274e-03,  2.94456e+00,  1.87746e+00,  1.87023e+00, -1.31413e-03,  8.39791e-03, -1.00054e+00,  2.94441e+00,  1.87746e+00,  1.87023e+00, -1.30203e-03,  8.40118e-03, -1.00053e+00,  1.45173e-04,  4.81837e-06,  5.69235e-06, -1.20992e-05, -3.26554e-06, -1.17679e-05, -1.05523e-03, -2.07889e-02,  7.22698e-02, -8.59073e-04, -4.05761e-03, -1.27341e-02,  8.79332e-04,  8.17391e-03,  1.64669e-03
 4.32500e+01,  9.98254e-01,  2.41690e+01, -1.36141e-03, -2.75108e-03,  2.94949e+00,  1.86246e+00,  1.86915e+00,  9.23641e-03,  7.62682e-03, -9.99476e-01,  2.94946e+00,  1.86244e+00,  1.86914e+00,  9.25526e-03,  7.62196e-03, -9.99480e-01,  2.39956e-05,  1.84977e-05,  1.65079e-05, -1.88538e-05,  4.85984e-06,  3.56050e-06, -1.94127e-04,  2.13602e-03,  3.36861e-02,  6.26911e-04,  4.89321e-03, -2.80941e-02,  9.29135e-05,  1.40367e-02,  1.58297e-03
 4.37500e+01,  9.96755e-01,  2.41905e+01, -1.14401e-02, -1.87155e-03,  2.95934e+00,  1.86526e+00,  1.87086e+00, -6.22912e-03,  7.25536e-03, -1.00010e+00,  2.95925e+00,  1.86526e+00,  1.87085e+00, -6.21582e-03,  7.25921e-03, -1.00010e+00,  9.42314e-05,  4.07135e-06,  4.73606e-06, -1.32962e-05, -3.85568e-06,  6.00534e-06, -4.53947e-04, -4.66618e-03,  6.66281e-02, -3.09795e-04,  5.72690e-03, -8.02199e-03, -1.17622e-03, -7.36011e-03,  2.27836e-03
 4.42500e+01,  1.00169e+00,  2.42150e+01, -1.34539e-02, -1.49146e-03,  2.95418e+00,  1.84562e+00,  1.86142e+00, -1.27100e-02,  7.28990e-03, -9.95621e-01,  2.95407e+00,  1.84560e+00,  1.86141e+00, -1.26652e-02,  7.28907e-03, -9.95616e-01,  1.08907e-04,  1.90439e-05,  4.22609e-06, -4.48827e-05,  8.35429e-07, -5.46843e-06,  3.16100e-04,  8.75703e-03,  7.01572e-02, -4.83608e-04, -1.14549e-03, -3.01414e-02, -8.94597e-04, -7.06725e-03, -1.84665e-04
 4.47500e+01,  1.00668e+00,  2.42420e+01, -1.26636e-02, -1.20825e-03,  2.94003e+00,  1.83775e+00,  1.85501e+00, -1.20370e-02,  7.45263e-03, -9.90767e-01,  2.93998e+00,  1.83775e+00,  1.85501e+00, -1.20310e-02,  7.45158e-03, -9.90765e-01,  5.56221e-05,  1.68571e-06,  8.72353e-07, -5.96911e-06,  1.05567e-06, -1.73341e-06,  6.45585e-04,  6.49216e-03,  4.98952e-02,  6.03842e-04, -4.05882e-03, -3.62372e-03, -5.06322e-04, -3.18880e-03,  3.86626e-05
 4.52500e+01,  1.00596e+00,  2.42715e+01, -7.51485e-03, -1.08593e-03,  2.92521e+00,  1.86255e+00,  1.85563e+00,  2.96901e-04,  5.87652e-03, -9.91541e-01,  2.92518e+00,  1.86254e+00,  1.85562e+00,  3.03813e-04,  5.87184e-03, -9.91528e-01,  2.86220e-05,  4.13515e-06,  6.46040e-06, -6.91191e-06,  4.68406e-06, -1.22663e-05, -2.93706e-04, -1.64073e-02,  1.72741e-02,  1.14048e-03,  6.43800e-03,  5.28110e-03,  7.52663e-04,  8.77317e-03, -7.61903e-04
 4.57500e+01,  1.00496e+00,  2.42948e+01, -9.47056e-03, -1.15355e-03,  2.92950e+00,  1.87167e+00,  1.85712e+00,  1.15751e-02,  4.31131e-03, -9.89969e-01,  2.92949e+00,  1.87166e+00,  1.85712e+00,  1.15872e-02,  4.30993e-03, -9.89967e-01,  1.60855e-05,  9.05913e-06,  3.69323e-07, -1.20385e-05,  1.37874e-06, -1.90031e-06, -1.29296e-03,  1.15005e-02,  1.54021e-02,  3.00858e-04, -8.44808e-03, -1.22264e-02,  1.85162e-04, -2.08836e-03,  3.74612e-04
 4.62500e+01,  1.00622e+00,  2.43158e+01, -7.14650e-03, -1.03268e-03,  2.92241e+00,  1.84898e+00,  1.85590e+00,  8.69222e-03,  3.30813e-03, -9.89522e-01,  2.92236e+00,  1.84896e+00,  1.85589e+00,  8.66347e-03,  3.31231e-03, -9.89509e-01,  4.92941e-05,  1.86176e-05,  1.06665e-05,  2.87563e-05, -4.17913e-06, -1.30123e-05,  2.70965e-04,  1.24673e-02,  4.17119e-02, -1.67255e-03,  3.56263e-03,  2.88417e-02, -4.11961e-04, -1.12864e-02, -1.39085e-03
 4.67500e+01,  1.00677e+00,  2.43488e+01, -3.27159e-03, -1.28764e-03,  2.94668e+00,  1.84140e+00,  1.85668e+00,  1.40954e-02,  2.91934e-03, -9.89722e-01,  2.94649e+00,  1.84139e+00,  1.85666e+00,  1.40553e-02,  2.91867e-03, -9.89724e-01,  1.92899e-04,  8.36316e-06,  1.73585e-05,  4.01225e-05,  6.67219e-07,  2.41908e-06,  9.39060e-05,  1.13119e-03,  9.63109e-02,  4.60093e-04,  3.73488e-04,  2.00238e-02, -5.63586e-05,  1.44289e-02,  5.53392e-04
 4.72500e+01,  1.00354e+00,  2.43844e+01,  2.03492e-03, -9.15112e-04,  2.93848e+00,  1.85269e+00,  1.86298e+00,  1.14631e-02,  2.14973e-03, -9.92668e-01,  2.93847e+00,  1.85269e+00,  1.86297e+00,  1.14678e-02,  2.14897e-03, -9.92672e-01,  1.03409e-05,  3.60955e-06,  4.62031e-06, -4.67204e-06,  7.60044e-07,  3.25916e-06, -7.25471e-04,  4.59121e-03,  2.02667e-02,  1.00224e-04,  1.77908e-03, -1.26791e-02,  1.21727e-03,  7.32316e-03,  1.27325e-03
 4.77500e+01,  1.00466e+00,  2.43973e+01, -8.46008e-03,  4.19106e-04,  2.92749e+00,  1.84530e+00,  1.85872e+00,  1.56985e-02,  1.32537e-03, -9.89985e-01,  2.92744e+00,  1.84530e+00,  1.85869e+00,  1.57138e-02,  1.31832e-03, -9.89960e-01,  5.08304e-05,  4.65390e-06,  2.75719e-05, -1.53454e-05,  7.04878e-06, -2.48440e-05, -7.88456e-04,  1.72308e-02,  3.54423e-02, -6.51015e-05, -4.92041e-03, -1.12760e-02,  1.69304e-04, -1.81579e-02,  1.64007e-03
 4.82500e+01,  1.01022e+00,  2.44233e+01, -1.34942e-02,  1.56475e-04,  2.92696e+00,  1.85933e+00,  1.84868e+00, -6.39357e-04,  6.61494e-04, -9.85631e-01,  2.92685e+00,  1.85933e+00,  1.84868e+00, -6.44788e-04,  6.60596e-04, -9.85632e-01,  1.04853e-04,  8.38828e-07,  1.46469e-06,  5.43147e-06,  8.97166e-07,  1.74569e-06,  1.40198e-03,  7.11303e-03,  6.94546e-02,  4.11456e-04,  2.87831e-03,  2.53261e-03, -1.26335e-03,  3.99507e-03, -3.42655e-04
 4.87500e+01,  1.00991e+00,  2.44571e+01, -1.03690e-02,  2.00427e-04,  2.88860e+00,  1.86592e+00,  1.84996e+00,  7.87815e-03,  7.92661e-04, -9.87538e-01,  2.88854e+00,  1.86592e+00,  1.84995e+00,  7.88438e-03,  7.91291e-04, -9.87529e-01,  5.29356e-05,  8.90518e-07,  3.18392e-06, -6.23062e-06,  1.37041e-06, -9.56252e-06,  3.99651e-04,  1.74233e-02,  3.64325e-02, -1.35931e-03, -2.32798e-03, -3.69811e-03, -1.05985e-03, -6.06712e-03, -9.32926e-04
 4.92500e+01,  1.01152e+00,  2.44713e+01, -1.73527e-02, -2.00516e-04,  2.91239e+00,  1.85805e+00,  1.84735e+00,  5.93993e-03,  8.73517e-04, -9.86312e-01,  2.91232e+00,  1.85805e+00,  1.84730e+00,  5.93292e-03,  8.70372e-04, -9.86270e-01,  7.02986e-05,  3.50390e-06,  4.53815e-05,  7.01157e-06,  3.14490e-06, -4.22565e-05,  5.56815e-04, -2.13558e-02,  3.92746e-02, -6.40344e-04,  1.74576e-03,  1.24381e-02,  6.50877e-04,  2.32771e-02, -8.19662e-04
 4.97500e+01,  1.00766e+00,  2.45008e+01, -7.95622e-03, -1.80762e-04,  2.92041e+00,  1.86900e+00,  1.85443e+00, -2.70278e-03,  9.41551e-04, -9.91676e-01,  2.92029e+00,  1.86898e+00,  1.85441e+00, -2.74632e-03,  9.39416e-04, -9.91682e-01,  1.11436e-04,  1.70095e-05,  1.86886e-05,  4.35354e-05,  2.13456e-06,  5.63658e-06, -2.87888e-04,  3.50767e-03,  7.28208e-02, -2.24123e-04,  1.31799e-03,  2.84576e-02,  2.51392e-04,  1.49667e-02,  8.71077e-04


==> data/smooth/vertical_profile_var_nu_z_plus_56.csv <==
z, conc, vel_x, vel_y, vel_z, rij_xx, rij_yy, rij_zz, rij_xy, rij_yz, rij_xz, lagr_corrected_rij_xx, lagr_corrected_rij_yy, lagr_corrected_rij_zz, lagr_corrected_rij_xy, lagr_corrected_rij_yz, lagr_corrected_rij_xz, lagr_correction_rij_xx, lagr_correction_rij_yy, lagr_correction_rij_zz, lagr_correction_rij_xy, lagr_correction_rij_yz, lagr_correction_rij_xz, lagr_estim_gradient_xx, lagr_estim_gradient_xy, lagr_estim_gradient_xz, lagr_estim_gradient_yx, lagr_estim_gradient_yy, lagr_estim_gradient_yz, lagr_estim_gradient_zx, lagr_estim_gradient_zy, lagr_estim_gradient_zz
 2.75000e+00,  9.94283e-01,  1.50049e+01,  1.06857e-03,  4.56128e-04,  2.94324e+00,  1.87782e+00,  1.88066e+00, -1.87794e-02,  2.78876e-03, -9.92927e-01,  2.93022e+00,  1.87782e+00,  1.88065e+00, -1.88632e-02,  2.79138e-03, -9.92958e-01,  1.30220e-02,  1.21499e-06,  1.18367e-05,  8.37955e-05, -2.61418e-06,  3.08553e-05,  1.42568e-04,  2.44384e-03,  7.90380e-01,  6.44752e-06, -2.83376e-03,  5.12079e-03, -8.44937e-04,  1.18646e-02,  1.72850e-03
 3.25000e+00,  1.00227e+00,  1.53941e+01, -7.24594e-04,  3.70981e-04,  2.95625e+00,  1.85465e+00,  1.87282e+00, -5.76557e-04,  7.57051e-04, -9.97044e-01,  2.94650e+00,  1.85463e+00,  1.87282e+00, -1.04955e-03,  7.58157e-04, -9.97021e-01,  9.75235e-03,  2.33130e-05,  3.18270e-07,  4.72995e-04, -1.10685e-06, -2.35994e-05, -1.31622e-04,  8.56584e-03,  6.84927e-01, -1.76114e-03,  1.59239e-03,  3.31569e-02,  8.02838e-04,  1.55450e-03, -1.73919e-03
 3.75000e+00,  1.00381e+00,  1.57239e+01,  1.08340e-02,  1.83476e-05,  2.92478e+00,  1.87527e+00,  1.87040e+00, -2.25319e-03,  1.09709e-03, -9.97327e-01,  2.91717e+00,  1.87526e+00,  1.87038e+00, -2.44145e-03,  1.09616e-03, -9.97303e-01,  7.60556e-03,  4.81047e-06,  1.54805e-05,  1.88261e-04,  9.32575e-07, -2.37111e-05, -6.41830e-04,  7.99096e-03,  6.05364e-01,  5.76329e-05,  1.53821e-03,  1.49152e-02, -9.85704e-05,  1.35597e-02, -2.59418e-03
 4.25000e+00,  9.96219e-01,  1.60219e+01,  1.14053e-02,  4.08756e-05,  2.92824e+00,  1.86873e+00,  1.87822e+00, -1.31399e-02, -4.14211e-03, -1.00703e+00,  2.92221e+00,  1.86865e+00,  1.87821e+00, -1.24821e-02, -4.14202e-03, -1.00705e+00,  6.03417e-03,  7.23133e-05,  6.17831e-06, -6.57839e-04, -8.93244e-08,  1.83381e-05, -5.87634e-04,  6.79013e-04,  5.38120e-01,  2.51535e-04, -2.74335e-03, -5.86497e-02,  8.59601e-04, -8.52885e-03,  1.68645e-03
 4.75000e+00,  9.96728e-01,  1.62814e+01,  1.85903e-03,  8.94936e-04,  2.95043e+00,  1.87432e+00,  1.87440e+00,  1.07254e-02, -8.32519e-03, -1.00374e+00,  2.94513e+00,  1.87432e+00,  1.87440e+00,  1.05592e-02, -8.32587e-03, -1.00376e+00,  5.29881e-03,  5.21839e-06,  3.87991e-07,  1.66228e-04,  6.72715e-07,  2.24060e-05,  1.08499e-03, -1.25627e-02,  5.03396e-01,  2.44060e-04, -3.86510e-04,  1.57909e-02, -1.69077e-03, -8.56314e-04,  2.06300e-03
 5.25000e+00,  9.96041e-01,  1.65247e+01,  4.93011e-03,  5.80633e-04,  2.95362e+00,  1.86540e+00,  1.87320e+00,  1.96161e-02, -3.24146e-03, -1.00219e+00,  2.94957e+00,  1.86533e+00,  1.87320e+00,  1.90975e-02, -3.24095e-03, -1.00218e+00,  4.04277e-03,  6.65759e-05,  2.16430e-06,  5.18562e-04, -5.17962e-07, -3.99791e-06,  6.01269e-04, -3.80458e-03,  4.41031e-01,  9.27523e-04, -4.28560e-04,  5.65678e-02,  2.82181e-04, -5.08170e-03, -6.09209e-04
 5.75000e+00,  9.98938e-01,  1.67377e+01,  8.50005e-03,  6.50005e-04,  2.94664e+00,  1.87340e+00,  1.86971e+00,  6.63015e-03, -2.28144e-03, -9.98265e-01,  2.94336e+00,  1.87336e+00,  1.86971e+00,  6.97099e-03, -2.28287e-03, -9.98270e-01,  3.27995e-03,  3.81238e-05,  1.52154e-06, -3.40839e-04,  1.42898e-06,  5.27192e-06, -1.13045e-03, -1.38313e-02,  3.96020e-01, -7.25995e-05,  7.11321e-03, -4.03700e-02,  7.65394e-04,  4.15525e-03,  1.22313e-03
 6.25000e+00,  9.98298e-01,  1.69405e+01,  1.28034e-02,  4.56350e-04,  2.93611e+00,  1.86881e+00,  1.87056e+00,  6.58477e-03, -2.90547e-03, -9.98732e-01,  2.93356e+00,  1.86881e+00,  1.87056e+00,  6.58056e-03, -2.90418e-03, -9.98730e-01,  2.54957e-03,  5.94788e-07,  2.82597e-06,  4.21696e-06, -1.28755e-06, -1.84278e-06, -3.13573e-04,  3.26349e-03,  3.49664e-01, -1.16734e-04, -2.64694e-03,  6.85620e-04, -2.06439e-04,  5.81374e-03, -4.89780e-04
 6.75000e+00,  9.96107e-01,  1.71227e+01,  1.03894e-02,  2.47576e-04,  2.94457e+00,  1.86309e+00,  1.87142e+00,  5.24195e-03,  2.54751e-04, -9.99569e-01,  2.94219e+00,  1.86309e+00,  1.87141e+00,  5.16509e-03,  2.52792e-04, -9.99553e-01,  2.37344e-03,  3.68713e-06,  5.23925e-06,  7.68556e-05,  1.95878e-06, -1.52718e-05, -8.55028e-04, -1.68077e-02,  3.35711e-01,  5.30798e-04,  3.19012e-03,  1.16324e-02,  2.33001e-03,  7.57684e-03, -6.24880e-04
 7.25000e+00,  9.98467e-01,  1.73017e+01,  7.83166e-03, -3.56894e-04,  2.94131e+00,  1.85439e+00,  1.87184e+00,  3.74303e-03,  3.57902e-03, -1.00027e+00,  2.93918e+00,  1.85438e+00,  1.87182e+00,  3.87997e-03,  3.58448e-03, -1.00026e+00,  2.12391e-03,  1.02986e-05,  2.29612e-05, -1.36942e-04, -5.45557e-06, -3.68682e-06,  7.02282e-04, -5.88246e-03,  3.19323e-01, -5.94775e-04, -3.77965e-03, -2.08740e-02, -1.11473e-03,  1.65538e-02,  6.10084e-04
 7.75000e+00,  9.96774e-01,  1.74700e+01, -2.73333e-03, -1.60998e-04,  2.93731e+00,  1.85398e+00,  1.87445e+00,  5.44308e-03,  4.23288e-03, -1.00433e+00,  2.93498e+00,  1.85397e+00,  1.87438e+00,  5.60113e-03,  4.23480e-03, -1.00429e+00,  2.32885e-03,  1.12717e-05,  7.77839e-05, -1.58056e-04, -1.91838e-06, -3.17816e-05, -1.08021e-03, -1.12181e-02,  3.33137e-01,  2.04567e-03, -8.59697e-04, -2.28049e-02,  3.41496e-04,  3.05061e-02, -3.89045e-04
 8.25000e+00,  9.96952e-01,  1.76186e+01, -1.88337e-03, -5.19037e-04,  2.95005e+00,  1.86867e+00,  1.87771e+00, -8.50503e-03,  5.22401e-03, -1.00356e+00,  2.94825e+00,  1.86867e+00,  1.87771e+00, -8.52755e-03,  5.22348e-03, -1.00356e+00,  1.79952e-03,  4.95176e-07,  2.38401e-06,  2.25201e-05,  5.36742e-07, -2.12038e-08, -7.23222e-04, -3.25498e-03,  2.93781e-01, -1.05488e-03,  1.16915e-03,  3.71039e-03,  3.15076e-05,  5.34448e-03,  1.90352e-04
 8.75000e+00,  9.97729e-01,  1.77565e+01,  6.10482e-03, -2.92024e-04,  2.94121e+00,  1.86754e+00,  1.87864e+00, -9.64476e-03,  4.01895e-03, -1.00182e+00,  2.94017e+00,  1.86753e+00,  1.87864e+00, -9.65371e-03,  4.01864e-03, -1.00183e+00,  1.03819e-03,  2.29611e-06,  1.64981e-07,  8.94597e-06,  3.14924e-07,  1.15230e-05, -1.99860e-05,  5.74153e-03,  2.22938e-01,  1.36076e-03, -4.92330e-03,  2.41208e-03,  5.56383e-04, -3.03743e-04,  2.51066e-03
 9.25000e+00,  1.00038e+00,  1.78855e+01,  5.62252e-03,  4.59710e-05,  2.93608e+00,  1.85519e+00,  1.87418e+00, -7.41516e-03,  3.74226e-03, -1.00139e+00,  2.93499e+00,  1.85519e+00,  1.87417e+00, -7.38828e-03,  3.74453e-03, -1.00140e+00,  1.08661e-03,  1.12909e-06,  8.53786e-06, -2.68767e-05, -2.27077e-06,  1.35994e-05,  3.51537e-04,  1.22866e-02,  2.27114e-01, -5.52260e-04, -2.58459e-03, -5.12244e-03,  3.95966e-04,  1.00967e-02,  6.96216e-04
 9.75000e+00,  9.99863e-01,  1.80141e+01,  2.31461e-03,  4.73779e-04,  2.94024e+00,  1.85052e+00,  1.87605e+00, -2.87776e-03,  2.27571e-03, -1.00215e+00,  2.93905e+00,  1.85050e+00,  1.87605e+00, -2.88094e-03,  2.27161e-03, -1.00216e+00,  1.19420e-03,  2.02087e-05,  8.88418e-07,  3.18221e-06,  4.09476e-06,  9.01220e-06, -2.80985e-04,  1.31592e-02,  2.37749e-01, -2.74260e-04,  1.55090e-02, -2.82355e-03, -2.85448e-05,  3.21812e-03,  1.09754e-03
 1.02500e+01,  1.00376e+00,  1.81335e+01,  2.89248e-05,  7.51395e-04,  2.93562e+00,  1.84367e+00,  1.86891e+00,  2.36780e-03,  2.17318e-03, -9.96814e-01,  2.93442e+00,  1.84364e+00,  1.86891e+00,  2.56435e-03,  2.16885e-03, -9.96795e-01,  1.19404e-03,  3.29293e-05,  2.80725e-06, -1.96550e-04,  4.33567e-06, -1.90619e-05, -2.97766e-04,  2.41256e-02,  2.34379e-01, -1.80257e-04, -6.53802e-03, -3.75281e-02, -1.40681e-04, -5.75657e-03, -1.53681e-03
 1.07500e+01,  1.00869e+00,  1.82485e+01, -5.47044e-03,  4.84088e-04,  2.93324e+00,  1.86340e+00,  1.85647e+00, -1.55176e-03,  3.42555e-03, -9.88935e-01,  2.93225e+00,  1.86340e+00,  1.85647e+00, -1.56391e-03,  3.42714e-03, -9.88939e-01,  9.90940e-04,  2.44751e-06,  1.20913e-06,  1.21553e-05, -1.59713e-06,  3.78832e-06, -9.83174e-05, -6.25183e-03,  2.17704e-01,  5.64830e-04, -5.28175e-03,  2.06192e-03,  7.33666e-05,  3.75015e-03,  1.27410e-03
 1.12500e+01,  1.00242e+00,  1.83550e+01, -6.50458e-03,  8.58627e-04,  2.92186e+00,  1.87901e+00,  1.87024e+00,  3.34265e-04,  3.90433e-03, -9.90423e-01,  2.92109e+00,  1.87897e+00,  1.87024e+00,  1.84224e-04,  3.90386e-03, -9.90423e-01,  7.74074e-04,  3.07972e-05,  1.95838e-07,  1.50040e-04,  4.69667e-07, -3.71074e-07, -3.95631e-04,  1.37919e-02,  1.90693e-01, -1.67400e-03, -1.52843e-03,  3.81664e-02,  4.02797e-06, -1.52280e-03,  3.47752e-04
 1.17500e+01,  1.00999e+00,  1.84568e+01, -9.77192e-03,  4.46537e-04,  2.91868e+00,  1.86988e+00,  1.85779e+00,  1.89987e-03,  3.26398e-03, -9.82734e-01,  2.91763e+00,  1.86988e+00,  1.85779e+00,  1.92355e-03,  3.26381e-03, -9.82723e-01,  1.05295e-03,  5.38684e-07,  5.81706e-06, -2.36789e-05,  1.61892e-07, -1.06572e-05,  3.32324e-04,  7.43512e-03,  2.24403e-01, -2.54972e-04, -5.34797e-05, -5.06040e-03, -4.35127e-05, -8.33599e-03, -1.14200e-03
 1.22500e+01,  1.00542e+00,  1.85589e+01, -4.33108e-03,  2.04550e-04,  2.90647e+00,  1.85650e+00,  1.86675e+00, -5.25739e-03,  2.83006e-03, -9.86981e-01,  2.90559e+00,  1.85649e+00,  1.86674e+00, -5.17880e-03,  2.83313e-03, -9.86984e-01,  8.73106e-04,  7.99173e-06,  9.70242e-06, -7.85915e-05, -3.07029e-06,  2.85788e-06, -1.82387e-04,  1.09326e-02,  2.03693e-01, -1.09305e-03, -4.09461e-03, -1.76788e-02,  2.86069e-05,  1.07638e-02, -1.60795e-03
 1.27500e+01,  1.00476e+00,  1.86543e+01, -2.87064e-03, -3.51562e-05,  2.93881e+00,  1.85390e+00,  1.86549e+00,  6.83155e-03,  3.73382e-03, -9.88928e-01,  2.93817e+00,  1.85389e+00,  1.86549e+00,  6.77809e-03,  3.73430e-03, -9.88921e-01,  6.44786e-04,  4.54942e-06,  9.40224e-08,  5.34550e-05, -4.80722e-07, -6.49344e-06, -8.61736e-04,  5.10972e-03,  1.75556e-01,  2.11890e-04,  1.57614e-03,  1.44276e-02,  2.19462e-04,  4.94396e-04, -1.82648e-03
 1.32500e+01,  1.00881e+00,  1.87481e+01, -2.10073e-04,  1.05229e-04,  2.91282e+00,  1.87424e+00,  1.85954e+00, -5.41742e-03,  2.78036e-03, -9.85876e-01,  2.91217e+00,  1.87424e+00,  1.85954e+00, -5.42769e-03,  2.78094e-03, -9.85884e-01,  6.44336e-04,  1.17754e-06,  6.29869e-07,  1.02754e-05, -5.86599e-07,  7.95005e-06, -5.67717e-04, -6.03471e-03,  1.75341e-01,  1.18248e-04,  3.38155e-03,  3.26722e-03,  5.00299e-04, -2.54371e-03,  1.83690e-03
 1.37500e+01,  1.00509e+00,  1.88322e+01, -2.99193e-03,  6.16111e-05,  2.93177e+00,  1.86789e+00,  1.86461e+00, -2.50123e-03,  2.88905e-03, -9.91622e-01,  2.93103e+00,  1.86787e+00,  1.86461e+00, -2.36795e-03,  2.88880e-03, -9.91619e-01,  7.38668e-04,  2.60398e-05,  8.07899e-08, -1.33283e-04,  2.56246e-07, -3.03542e-06,  8.32726e-04, -1.84604e-02,  1.84789e-01, -8.10150e-04, -1.42251e-03, -3.51846e-02, -4.56433e-04,  8.44550e-04, -4.51529e-04
 1.42500e+01,  1.00628e+00,  1.89228e+01, -3.02272e-03,  1.45902e-04,  2.93832e+00,  1.87868e+00,  1.86318e+00,  5.96785e-03,  5.31340e-04, -9.91129e-01,  2.93803e+00,  1.87868e+00,  1.86318e+00,  5.98803e-03,  5.32128e-04, -9.91125e-01,  2.90232e-04,  2.10749e-06,  1.65083e-06, -2.01799e-05, -7.87708e-07, -3.92806e-06, -3.94472e-04,  1.29612e-02,  1.15231e-01,  6.53454e-04,  1.87031e-03, -9.23041e-03, -9.45759e-04, -4.34769e-03,  2.74500e-04
 1.47500e+01,  1.00452e+00,  1.89872e+01,  3.02605e-03, -1.27778e-04,  2.94217e+00,  1.87176e+00,  1.86759e+00,  3.88230e-03, -1.42054e-03, -9.93478e-01,  2.94161e+00,  1.87176e+00,  1.86759e+00,  3.89979e-03, -1.42082e-03, -9.93480e-01,  5.63176e-04,  9.01304e-07,  3.57749e-07, -1.74933e-05,  2.79631e-07,  2.15641e-06,  1.61485e-04,  9.54212e-03,  1.63186e-01, -1.80272e-05,  1.76282e-03, -5.55181e-03,  3.95515e-04,  2.03317e-03,  1.54806e-04
 1.52500e+01,  1.00821e+00,  1.90643e+01,  3.35242e-03, -6.98872e-05,  2.94871e+00,  1.87699e+00,  1.86078e+00, -5.86299e-03, -5.67076e-04, -9.88332e-01,  2.94807e+00,  1.87698e+00,  1.86078e+00, -5.88629e-03, -5.70197e-04, -9.88329e-01,  6.40457e-04,  8.75995e-06,  1.33954e-06,  2.32996e-05,  3.12137e-06, -2.96575e-06,  1.26512e-03,  6.19222e-03,  1.75018e-01,  5.14864e-04, -9.50071e-03,  7.66617e-03, -1.20777e-04, -4.01263e-03, -2.69375e-04
 1.57500e+01,  1.01054e+00,  1.91494e+01,  2.13650e-03, -6.79420e-04,  2.93504e+00,  1.86123e+00,  1.85554e+00, -1.95666e-02, -7.70847e-04, -9.84467e-01,  2.93443e+00,  1.86122e+00,  1.85554e+00, -1.95979e-02, -7.72498e-04, -9.84468e-01,  6.14206e-04,  1.27551e-05,  2.28047e-07,  3.13540e-05,  1.65090e-06,  1.28562e-06, -3.66821e-04, -1.19957e-02,  1.70198e-01,  2.74876e-04,  1.08575e-02,  1.18530e-02,  1.43301e-05,  1.60566e-03,  8.05982e-04
 1.62500e+01,  1.00313e+00,  1.92245e+01, -5.26962e-03, -3.77638e-04,  2.90304e+00,  1.86045e+00,  1.86755e+00, -1.78522e-02, -1.42229e-03, -9.90800e-01,  2.90260e+00,  1.86042e+00,  1.86755e+00, -1.77496e-02, -1.42245e-03, -9.90802e-01,  4.37390e-04,  2.44844e-05,  1.37952e-06, -1.02609e-04,  1.57613e-07,  1.96890e-06, -3.27081e-04, -8.86504e-04,  1.44915e-01,  1.16417e-03, -1.73304e-03, -3.40358e-02, -3.79892e-04, -4.03751e-03,  5.46586e-04
 1.67500e+01,  1.00324e+00,  1.92952e+01,  3.79290e-03, -3.28654e-05,  2.91720e+00,  1.87583e+00,  1.86564e+00,  2.42207e-03, -1.16682e-03, -9.91308e-01,  2.91660e+00,  1.87574e+00,  1.86564e+00,  2.18696e-03, -1.16893e-03, -9.91312e-01,  6.03497e-04,  9.22899e-05,  5.98862e-07,  2.35118e-04,  2.11067e-06,  4.02619e-06, -7.92763e-04,  2.51500e-03,  1.70004e-01,  9.52436e-04,  3.56062e-03,  6.61024e-02, -2.02447e-04,  2.62462e-03,  9.74979e-04
 1.72500e+01,  1.00438e+00,  1.93756e+01,  8.34262e-03, -1.04211e-04,  2.93715e+00,  1.85650e+00,  1.86419e+00, -1.12596e-02,  9.78247e-04, -9.88638e-01,  2.93677e+00,  1.85649e+00,  1.86418e+00, -1.12009e-02,  9.74124e-04, -9.88619e-01,  3.82061e-04,  9.27499e-06,  6.46896e-06, -5.87129e-05,  4.12288e-06, -1.92219e-05, -2.62623e-04,  1.86448e-02,  1.30244e-01,  1.58467e-05, -4.53742e-03, -1.90541e-02,  9.18789e-04, -8.69713e-03, -2.08480e-03
 1.77500e+01,  1.00384e+00,  1.94489e+01,  9.73140e-03, -1.32997e-03,  2.94189e+00,  1.86852e+00,  1.86414e+00, -5.32608e-03,  2.78083e-03, -9.93498e-01,  2.94139e+00,  1.86851e+00,  1.86414e+00, -5.30169e-03,  2.78514e-03, -9.93488e-01,  4.96073e-04,  4.32467e-06,  7.74970e-06, -2.43847e-05, -4.30653e-06, -1.04925e-05, -4.81500e-04, -9.97959e-03,  1.53126e-01, -8.55773e-05, -5.59223e-03, -9.11288e-03, -8.53075e-04,  9.61335e-03, -8.00440e-04
 1.82500e+01,  1.00491e+00,  1.95097e+01,  1.18680e-02, -1.60697e-03,  2.94855e+00,  1.87067e+00,  1.86042e+00, -5.80366e-04,  3.34604e-03, -9.90335e-01,  2.94833e+00,  1.87065e+00,  1.86041e+00, -6.38913e-04,  3.34817e-03, -9.90336e-01,  2.25025e-04,  1.57248e-05,  1.05330e-05,  5.85467e-05, -2.12866e-06,  2.24841e-07,  7.08392e-04,  2.80340e-03,  1.03813e-01,  7.41873e-04, -1.63132e-03,  2.72577e-02,  5.66484e-04,  1.12063e-02, -1.16041e-03
 1.87500e+01,  1.00801e+00,  1.95723e+01,  4.65160e-03, -2.50043e-03,  2.93648e+00,  1.87437e+00,  1.85404e+00, -8.69792e-03,  2.95671e-03, -9.86216e-01,  2.93583e+00,  1.87435e+00,  1.85404e+00, -8.59993e-03,  2.95308e-03, -9.86202e-01,  6.43367e-04,  1.89265e-05,  1.05779e-06, -9.79917e-05,  3.62488e-06, -1.37204e-05,  1.05299e-03, -3.78830e-02,  1.58221e-01,  2.67858e-04,  1.20181e-02, -1.81349e-02, -1.30948e-03,  3.27867e-03, -9.77136e-04
 1.92500e+01,  1.00535e+00,  1.96398e+01,  3.37626e-03, -2.55835e-03,  2.94717e+00,  1.85431e+00,  1.85970e+00, -2.07668e-02,  2.98860e-03, -9.90557e-01,  2.94694e+00,  1.85431e+00,  1.85970e+00, -2.07713e-02,  2.98933e-03, -9.90545e-01,  2.28152e-04,  3.23750e-07,  1.80968e-06,  4.46475e-06, -7.29207e-07, -1.16924e-05, -9.46547e-05, -2.44679e-02,  9.25051e-02,  7.25777e-04, -1.82199e-03,  3.91987e-04, -3.20909e-04,  4.61044e-03, -1.18955e-03
 1.97500e+01,  9.96980e-01,  1.97031e+01,  8.59789e-03, -2.82519e-03,  2.95964e+00,  1.85742e+00,  1.87246e+00, -5.66258e-03,  1.83795e-03, -9.98741e-01,  2.95918e+00,  1.85739e+00,  1.87246e+00, -5.54019e-03,  1.83779e-03, -9.98740e-01,  4.61065e-04,  3.24874e-05,  2.01432e-06, -1.22386e-04,  1.58835e-07, -6.76532e-07, -7.20179e-04, -1.39472e-02,  1.46202e-01,  9.47172e-05,  3.66316e-03, -3.88249e-02,  5.64709e-04,  4.82059e-03,  1.62354e-03
 2.02500e+01,  1.00327e+00,  1.97641e+01,  1.94396e-03, -2.29020e-03,  2.96064e+00,  1.86012e+00,  1.85944e+00, -1.48628e-02,  2.16909e-03, -9.95267e-01,  2.96038e+00,  1.86012e+00,  1.85943e+00, -1.48258e-02,  2.16816e-03, -9.95263e-01,  2.58809e-04,  5.41920e-06,  1.80107e-06, -3.70294e-05,  9.25031e-07, -4.21405e-06, -2.48834e-04,  9.91119e-03,  1.09784e-01, -7.53922e-04, -2.31554e-03, -1.53930e-02,  3.56133e-04, -4.63433e-03, -1.79460e-04
 2.07500e+01,  1.00342e+00,  1.98231e+01,  3.38397e-03, -2.15717e-03,  2.92598e+00,  1.87063e+00,  1.86095e+00, -8.14495e-03,  2.11204e-03, -9.95402e-01,  2.92572e+00,  1.87061e+00,  1.86094e+00, -8.17973e-03,  2.10179e-03, -9.95393e-01,  2.60421e-04,  1.46912e-05,  1.34419e-05,  3.47811e-05,  1.02460e-05, -8.94642e-06, -1.03888e-03,  1.31217e-02,  1.08517e-01, -4.32292e-04, -8.90359e-03,  1.97203e-02,  8.24011e-04, -1.26108e-02,  2.28004e-03
 2.12500e+01,  1.00532e+00,  1.98774e+01,  2.32874e-04, -1.39276e-03,  2.93765e+00,  1.86893e+00,  1.85766e+00, -1.34215e-02,  3.97021e-03, -9.92423e-01,  2.93735e+00,  1.86893e+00,  1.85766e+00, -1.33761e-02,  3.96988e-03, -9.92419e-01,  3.02933e-04,  6.88240e-06,  8.75225e-07, -4.53626e-05,  3.35369e-07, -3.85745e-06, -8.77221e-04, -2.06553e-02,  1.13342e-01,  3.11854e-04,  2.13453e-03, -1.76655e-02,  9.33340e-04,  3.08218e-03,  6.40734e-04
 2.17500e+01,  1.00420e+00,  1.99307e+01,  1.15983e-02, -1.15123e-03,  2.92509e+00,  1.85051e+00,  1.86078e+00,  1.50016e-03,  4.68564e-03, -9.92863e-01,  2.92453e+00,  1.85048e+00,  1.86078e+00,  1.37153e-03,  4.68662e-03, -9.92861e-01,  5.57457e-04,  3.03077e-05,  4.89423e-07,  1.28635e-04, -9.77049e-07, -2.40651e-06,  3.09925e-04, -4.19534e-03,  1.63280e-01,  4.72186e-04, -3.67252e-03,  3.73869e-02,  1.23860e-03,  2.06740e-03, -4.96475e-04
 2.22500e+01,  9.99116e-01,  1.99841e+01,  1.52891e-02, -1.18264e-03,  2.92730e+00,  1.85545e+00,  1.86949e+00, -2.31321e-03,  5.04809e-03, -9.97163e-01,  2.92713e+00,  1.85543e+00,  1.86949e+00, -2.27896e-03,  5.04902e-03, -9.97159e-01,  1.61412e-04,  1.61540e-05,  6.15097e-07, -3.42436e-05, -9.30335e-07, -4.49043e-06,  1.03125e-04,  1.31028e-02,  8.39404e-02,  6.11526e-04,  7.06453e-03, -2.39591e-02, -1.18179e-03, -2.38776e-03, -1.06567e-03
 2.27500e+01,  9.95237e-01,  2.00306e+01,  1.33514e-02, -1.01199e-03,  2.92362e+00,  1.83866e+00,  1.87518e+00,  4.72482e-03,  3.96915e-03, -1.00025e+00,  2.92313e+00,  1.83866e+00,  1.87517e+00,  4.70850e-03,  3.96981e-03, -1.00024e+00,  4.93594e-04,  5.98076e-07,  3.88728e-06,  1.63189e-05, -6.64846e-07, -9.07639e-06, -6.10659e-04, -1.99840e-02,  1.48596e-01,  5.30901e-04, -1.27121e-03,  4.59485e-03, -2.81694e-04,  6.80953e-03,  7.11891e-04
 2.32500e+01,  9.93543e-01,  2.00808e+01, -2.27943e-04, -1.13097e-03,  2.92148e+00,  1.85510e+00,  1.87593e+00,  7.14714e-03,  4.96388e-03, -1.00152e+00,  2.92121e+00,  1.85505e+00,  1.87592e+00,  7.26761e-03,  4.96367e-03, -1.00153e+00,  2.73447e-04,  5.48926e-05,  1.31105e-05, -1.20466e-04,  2.09857e-07,  1.04325e-05,  9.39835e-04, -9.40792e-03,  1.12839e-01, -2.50373e-04, -4.57512e-04, -5.12915e-02, -1.70516e-04, -1.25235e-02,  1.47807e-04
 2.37500e+01,  9.99136e-01,  2.01154e+01,  8.12691e-03, -8.11764e-04,  2.94572e+00,  1.85946e+00,  1.86457e+00,  7.38428e-03,  6.22605e-03, -9.96712e-01,  2.94565e+00,  1.85945e+00,  1.86457e+00,  7.37224e-03,  6.22269e-03, -9.96705e-01,  6.53688e-05,  8.34452e-06,  4.35618e-06,  1.20380e-05,  3.36362e-06, -7.14028e-06, -9.47604e-05,  1.24211e-02,  5.01060e-02, -4.40951e-04, -5.38197e-03,  1.68530e-02, -9.06707e-05, -7.22195e-03,  3.60483e-04
 2.42500e+01,  1.00305e+00,  2.01761e+01, -8.52678e-04, -3.34226e-04,  2.92869e+00,  1.86164e+00,  1.85636e+00,  5.99906e-04,  4.93998e-03, -9.93408e-01,  2.92818e+00,  1.86164e+00,  1.85636e+00,  5.71097e-04,  4.93994e-03, -9.93407e-01,  5.01278e-04,  2.34139e-06,  3.80892e-07,  2.88086e-05,  3.89298e-08, -4.64650e-07, -6.92778e-04,  1.75542e-02,  1.51007e-01,  1.54857e-03, -1.31669e-03,  9.78196e-03,  1.91706e-03,  9.08766e-04, -5.32524e-04
 2.47500e+01,  1.00708e+00,  2.02331e+01,  7.52079e-03, -1.18477e-03,  2.93867e+00,  1.85964e+00,  1.84927e+00, -6.28141e-03,  6.02520e-03, -9.88844e-01,  2.93856e+00,  1.85964e+00,  1.84926e+00, -6.27229e-03,  6.02936e-03, -9.88841e-01,  1.09000e-04,  2.52101e-06,  1.15536e-05, -9.11783e-06, -4.15781e-06, -3.24162e-06,  5.91647e-04, -9.29520e-04,  7.23943e-02, -3.84072e-04, -4.50105e-03, -6.28010e-03, -1.07045e-03,  1.16984e-02, -1.51873e-03
 2.52500e+01,  1.00447e+00,  2.02847e+01,  5.21029e-03, -1.74518e-03,  2.93161e+00,  1.87665e+00,  1.85343e+00, -2.43678e-02,  5.87836e-03, -9.90845e-01,  2.93149e+00,  1.87664e+00,  1.85342e+00, -2.43352e-02,  5.88406e-03, -9.90852e-01,  1.16818e-04,  1.11551e-05,  7.95530e-06, -3.26425e-05, -5.69848e-06,  6.64101e-06, -1.48981e-04, -1.12813e-02,  7.14272e-02,  8.23475e-04,  7.79639e-03, -1.70300e-02,  4.40001e-04, -9.71316e-03, -1.64396e-03
 2.57500e+01,  1.00812e+00,  2.03278e+01,  5.00412e-03, -2.64069e-03,  2.92970e+00,  1.88528e+00,  1.84820e+00, -9.91109e-03,  6.84158e-03, -9.89480e-01,  2.92951e+00,  1.88528e+00,  1.84819e+00, -9.92757e-03,  6.84335e-03, -9.89461e-01,  1.92280e-04,  1.49428e-06,  3.68473e-06,  1.64833e-05, -1.76605e-06, -1.92535e-05, -1.19014e-04,  3.50774e-02,  6.55371e-02, -9.71252e-04,  3.16063e-03,  5.28342e-03,  3.74597e-04, -6.64437e-03,  1.32836e-04
 2.62500e+01,  1.00121e+00,  2.03717e+01,  6.46669e-03, -2.06763e-03,  2.94822e+00,  1.87909e+00,  1.86230e+00, -1.02973e-02,  6.74398e-03, -9.97118e-01,  2.94805e+00,  1.87909e+00,  1.86230e+00, -1.03024e-02,  6.74379e-03, -9.97119e-01,  1.63933e-04,  5.65689e-07,  1.10947e-07,  5.09244e-06,  1.90634e-07,  1.55867e-06,  8.94609e-04,  8.22954e-03,  8.71519e-02,  9.75076e-04,  2.21515e-03,  1.93697e-03, -3.35653e-04,  1.07905e-03,  4.69270e-04
 2.67500e+01,  9.97746e-01,  2.04248e+01,  1.06555e-02, -2.59865e-03,  2.92799e+00,  1.87606e+00,  1.86807e+00, -1.57060e-02,  5.97199e-03, -1.00050e+00,  2.92773e+00,  1.87606e+00,  1.86807e+00, -1.57501e-02,  5.97114e-03, -1.00051e+00,  2.63602e-04,  7.49446e-06,  1.52700e-06,  4.41317e-05,  8.56374e-07,  2.89469e-06,  5.46978e-04, -2.13476e-02,  1.03992e-01,  2.26024e-04, -4.61030e-03,  1.65552e-02, -1.02782e-03, -4.04134e-03, -1.96572e-03
 2.72500e+01,  9.99006e-01,  2.04636e+01,  1.35024e-02, -3.22571e-03,  2.92873e+00,  1.88387e+00,  1.86479e+00, -1.85473e-02,  6.01842e-03, -9.99332e-01,  2.92870e+00,  1.88384e+00,  1.86479e+00, -1.85788e-02,  6.01860e-03, -9.99330e-01,  3.46500e-05,  3.04252e-05,  1.85956e-06,  3.15383e-05, -1.72410e-07, -2.00917e-06,  3.63667e-04, -1.03529e-03,  4.07200e-02,  5.99697e-05,  3.58704e-03,  3.75393e-02,  1.04461e-03,  4.50426e-03, -1.94210e-03
 2.77500e+01,  1.00400e+00,  2.04886e+01,  1.21152e-02, -2.49614e-03,  2.92901e+00,  1.87746e+00,  1.85700e+00, -6.69446e-03,  5.32530e-03, -9.92918e-01,  2.92896e+00,  1.87745e+00,  1.85698e+00, -6.67994e-03,  5.33064e-03, -9.92909e-01,  4.89379e-05,  1.05148e-05,  1.17639e-05, -1.45186e-05, -5.34127e-06, -8.71374e-06, -6.78992e-04, -9.40296e-03,  4.46523e-02,  6.22365e-04, -5.16726e-03, -1.98767e-02,  6.27778e-04,  1.18701e-02,  6.07656e-04
 2.82500e+01,  1.00731e+00,  2.05384e+01,  1.08845e-02, -1.85456e-03,  2.93646e+00,  1.86931e+00,  1.85233e+00,  1.08754e-02,  4.93894e-03, -9.87686e-01,  2.93623e+00,  1.86931e+00,  1.85232e+00,  1.08425e-02,  4.93856e-03, -9.87682e-01,  2.31650e-04,  5.16410e-06,  1.87293e-06,  3.29049e-05,  3.85249e-07, -3.89896e-06,  2.88332e-04, -6.07296e-03,  1.04744e-01, -2.16074e-04,  1.53096e-03,  1.54376e-02, -1.91315e-04,  4.72125e-03, -6.87460e-04
 2.87500e+01,  1.01622e+00,  2.05759e+01,  1.03020e-02, -2.36094e-03,  2.92458e+00,  1.87234e+00,  1.83549e+00,  7.39458e-03,  4.58808e-03, -9.79357e-01,  2.92437e+00,  1.87234e+00,  1.83548e+00,  7.41444e-03,  4.58717e-03, -9.79351e-01,  2.07923e-04,  2.25572e-06,  1.19962e-06, -1.98621e-05,  9.16844e-07, -5.51063e-06, -4.68394e-04, -5.12147e-03,  9.93320e-02, -1.25184e-03,  2.10074e-03, -9.17718e-03,  7.42408e-04,  3.59816e-03, -1.89664e-03
 2.92500e+01,  1.01350e+00,  2.06323e+01,  8.38159e-03, -2.44906e-03,  2.92013e+00,  1.86430e+00,  1.84003e+00,  2.19620e-02,  5.52412e-03, -9.80324e-01,  2.91979e+00,  1.86430e+00,  1.84003e+00,  2.19225e-02,  5.52413e-03, -9.80324e-01,  3.45046e-04,  4.58920e-06,  1.76195e-06,  3.95121e-05, -1.66501e-08,  2.61865e-07,  2.93618e-04,  2.58312e-03,  1.28609e-01,  9.03683e-04,  4.28067e-04,  1.47086e-02,  5.88841e-05, -4.58672e-03,  4.73358e-04
 2.97500e+01,  1.00725e+00,  2.06694e+01,  1.17243e-02, -2.74988e-03,  2.92412e+00,  1.86398e+00,  1.85065e+00,  1.59575e-02,  4.78320e-03, -9.88159e-01,  2.92406e+00,  1.86398e+00,  1.85065e+00,  1.59583e-02,  4.78429e-03, -9.88159e-01,  5.54066e-05,  2.10124e-06,  5.60725e-07, -8.32067e-07, -1.08046e-06,  8.86283e-07,  9.50033e-04, -4.56211e-03,  5.07055e-02,  2.49683e-04,  4.98791e-03,  9.59385e-04,  6.86346e-06, -2.59203e-03, -7.95868e-05
 3.02500e+01,  1.00121e+00,  2.07077e+01,  6.25675e-03, -3.41796e-03,  2.93663e+00,  1.86463e+00,  1.85944e+00, -1.52742e-03,  4.65827e-03, -9.93443e-01,  2.93646e+00,  1.86457e+00,  1.85943e+00, -1.42838e-03,  4.66129e-03, -9.93435e-01,  1.69703e-04,  6.45984e-05,  8.61495e-06, -9.90402e-05, -3.02791e-06, -7.61586e-06,  2.84955e-04, -9.61958e-03,  8.81424e-02, -5.23622e-04, -3.20909e-03, -5.53022e-02, -4.58362e-04,  1.01624e-02,  3.13902e-04
 3.07500e+01,  1.00534e+00,  2.07472e+01,  6.84639e-03, -3.34763e-03,  2.91983e+00,  1.86934e+00,  1.85197e+00, -1.36885e-02,  4.06522e-03, -9.88901e-01,  2.91967e+00,  1.86933e+00,  1.85197e+00, -1.37193e-02,  4.06879e-03, -9.88904e-01,  1.57021e-04,  8.45565e-06,  7.52742e-06,  3.07691e-05, -3.57034e-06,  3.45871e-06, -1.15793e-03,  8.07684e-03,  8.52734e-02, -2.83461e-04, -3.72762e-03,  1.87076e-02,  4.74324e-04,  9.47343e-03, -1.59696e-03
 3.12500e+01,  1.00371e+00,  2.07742e+01,  9.77266e-03, -3.43370e-03,  2.92768e+00,  1.87754e+00,  1.85579e+00, -1.36946e-02,  4.81922e-03, -9.91245e-01,  2.92763e+00,  1.87753e+00,  1.85579e+00, -1.37189e-02,  4.81704e-03, -9.91242e-01,  4.97292e-05,  1.47513e-05,  3.88025e-06,  2.42539e-05,  2.18074e-06, -2.32568e-06, -4.25924e-04, -1.11413e-03,  4.87484e-02,  3.51341e-04,  5.34868e-03,  2.43353e-02,  1.01330e-03,  6.70183e-03, -1.63525e-03
 3.17500e+01,  1.00863e+00,  2.08236e+01,  1.50408e-02, -3.48028e-03,  2.93147e+00,  1.87798e+00,  1.84580e+00, -1.90634e-03,  4.57250e-03, -9.86995e-01,  2.93122e+00,  1.87796e+00,  1.84580e+00, -1.83770e-03,  4.57239e-03, -9.86997e-01,  2.49484e-04,  1.94185e-05,  1.18468e-06, -6.86348e-05,  1.07749e-07,  2.43017e-06,  2.96731e-04, -4.05480e-03,  1.09116e-01, -2.89516e-04, -1.40907e-03, -3.03897e-02, -9.69919e-04, -3.63699e-03,  5.41623e-04
 3.22500e+01,  1.00559e+00,  2.08673e+01,  1.00122e-02, -3.07627e-03,  2.91766e+00,  1.87760e+00,  1.85048e+00, -5.80504e-03,  5.62945e-03, -9.88241e-01,  2.91762e+00,  1.87759e+00,  1.85047e+00, -5.81668e-03,  5.62773e-03, -9.88241e-01,  4.25961e-05,  5.25849e-06,  1.54347e-06,  1.16364e-05,  1.72134e-06, -2.52746e-07, -3.20185e-05,  4.01556e-03,  4.45593e-02, -3.19723e-05, -3.82492e-03,  1.39261e-02, -1.07399e-04, -4.26065e-03,  1.24475e-03
 3.27500e+01,  1.00674e+00,  2.08951e+01,  6.76362e-03, -2.62582e-03,  2.93800e+00,  1.86312e+00,  1.84869e+00, -3.65257e-03,  4.14955e-03, -9.89613e-01,  2.93785e+00,  1.86311e+00,  1.84868e+00, -3.65564e-03,  4.14681e-03, -9.89614e-01,  1.44991e-04,  5.20129e-06,  1.48574e-06,  3.07131e-06,  2.74593e-06,  6.92506e-07,  1.73345e-04, -8.60901e-04,  8.34587e-02, -8.87828e-04,  7.78649e-03,  2.11045e-03,  1.23428e-04,  4.21439e-03,  5.78686e-04
 3.32500e+01,  1.00739e+00,  2.09368e+01, -1.26336e-03, -2.40262e-03,  2.97272e+00,  1.86010e+00,  1.84738e+00, -1.72747e-02,  3.48043e-03, -9.87828e-01,  2.97256e+00,  1.86010e+00,  1.84738e+00, -1.72739e-02,  3.48089e-03, -9.87815e-01,  1.65006e-04,  4.23962e-08,  8.36980e-06, -8.73417e-07, -4.60217e-07, -1.24318e-05, -6.13279e-04, -1.41182e-02,  8.44325e-02,  5.88617e-05, -5.62934e-04, -8.67007e-04,  4.05378e-04,  1.00280e-02, -4.21967e-04
 3.37500e+01,  1.00278e+00,  2.09647e+01,  1.18889e-02, -2.14159e-03,  2.98240e+00,  1.86061e+00,  1.85505e+00,  5.53799e-05,  2.38854e-03, -9.92527e-01,  2.98223e+00,  1.86059e+00,  1.85503e+00, -5.48711e-06,  2.39433e-03, -9.92518e-01,  1.73262e-04,  2.18313e-05,  2.18933e-05,  6.08671e-05, -5.79389e-06, -8.29961e-06, -1.10084e-03, -6.16719e-03,  9.01729e-02,  4.56542e-04, -4.31165e-03,  3.11252e-02,  2.59070e-04,  1.62124e-02,  9.48113e-05
 3.42500e+01,  1.00830e+00,  2.09997e+01,  1.55521e-02, -2.19409e-03,  2.96443e+00,  1.85520e+00,  1.84687e+00, -7.67893e-03,  4.08728e-03, -9.85613e-01,  2.96441e+00,  1.85519e+00,  1.84687e+00, -7.69428e-03,  4.08666e-03, -9.85612e-01,  2.31868e-05,  1.13746e-05,  1.24966e-06,  1.53491e-05,  6.23765e-07, -8.50324e-07,  8.54249e-04,  7.06961e-03,  3.02258e-02, -1.26298e-03,  1.68249e-03,  2.30211e-02, -1.08551e-03, -3.56957e-03,  2.10911e-03
 3.47500e+01,  1.00516e+00,  2.10357e+01,  7.54792e-03, -1.91426e-03,  2.94942e+00,  1.85682e+00,  1.85184e+00, -3.52538e-03,  5.35297e-03, -9.89514e-01,  2.94919e+00,  1.85681e+00,  1.85184e+00, -3.47946e-03,  5.35271e-03, -9.89517e-01,  2.31014e-04,  9.44252e-06,  1.89070e-06, -4.59217e-05,  2.60232e-07,  2.52602e-06,  1.40317e-04,  9.99453e-03,  1.03392e-01,  2.01033e-04, -9.46991e-05, -2.12882e-02,  1.71942e-04,  4.74716e-03, -6.70322e-04
 3.52500e+01,  9.97494e-01,  2.10729e+01,  7.47184e-03, -1.96344e-03,  2.95596e+00,  1.85305e+00,  1.86610e+00, -3.47331e-03,  4.15290e-03, -9.96337e-01,  2.95586e+00,  1.85305e+00,  1.86609e+00, -3.48906e-03,  4.15325e-03, -9.96333e-01,  1.00215e-04,  2.58058e-06,  1.70576e-06,  1.57565e-05, -3.50631e-07, -4.20390e-06,  4.78486e-04,  1.22133e-02,  6.48183e-02, -6.64077e-04,  1.14540e-03,  1.07965e-02, -2.41785e-04, -4.51307e-03,  3.01192e-04
 3.57500e+01,  1.00075e+00,  2.11047e+01,  8.75551e-03, -1.70743e-03,  2.95406e+00,  1.86005e+00,  1.85863e+00,  6.23455e-03,  1.43947e-03, -9.93094e-01,  2.95377e+00,  1.86003e+00,  1.85863e+00,  6.16722e-03,  1.43972e-03, -9.93094e-01,  2.91985e-04,  1.55714e-05,  1.03460e-06,  6.73230e-05, -2.46029e-07, -4.41750e-07, -6.20995e-04, -6.19210e-03,  1.17838e-01,  2.18285e-04, -2.09849e-03,  2.70392e-02,  1.30878e-03,  3.26206e-03,  5.20168e-04
 3.62500e+01,  1.00269e+00,  2.11409e+01,  5.86680e-03, -8.44812e-04,  2.92299e+00,  1.88414e+00,  1.85411e+00,  1.73427e-04,  3.66254e-03, -9.92486e-01,  2.92295e+00,  1.88414e+00,  1.85411e+00,  1.69873e-04,  3.66233e-03, -9.92479e-01,  4.22733e-05,  5.49648e-06,  1.31697e-06,  3.55403e-06,  2.15508e-07, -6.92356e-06, -2.99314e-04, -2.24656e-02,  2.91475e-03,  2.57543e-04, -1.38029e-03,  1.60020e-02, -7.59995e-04,  3.77086e-03,  1.99966e-03
 3.67500e+01,  9.97026e-01,  2.11707e+01,  1.12711e-02, -4.09742e-05,  2.94408e+00,  1.90109e+00,  1.86354e+00, -6.89533e-03,  3.99616e-03, -9.98471e-01,  2.94402e+00,  1.90109e+00,  1.86354e+00, -6.89505e-03,  3.99778e-03, -9.98460e-01,  5.91251e-05,  7.09490e-07,  6.38499e-06, -2.77353e-07, -1.62083e-06, -1.11853e-05,  1.65302e-04, -1.54165e-02,  4.34779e-02, -8.46480e-04, -2.20643e-03, -3.42398e-03,  1.05432e-04,  8.75399e-03,  5.55045e-05
 3.72500e+01,  9.91868e-01,  2.11871e+01,  5.85922e-03, -7.48771e-04,  2.94261e+00,  1.88619e+00,  1.87279e+00,  6.49191e-04,  4.72096e-03, -9.99970e-01,  2.94257e+00,  1.88618e+00,  1.87279e+00,  6.45991e-04,  4.72078e-03, -9.99966e-01,  4.04639e-05,  5.20376e-06,  3.28396e-07,  3.20062e-06,  1.73975e-07, -3.33248e-06, -9.06018e-04, -3.80401e-03,  4.32934e-02, -3.52304e-04,  7.28221e-03,  6.09305e-03,  4.77198e-04,  9.95851e-04, -3.28982e-03
 3.77500e+01,  9.99865e-01,  2.12309e+01,  7.82611e-03, -1.27279e-03,  2.96573e+00,  1.87430e+00,  1.85703e+00, -1.74869e-02,  6.80003e-03, -9.89018e-01,  2.96539e+00,  1.87429e+00,  1.85702e+00, -1.75112e-02,  6.79624e-03, -9.89024e-01,  3.34179e-04,  2.68432e-06,  1.29762e-05,  2.42130e-05,  3.78648e-06,  5.58486e-06, -4.82636e-04, -9.51948e-03,  1.25404e-01, -4.11243e-04, -3.98152e-03,  8.09750e-03,  1.25574e-03, -1.24278e-02, -1.54777e-03
 3.82500e+01,  9.97741e-01,  2.12617e+01,  9.12223e-03, -1.42321e-03,  2.96417e+00,  1.86909e+00,  1.85992e+00, -1.11780e-02,  7.76823e-03, -9.89949e-01,  2.96413e+00,  1.86907e+00,  1.85991e+00, -1.11488e-02,  7.76861e-03, -9.89943e-01,  4.12305e-05,  2.25385e-05,  1.31824e-05, -2.92276e-05, -3.84755e-07, -6.04370e-06,  3.40826e-04,  6.12976e-03,  4.28279e-02,  2.32280e-04,  1.26824e-04, -3.28878e-02,  6.69950e-04, -1.25723e-02,  2.59722e-04
 3.87500e+01,  9.92539e-01,  2.12983e+01,  5.36887e-03, -6.96927e-04,  2.96032e+00,  1.86972e+00,  1.86985e+00, -3.20272e-03,  5.37966e-03, -9.94724e-01,  2.96030e+00,  1.86971e+00,  1.86985e+00, -3.21290e-03,  5.37909e-03, -9.94722e-01,  2.23518e-05,  7.28720e-06,  9.84824e-07,  1.01754e-05,  5.63159e-07, -1.79841e-06, -1.35816e-03, -5.96894e-03,  3.04136e-02, -1.01469e-03,  2.53240e-03,  1.78858e-02,  1.10026e-03,  3.25558e-03, -9.63883e-05
 3.92500e+01,  9.86062e-01,  2.13201e+01,  1.53913e-02, -5.53639e-04,  2.95721e+00,  1.86763e+00,  1.88310e+00,  4.65647e-04,  5.41918e-03, -1.00260e+00,  2.95710e+00,  1.86762e+00,  1.88310e+00,  4.46621e-04,  5.41966e-03, -1.00260e+00,  1.13175e-04,  3.31225e-06,  9.37934e-07,  1.90257e-05, -4.73039e-07, -3.03978e-06, -1.85843e-04,  1.34521e-02,  6.85879e-02, -1.19942e-03,  2.29592e-03,  1.14912e-02, -4.91547e-04, -3.31302e-03,  4.49932e-04
 3.97500e+01,  9.94462e-01,  2.13542e+01,  1.91907e-03, -9.61825e-04,  2.92444e+00,  1.87222e+00,  1.86666e+00,  5.71793e-03,  4.18393e-03, -9.92353e-01,  2.92432e+00,  1.87222e+00,  1.86666e+00,  5.72169e-03,  4.18459e-03, -9.92350e-01,  1.12134e-04,  4.40434e-07,  2.52459e-06, -3.76064e-06, -6.59901e-07, -2.88020e-06,  7.90773e-04,  6.33062e-03,  7.22633e-02, -5.10782e-04,  1.63998e-03, -3.05937e-03, -1.51655e-03, -5.28552e-03,  2.68827e-05
 4.02500e+01,  9.94451e-01,  2.13923e+01, -1.95062e-04, -7.62656e-04,  2.94045e+00,  1.88446e+00,  1.86569e+00, -6.27661e-03,  5.28309e-03, -9.90443e-01,  2.94022e+00,  1.88444e+00,  1.86568e+00, -6.21892e-03,  5.28354e-03, -9.90440e-01,  2.27407e-04,  1.57322e-05,  1.45090e-06, -5.76943e-05, -4.41601e-07, -3.08172e-06,  1.42968e-03,  2.02369e-02,  9.62299e-02,  5.16685e-04, -1.90120e-03, -2.71868e-02, -3.13608e-04, -4.05306e-03,  1.89344e-03
 4.07500e+01,  9.88882e-01,  2.14203e+01,  3.77156e-03, -2.74239e-04,  2.93510e+00,  1.87832e+00,  1.87574e+00, -6.86192e-03,  6.31462e-03, -9.98062e-01,  2.93510e+00,  1.87832e+00,  1.87573e+00, -6.86032e-03,  6.31725e-03, -9.98064e-01,  7.71352e-07,  5.97117e-06,  5.62557e-06, -1.60439e-06, -2.63276e-06,  1.68679e-06,  1.28619e-03,  2.50956e-03, -2.28656e-03, -5.56340e-05, -4.32220e-03,  1.45421e-02,  2.29345e-04,  8.20347e-03,  1.07113e-03
 4.12500e+01,  9.86069e-01,  2.14453e+01, -1.07379e-03, -7.12017e-05,  2.94922e+00,  1.88086e+00,  1.87984e+00,  1.04251e-02,  5.59950e-03, -1.00249e+00,  2.94917e+00,  1.88086e+00,  1.87984e+00,  1.04280e-02,  5.59923e-03, -1.00249e+00,  5.54141e-05,  3.47093e-07,  4.02304e-07, -2.85726e-06,  2.63742e-07,  2.77070e-07, -6.97849e-04, -5.92383e-05,  5.15401e-02, -5.19245e-04, -1.44242e-03, -2.69651e-03, -3.94202e-04, -2.15896e-03,  2.23515e-04
 4.17500e+01,  9.87222e-01,  2.14659e+01, -1.13979e-02, -1.68174e-04,  2.93853e+00,  1.87916e+00,  1.87714e+00,  1.02080e-02,  5.62335e-03, -1.00410e+00,  2.93848e+00,  1.87915e+00,  1.87711e+00,  1.02257e-02,  5.62213e-03, -1.00408e+00,  5.34788e-05,  8.29432e-06,  2.56830e-05, -1.76560e-05,  1.22534e-06, -2.27225e-05,  4.97823e-04,  1.58617e-02,  3.96149e-02,  2.43251e-04, -1.00597e-03, -1.98663e-02, -4.90258e-04, -1.75651e-02,  4.97436e-04
 4.22500e+01,  9.90787e-01,  2.15020e+01, -1.22589e-02, -5.51998e-05,  2.93503e+00,  1.87521e+00,  1.87136e+00,  5.60174e-03,  7.11755e-03, -1.00168e+00,  2.93497e+00,  1.87521e+00,  1.87135e+00,  5.61765e-03,  7.11727e-03, -1.00168e+00,  6.50662e-05,  3.98982e-06,  4.46505e-06, -1.59105e-05,  2.87101e-07,  1.40639e-06, -1.41093e-03, -4.58821e-03,  5.50446e-02,  4.41148e-05,  8.92143e-05, -1.38379e-02,  2.20897e-04, -7.29638e-03, -1.20324e-03
 4.27500e+01,  9.90751e-01,  2.15353e+01, -9.69531e-03, -5.62906e-04,  2.93128e+00,  1.87155e+00,  1.87123e+00, -5.67881e-03,  7.36627e-03, -1.00172e+00,  2.93120e+00,  1.87153e+00,  1.87118e+00, -5.71203e-03,  7.37212e-03, -1.00169e+00,  8.05056e-05,  1.48733e-05,  4.99653e-05,  3.32175e-05, -5.85375e-06, -3.04252e-05,  1.03281e-03, -1.51853e-02,  5.43396e-02,  3.59871e-04, -3.00336e-03,  2.60712e-02, -4.05622e-04,  2.44748e-02,  3.98669e-04
 4.32500e+01,  9.93692e-01,  2.15633e+01, -7.52470e-03, -9.32093e-05,  2.92497e+00,  1.87195e+00,  1.86642e+00,  2.11528e-03,  7.87154e-03, -9.98898e-01,  2.92484e+00,  1.87194e+00,  1.86641e+00,  2.14349e-03,  7.87232e-03, -9.98881e-01,  1.32679e-04,  8.14822e-06,  1.16374e-05, -2.82028e-05, -7.86518e-07, -1.71508e-05, -1.47575e-03, -1.87698e-02,  7.05145e-02, -1.17800e-03, -2.81394e-04, -1.96476e-02,  1.45656e-03,  1.17401e-02,  8.77232e-04
 4.37500e+01,  9.96681e-01,  2.15867e+01, -2.49535e-03,  6.84493e-04,  2.92069e+00,  1.87716e+00,  1.85970e+00, -1.31290e-02,  8.85021e-03, -9.94927e-01,  2.92066e+00,  1.87710e+00,  1.85969e+00, -1.31624e-02,  8.84005e-03, -9.94920e-01,  3.02860e-05,  6.54223e-05,  1.31929e-05,  3.33382e-05,  1.01601e-05, -7.21810e-06, -7.10190e-04, -8.13477e-03,  3.44156e-02,  1.15722e-03,  7.74934e-03,  5.37263e-02,  5.47013e-04,  1.25615e-02,  1.80231e-03
 4.42500e+01,  9.92363e-01,  2.16143e+01,  2.18340e-03,  4.54149e-04,  2.94308e+00,  1.87136e+00,  1.86747e+00, -9.61769e-03,  6.70448e-03, -9.99199e-01,  2.94297e+00,  1.87135e+00,  1.86746e+00, -9.62943e-03,  6.70038e-03, -9.99189e-01,  1.05439e-04,  6.82967e-06,  6.02904e-06,  1.17346e-05,  4.10465e-06, -1.01964e-05, -5.20454e-04,  1.07105e-02,  6.78564e-02, -5.56191e-04, -6.55983e-03,  1.24396e-02,  5.13296e-04, -8.43905e-03, -1.86499e-03
 4.47500e+01,  9.90737e-01,  2.16394e+01, -2.15187e-03,  3.05349e-05,  2.93052e+00,  1.86812e+00,  1.87202e+00,  3.96204e-03,  5.27777e-03, -1.00188e+00,  2.93043e+00,  1.86812e+00,  1.87202e+00,  3.95084e-03,  5.27782e-03, -1.00188e+00,  9.00539e-05,  1.64994e-06,  9.86433e-08,  1.12009e-05, -5.17521e-08,  7.51111e-07,  8.32713e-04,  1.82362e-02,  5.46784e-02,  1.80321e-03,  1.88065e-03,  7.21489e-03, -1.04143e-03,  8.90723e-05,  6.04281e-04
 4.52500e+01,  9.91311e-01,  2.16634e+01, -3.51582e-03,  4.17858e-04,  2.93028e+00,  1.87520e+00,  1.87179e+00,  1.48675e-02,  4.15976e-03, -1.00157e+00,  2.93028e+00,  1.87518e+00,  1.87178e+00,  1.48648e-02,  4.15295e-03, -1.00157e+00,  1.34619e-06,  1.33726e-05,  1.37330e-05,  2.69853e-06,  6.80879e-06, -1.49412e-06, -4.39882e-04,  1.67451e-03,  7.26800e-03, -2.01820e-04, -5.47371e-03,  2.28272e-02,  1.08786e-03, -1.27561e-02,  2.06646e-03
 4.57500e+01,  9.91070e-01,  2.16749e+01,  2.21978e-03,  7.75785e-04,  2.94756e+00,  1.87141e+00,  1.87143e+00,  8.45026e-03,  2.61074e-03, -1.00058e+00,  2.94752e+00,  1.87133e+00,  1.87142e+00,  8.40027e-03,  2.61184e-03, -1.00058e+00,  3.46386e-05,  7.85693e-05,  5.36285e-06,  4.99885e-05, -1.09764e-06,  3.19133e-06, -1.87287e-04, -3.83468e-03,  3.99998e-02, -4.28459e-05,  3.09541e-03,  6.10512e-02,  1.15334e-04, -8.01789e-03,  7.37679e-04
 4.62500e+01,  9.87436e-01,  2.17042e+01,  1.22365e-02,  4.78295e-04,  2.94609e+00,  1.88307e+00,  1.87876e+00,  1.29681e-02,  2.35324e-03, -1.00273e+00,  2.94603e+00,  1.88306e+00,  1.87873e+00,  1.29872e-02,  2.35726e-03, -1.00270e+00,  6.60325e-05,  1.49358e-05,  3.45085e-05, -1.90868e-05, -4.02463e-06, -3.21636e-05, -3.55312e-04,  1.87104e-02,  4.19384e-02, -5.44496e-05,  2.52924e-03, -2.62942e-02,  3.37321e-04, -2.03413e-02, -3.83361e-04
 4.67500e+01,  9.91864e-01,  2.17318e+01,  5.50174e-03,  4.77904e-05,  2.92932e+00,  1.86087e+00,  1.87231e+00,  6.90030e-03,  2.51298e-03, -9.97723e-01,  2.92928e+00,  1.86086e+00,  1.87230e+00,  6.90269e-03,  2.51123e-03, -9.97722e-01,  4.88663e-05,  4.40585e-07,  9.97265e-06, -2.39105e-06,  1.74256e-06, -6.20788e-07,  7.89312e-04,  1.60243e-03,  4.83448e-02,  2.57582e-04, -2.02112e-03, -2.13513e-03, -1.69950e-03, -1.07869e-02,  8.81816e-04
 4.72500e+01,  9.90635e-01,  2.17501e+01,  6.58509e-03,  3.33549e-04,  2.94264e+00,  1.88222e+00,  1.87381e+00,  1.59805e-02,  2.51039e-03, -9.97630e-01,  2.94256e+00,  1.88222e+00,  1.87379e+00,  1.59738e-02,  2.50666e-03, -9.97622e-01,  7.76481e-05,  2.16536e-06,  1.31114e-05,  6.70166e-06,  3.72398e-06, -7.75324e-06, -3.19400e-05,  1.01582e-02,  5.74982e-02,  3.21148e-04, -3.22385e-03,  7.84908e-03, -5.48193e-04, -1.24681e-02,  2.31775e-03
 4.77500e+01,  9.89845e-01,  2.17763e+01,  4.48604e-03,  9.21575e-04,  2.93027e+00,  1.87879e+00,  1.87506e+00,  2.39646e-02,  1.26434e-03, -9.99734e-01,  2.93024e+00,  1.87878e+00,  1.87506e+00,  2.39728e-02,  1.26618e-03, -9.99733e-01,  2.98113e-05,  4.72446e-06,  2.08854e-06, -8.16790e-06, -1.84809e-06, -1.39210e-06,  1.35066e-03,  5.32222e-03,  3.61736e-02,  6.18727e-04,  3.67076e-03, -1.31015e-02, -4.17659e-04, -4.95253e-03,  1.15461e-03
 4.82500e+01,  9.92068e-01,  2.18044e+01,  4.09327e-03,  1.03574e-03,  2.92822e+00,  1.87226e+00,  1.87104e+00,  2.01819e-02,  1.72059e-03, -9.98791e-01,  2.92793e+00,  1.87226e+00,  1.87102e+00,  2.01669e-02,  1.72824e-03, -9.98761e-01,  2.88351e-04,  2.56307e-06,  2.43814e-05,  1.50200e-05, -7.65130e-06, -2.94154e-05,  3.02923e-04,  2.08631e-02,  1.10082e-01, -6.76031e-04,  5.35416e-03,  2.49669e-03,  3.10056e-04, -1.70764e-02,  1.34077e-04
 4.87500e+01,  9.92973e-01,  2.18371e+01,  1.08001e-02,  1.36331e-03,  2.92195e+00,  1.85670e+00,  1.86975e+00,  2.98030e-02,  1.39058e-03, -9.98973e-01,  2.92192e+00,  1.85670e+00,  1.86975e+00,  2.97997e-02,  1.38982e-03, -9.98968e-01,  2.84175e-05,  1.94152e-06,  2.14211e-06,  3.26178e-06,  7.58866e-07, -5.08018e-06, -7.94168e-04,  1.38422e-02,  2.43883e-02, -4.00048e-04, -1.27462e-03,  9.28111e-03,  8.82451e-04, -4.94178e-03,  1.35609e-03
 4.92500e+01,  9.94138e-01,  2.18520e+01,  1.10172e-02,  1.27343e-03,  2.91783e+00,  1.84882e+00,  1.86730e+00,  3.78368e-02,  6.31483e-04, -9.97583e-01,  2.91774e+00,  1.84881e+00,  1.86728e+00,  3.78185e-02,  6.32925e-04, -9.97558e-01,  8.92747e-05,  4.92715e-06,  1.88393e-05,  1.83470e-05, -1.44247e-06, -2.49718e-05,  4.67653e-04, -1.91476e-02,  5.29564e-02,  9.97970e-05, -9.22721e-04,  1.52596e-02, -1.13093e-03,  1.49573e-02, -8.28439e-04
 4.97500e+01,  9.98288e-01,  2.18751e+01,  1.17926e-02,  4.16000e-04,  2.92345e+00,  1.83204e+00,  1.85953e+00,  2.95855e-02, -3.32799e-05, -9.94349e-01,  2.92340e+00,  1.83204e+00,  1.85953e+00,  2.95880e-02, -3.33219e-05, -9.94356e-01,  5.39780e-05,  5.10408e-07,  1.26459e-06, -2.50112e-06,  4.19693e-08,  6.96386e-06, -8.65254e-04,  2.39669e-02,  1.67900e-02,  2.89992e-04, -3.83252e-04, -4.85493e-03,  7.06304e-04,  3.76046e-03, -1.46052e-03


==> data/smooth/vertical_profile_var_zp_z_plus_100.csv <==
z, conc, vel_x, vel_y, vel_z, rij_xx, rij_yy, rij_zz, rij_xy, rij_yz, rij_xz, lagr_corrected_rij_xx, lagr_corrected_rij_yy, lagr_corrected_rij_zz, lagr_corrected_rij_xy, lagr_corrected_rij_yz, lagr_corrected_rij_xz, lagr_correction_rij_xx, lagr_correction_rij_yy, lagr_correction_rij_zz, lagr_correction_rij_xy, lagr_correction_rij_yz, lagr_correction_rij_xz, lagr_estim_gradient_xx, lagr_estim_gradient_xy, lagr_estim_gradient_xz, lagr_estim_gradient_yx, lagr_estim_gradient_yy, lagr_estim_gradient_yz, lagr_estim_gradient_zx, lagr_estim_gradient_zy, lagr_estim_gradient_zz
 1.75000e+00,  9.92786e-01,  1.13558e+01,  5.33912e-03, -2.46739e-04,  2.91839e+00,  1.86840e+00,  1.86892e+00, -6.52182e-03, -9.18981e-04, -9.75252e-01,  2.89135e+00,  1.86837e+00,  1.86890e+00, -5.74879e-03, -9.18982e-04, -9.75255e-01,  2.70482e-02,  2.20995e-05,  1.85199e-05, -7.73034e-04,  6.00016e-10,  3.36546e-06, -4.26786e-04,  3.56279e-03,  1.13997e+00,  2.74447e-04, -1.69765e-05, -3.25807e-02, -3.93226e-04,  1.49016e-02, -3.13852e-05
 2.25000e+00,  9.96269e-01,  1.19264e+01,  1.77522e-04, -4.45811e-04,  2.94247e+00,  1.86690e+00,  1.86766e+00, -3.17784e-03, -3.70772e-03, -9.90090e-01,  2.92371e+00,  1.86686e+00,  1.86765e+00, -3.94222e-03, -3.70399e-03, -9.90050e-01,  1.87587e-02,  3.17514e-05,  7.34233e-06,  7.64379e-04, -3.72294e-06, -3.99604e-05,  8.73815e-05, -5.60245e-04,  9.49041e-01,  2.59376e-04, -2.70880e-03,  3.86653e-02, -8.54227e-04,  9.31015e-03, -2.00047e-03
 2.75000e+00,  9.88346e-01,  1.24038e+01,  2.07341e-03, -1.27482e-03,  2.94334e+00,  1.87173e+00,  1.87909e+00,  3.30730e-03, -1.50817e-03, -1.00234e+00,  2.92756e+00,  1.87173e+00,  1.87909e+00,  3.19289e-03, -1.50859e-03, -1.00234e+00,  1.57778e-02,  9.45807e-07,  1.94219e-06,  1.14415e-04,  4.17719e-07, -5.15177e-06, -4.93200e-04,  1.79014e-03,  8.69823e-01, -2.29376e-04, -1.14662e-03,  6.31496e-03,  4.62463e-04, -4.80777e-03, -2.50663e-04
 3.25000e+00,  9.89976e-01,  1.27989e+01,  8.61909e-04, -1.67633e-03,  2.96242e+00,  1.85523e+00,  1.87216e+00,  6.04710e-03, -9.57742e-04, -1.00349e+00,  2.95172e+00,  1.85522e+00,  1.87216e+00,  6.01698e-03, -9.55285e-04, -1.00344e+00,  1.06989e-02,  3.43171e-06,  1.83450e-06,  3.01211e-05, -2.45728e-06, -4.37130e-05,  5.84835e-04,  6.84439e-03,  7.16866e-01, -6.29854e-04,  6.32245e-03,  1.79780e-03, -1.38326e-04, -4.48176e-03, -2.77121e-03
 3.75000e+00,  9.88774e-01,  1.31443e+01,  4.36166e-03, -2.02045e-03,  2.93656e+00,  1.87039e+00,  1.87075e+00,  1.19718e-02, -7.39431e-03, -1.00041e+00,  2.93004e+00,  1.87038e+00,  1.87075e+00,  1.18655e-02, -7.39438e-03, -1.00042e+00,  6.51773e-03,  1.73688e-06,  3.44838e-07,  1.06312e-04,  7.13673e-08,  5.76604e-06, -7.23159e-04,  5.48044e-03,  5.59040e-01, -1.80750e-04,  1.60077e-04,  9.11561e-03,  8.42538e-04, -1.82858e-03,  5.54101e-04
 4.25000e+00,  9.87034e-01,  1.34381e+01,  5.46243e-03, -1.72725e-03,  2.95496e+00,  1.86760e+00,  1.87239e+00,  1.48646e-02, -6.55194e-03, -1.00216e+00,  2.94805e+00,  1.86759e+00,  1.87234e+00,  1.46301e-02, -6.54561e-03, -1.00209e+00,  6.90631e-03,  8.27787e-06,  4.70540e-05,  2.34443e-04, -6.32005e-06, -7.32030e-05,  9.80608e-04, -4.27229e-02,  5.68590e-01,  2.31050e-04, -3.37739e-03,  1.87218e-02, -7.25765e-04,  2.37588e-02,  9.71131e-04
 4.75000e+00,  9.90579e-01,  1.37049e+01,  9.98932e-03, -1.72152e-03,  2.98052e+00,  1.86316e+00,  1.86728e+00, -1.48629e-03, -4.87647e-03, -9.97618e-01,  2.97515e+00,  1.86311e+00,  1.86728e+00, -1.99366e-03, -4.87362e-03, -9.97604e-01,  5.36272e-03,  4.89793e-05,  2.96121e-06,  5.07365e-04, -2.85540e-06, -1.45883e-05,  1.41018e-03,  8.58578e-03,  5.07604e-01, -1.30029e-03, -2.29659e-03,  4.82485e-02, -4.64134e-04,  5.87746e-03, -1.76951e-03
 5.25000e+00,  9.86838e-01,  1.39414e+01,  2.24319e-02, -2.43731e-03,  2.95907e+00,  1.86970e+00,  1.87418e+00, -2.92972e-03, -1.01231e-03, -9.98484e-01,  2.95458e+00,  1.86969e+00,  1.87418e+00, -2.76169e-03, -1.01201e-03, -9.98497e-01,  4.49860e-03,  6.51399e-06,  7.97229e-07, -1.68035e-04, -2.96671e-07,  1.34517e-05,  4.74612e-04,  5.35977e-03,  4.64336e-01,  9.54978e-04,  1.17962e-03, -1.74074e-02, -1.30911e-03,  2.73114e-03,  1.27735e-03
 5.75000e+00,  9.86871e-01,  1.41612e+01,  1.43327e-02, -2.47295e-03,  2.94989e+00,  1.86875e+00,  1.87491e+00, -4.07470e-03, -1.48795e-03, -1.00031e+00,  2.94672e+00,  1.86874e+00,  1.87491e+00, -3.88075e-03, -1.48922e-03, -1.00030e+00,  3.16868e-03,  1.35515e-05,  3.98916e-07, -1.93953e-04,  1.26825e-06, -1.00509e-05,  1.67507e-03, -1.40199e-02,  3.88973e-01, -4.33341e-04, -3.61043e-03, -2.44440e-02,  1.02816e-03, -1.77768e-03, -1.51302e-03
 6.25000e+00,  9.84788e-01,  1.43524e+01,  5.20472e-03, -3.87830e-03,  2.92411e+00,  1.86575e+00,  1.88016e+00, -1.40435e-03,  1.22065e-03, -1.00111e+00,  2.92067e+00,  1.86573e+00,  1.88013e+00, -1.19944e-03,  1.23588e-03, -1.00105e+00,  3.43971e-03,  2.21721e-05,  3.68895e-05, -2.04914e-04, -1.52266e-05, -6.12003e-05,  1.52648e-04,  2.24285e-02,  4.03576e-01,  5.14963e-04,  9.52576e-03, -2.64080e-02, -1.82626e-03, -2.09308e-02, -2.70745e-03
 6.75000e+00,  9.89899e-01,  1.45496e+01, -1.85920e-03, -4.52321e-03,  2.92663e+00,  1.87786e+00,  1.87506e+00, -3.90900e-03,  3.96984e-03, -9.98090e-01,  2.92409e+00,  1.87775e+00,  1.87506e+00, -4.41779e-03,  3.97031e-03, -9.98091e-01,  2.53583e-03,  1.03026e-04,  7.02613e-07,  5.08793e-04, -4.71253e-07,  8.95187e-07, -1.62069e-03,  1.65226e-02,  3.47321e-01,  1.00717e-03,  2.44802e-04,  7.02867e-02,  6.75599e-04,  2.81656e-03, -3.91152e-04
 7.25000e+00,  9.88510e-01,  1.47271e+01,  9.74614e-03, -4.83990e-03,  2.92710e+00,  1.87687e+00,  1.87982e+00, -1.57030e-02,  4.17018e-03, -9.98578e-01,  2.92503e+00,  1.87686e+00,  1.87982e+00, -1.56346e-02,  4.17183e-03, -9.98568e-01,  2.07085e-03,  9.85585e-06,  6.74576e-07, -6.83949e-05, -1.64625e-06, -1.00429e-05,  6.28755e-04,  7.29943e-03,  3.14984e-01, -8.26104e-04, -9.75250e-03, -9.51575e-03,  1.35616e-03,  2.34381e-03, -1.75904e-03
 7.75000e+00,  9.92756e-01,  1.48898e+01,  1.03623e-02, -5.81166e-03,  2.91954e+00,  1.85026e+00,  1.87442e+00,  1.02874e-02,  3.01018e-04, -9.95431e-01,  2.91767e+00,  1.85025e+00,  1.87442e+00,  1.02179e-02,  3.00347e-04, -9.95422e-01,  1.86887e-03,  2.82918e-06,  5.37490e-06,  6.95036e-05,  6.71113e-07, -9.09402e-06, -4.05330e-05,  2.98001e-03,  2.99889e-01,  5.61120e-04,  1.72532e-03,  1.10871e-02, -1.20090e-03,  7.87911e-03, -1.78065e-03
 8.25000e+00,  9.97331e-01,  1.50414e+01,  8.42804e-03, -6.10894e-03,  2.94186e+00,  1.84116e+00,  1.86769e+00, -2.37146e-03, -2.34923e-03, -9.90414e-01,  2.94028e+00,  1.84114e+00,  1.86769e+00, -2.18810e-03, -2.34898e-03, -9.90415e-01,  1.57307e-03,  2.13973e-05,  2.11152e-06, -1.83361e-04, -2.47376e-07,  9.59678e-07,  1.05245e-03, -1.72642e-02,  2.73069e-01, -5.39775e-04,  2.35277e-03, -3.17336e-02, -2.45930e-04, -4.99260e-03, -1.13566e-03
 8.75000e+00,  1.00332e+00,  1.51716e+01,  3.88368e-03, -6.76874e-03,  2.95367e+00,  1.84530e+00,  1.85715e+00, -5.44013e-03,  1.13753e-03, -9.84735e-01,  2.95168e+00,  1.84530e+00,  1.85714e+00, -5.47549e-03,  1.13743e-03, -9.84712e-01,  1.98855e-03,  6.89401e-07,  7.00711e-06,  3.53579e-05,  1.02854e-07, -2.36299e-05, -7.81030e-04, -1.79594e-02,  3.07788e-01,  4.86683e-04,  3.66828e-04,  5.63881e-03,  1.40903e-04,  9.13420e-03, -1.56439e-03
 9.25000e+00,  9.95936e-01,  1.52974e+01,  7.81872e-03, -7.05765e-03,  2.92578e+00,  1.85241e+00,  1.87085e+00, -2.80855e-03, -1.26553e-03, -9.91691e-01,  2.92419e+00,  1.85241e+00,  1.87085e+00, -2.81408e-03, -1.26550e-03, -9.91692e-01,  1.58533e-03,  6.29655e-08,  2.61587e-08,  5.52742e-06, -2.95445e-08,  9.03718e-07, -7.65034e-04, -6.08047e-04,  2.75906e-01,  1.48377e-04,  7.06040e-04,  9.74300e-04, -2.29750e-04, -5.05414e-04,  1.47164e-04
 9.75000e+00,  9.97874e-01,  1.54355e+01,  8.12402e-03, -7.84580e-03,  2.90953e+00,  1.85680e+00,  1.86906e+00, -2.28956e-03, -1.63234e-03, -9.86645e-01,  2.90826e+00,  1.85680e+00,  1.86906e+00, -2.18783e-03, -1.63291e-03, -9.86637e-01,  1.27417e-03,  8.16526e-06,  8.60879e-07, -1.01733e-04,  5.77831e-07, -7.91675e-06, -2.06645e-04, -1.37054e-02,  2.45911e-01, -6.44941e-04,  1.36421e-03, -1.95777e-02, -2.87271e-04, -3.01018e-03, -2.20402e-03
 1.02500e+01,  1.00339e+00,  1.55559e+01,  2.17244e-03, -8.17588e-03,  2.89211e+00,  1.86216e+00,  1.85929e+00, -5.90287e-03,  1.86396e-03, -9.76972e-01,  2.89109e+00,  1.86213e+00,  1.85928e+00, -5.73893e-03,  1.86010e-03, -9.76967e-01,  1.02317e-03,  2.74884e-05,  7.52547e-06, -1.63944e-04,  3.86032e-06, -5.41234e-06,  3.53232e-04,  2.51640e-03,  2.21440e-01,  2.74871e-04, -4.21719e-03, -3.53181e-02, -5.20742e-04, -9.49174e-03, -7.56918e-04
 1.07500e+01,  9.94545e-01,  1.56551e+01, -3.87009e-03, -8.43908e-03,  2.89597e+00,  1.87062e+00,  1.87614e+00, -1.10006e-02, -1.90877e-03, -9.82602e-01,  2.89487e+00,  1.87061e+00,  1.87614e+00, -1.09588e-02, -1.90842e-03, -9.82592e-01,  1.10363e-03,  5.59622e-06,  5.04471e-07, -4.17882e-05, -3.56078e-07, -9.76003e-06, -1.01891e-03,  9.63065e-04,  2.29936e-01,  6.60379e-05,  6.89785e-03, -8.79628e-03,  1.85972e-03, -1.26930e-03, -1.98423e-03
 1.12500e+01,  9.96811e-01,  1.57690e+01, -7.21688e-03, -9.01925e-03,  2.88845e+00,  1.86581e+00,  1.87556e+00, -1.06000e-02, -3.21475e-03, -9.77817e-01,  2.88784e+00,  1.86579e+00,  1.87556e+00, -1.06802e-02, -3.21509e-03, -9.77814e-01,  6.06859e-04,  1.78970e-05,  2.10708e-07,  8.02512e-05,  3.41152e-07, -2.09230e-06,  6.40912e-04, -1.06298e-03,  1.70888e-01, -9.26820e-04, -9.42501e-03,  2.24073e-02, -1.42654e-03, -6.38556e-04, -5.81920e-04
 1.17500e+01,  9.98275e-01,  1.58779e+01,  5.74435e-03, -9.08421e-03,  2.88116e+00,  1.87602e+00,  1.87300e+00, -1.40347e-02, -4.97333e-03, -9.76219e-01,  2.88039e+00,  1.87602e+00,  1.87300e+00, -1.40714e-02, -4.97252e-03, -9.76214e-01,  7.77035e-04,  5.57453e-06,  2.26604e-07,  3.66620e-05, -8.12612e-07, -4.83472e-06, -1.69138e-03, -1.93200e-03,  1.92997e-01,  3.90028e-04,  6.67919e-03,  9.37799e-03,  1.07285e-03, -1.09641e-03, -1.20609e-03
 1.22500e+01,  9.94627e-01,  1.59785e+01, -9.11467e-03, -1.03231e-02,  2.88101e+00,  1.88547e+00,  1.87884e+00, -7.28177e-03, -5.77556e-03, -9.79544e-01,  2.88020e+00,  1.88544e+00,  1.87883e+00, -7.13242e-03, -5.77089e-03, -9.79540e-01,  8.02737e-04,  3.09859e-05,  9.09288e-06, -1.49349e-04, -4.66377e-06, -3.37591e-06,  1.01835e-03,  5.24497e-03,  1.95908e-01,  8.61863e-04, -7.07507e-03, -3.58249e-02,  2.04929e-04,  1.03999e-02, -1.93270e-03
 1.27500e+01,  9.96999e-01,  1.60739e+01, -1.04701e-02, -1.18064e-02,  2.88888e+00,  1.86991e+00,  1.87534e+00,  3.43366e-03, -7.22973e-03, -9.76152e-01,  2.88838e+00,  1.86990e+00,  1.87534e+00,  3.37153e-03, -7.22912e-03, -9.76140e-01,  4.99662e-04,  9.27057e-06,  7.72030e-07,  6.21289e-05, -6.13127e-07, -1.17395e-05, -1.56560e-03, -9.61201e-04,  1.54890e-01, -1.41045e-03,  4.01845e-03,  1.93160e-02, -3.10980e-05,  2.46581e-03, -3.57944e-03
 1.32500e+01,  9.89440e-01,  1.61480e+01, -3.95152e-03, -1.25974e-02,  2.86951e+00,  1.87494e+00,  1.88751e+00, -2.66339e-02, -6.93745e-03, -9.84470e-01,  2.86898e+00,  1.87493e+00,  1.88751e+00, -2.65562e-02, -6.93763e-03, -9.84469e-01,  5.37148e-04,  1.12528e-05,  1.62160e-07, -7.77172e-05,  1.83125e-07, -1.02487e-06,  6.91095e-04, -9.42381e-05,  1.60712e-01,  9.05982e-05,  2.66295e-04, -2.32544e-02,  4.62041e-04,  1.30852e-03, -3.07058e-04
 1.37500e+01,  9.90462e-01,  1.62492e+01, -3.84449e-03, -1.28999e-02,  2.87807e+00,  1.86923e+00,  1.88517e+00, -5.39577e-03, -7.50774e-03, -9.83104e-01,  2.87754e+00,  1.86923e+00,  1.88514e+00, -5.45236e-03, -7.50407e-03, -9.83083e-01,  5.24772e-04,  6.19149e-06,  2.26078e-05,  5.65836e-05, -3.66302e-06, -2.09652e-05,  5.37381e-04,  1.44478e-02,  1.55933e-01, -3.38933e-06,  2.57889e-03,  1.64308e-02,  7.74329e-04, -1.64344e-02, -2.84959e-04
 1.42500e+01,  9.96654e-01,  1.63304e+01,  2.29410e-03, -1.28382e-02,  2.87097e+00,  1.86086e+00,  1.87394e+00,  1.54046e-03, -7.89761e-03, -9.77046e-01,  2.87036e+00,  1.86084e+00,  1.87394e+00,  1.42789e-03, -7.89808e-03, -9.77047e-01,  6.13721e-04,  2.06943e-05,  2.85110e-06,  1.12566e-04,  4.69867e-07,  8.22934e-07, -4.47999e-05, -8.26758e-03,  1.71049e-01,  2.35381e-04, -2.23015e-03,  3.12359e-02, -1.16151e-03, -5.71607e-03, -8.71227e-04
 1.47500e+01,  9.93335e-01,  1.64086e+01,  9.50473e-03, -1.34706e-02,  2.86467e+00,  1.87258e+00,  1.88189e+00,  7.51388e-04, -9.36219e-03, -9.80948e-01,  2.86415e+00,  1.87256e+00,  1.88189e+00,  8.09789e-04, -9.36249e-03, -9.80946e-01,  5.22924e-04,  2.05414e-05,  1.66422e-07, -5.84010e-05,  2.97111e-07, -2.25440e-06, -1.57456e-03, -1.15271e-02,  1.56711e-01, -1.12316e-04, -1.15463e-02, -2.13052e-02,  1.37598e-03, -2.61642e-05, -6.42381e-04
 1.52500e+01,  1.00089e+00,  1.64804e+01,  8.66377e-03, -1.36472e-02,  2.85026e+00,  1.87428e+00,  1.86537e+00,  8.31224e-03, -8.09180e-03, -9.70335e-01,  2.84992e+00,  1.87427e+00,  1.86537e+00,  8.27693e-03, -8.09205e-03, -9.70328e-01,  3.43478e-04,  7.94164e-06,  3.50053e-07,  3.53161e-05,  2.45052e-07, -6.66383e-06,  9.52561e-05,  1.03933e-02,  1.26787e-01, -2.81226e-04,  8.14720e-03,  1.06990e-02, -5.54393e-04,  1.30659e-03, -2.95652e-03
 1.57500e+01,  9.91011e-01,  1.65648e+01,  9.31905e-03, -1.44660e-02,  2.86792e+00,  1.87447e+00,  1.88345e+00,  2.74153e-03, -8.71988e-03, -9.80712e-01,  2.86754e+00,  1.87446e+00,  1.88345e+00,  2.78398e-03, -8.72227e-03, -9.80707e-01,  3.79237e-04,  6.15138e-06,  2.64439e-06, -4.24481e-05,  2.39069e-06, -4.36817e-06, -4.51026e-04,  5.32948e-03,  1.34437e-01, -2.36632e-06, -4.67780e-03, -1.44189e-02,  2.96662e-04, -5.60936e-03, -6.89006e-04
 1.62500e+01,  9.88274e-01,  1.66350e+01,  2.88108e-03, -1.50922e-02,  2.87174e+00,  1.87323e+00,  1.88774e+00,  1.05753e-02, -9.86502e-03, -9.79579e-01,  2.87132e+00,  1.87321e+00,  1.88774e+00,  1.04845e-02, -9.86426e-03, -9.79573e-01,  4.22764e-04,  1.97268e-05,  1.79064e-06,  9.08514e-05, -7.60063e-07, -6.18340e-06, -7.60942e-04, -6.64100e-03,  1.41776e-01,  3.93666e-04,  2.55084e-05,  3.07515e-02,  5.15204e-04,  4.57102e-03, -1.22432e-03
 1.67500e+01,  9.85471e-01,  1.66973e+01,  1.01246e-02, -1.56310e-02,  2.87144e+00,  1.86068e+00,  1.89432e+00,  1.28313e-03, -8.77219e-03, -9.81101e-01,  2.87103e+00,  1.86067e+00,  1.89432e+00,  1.34812e-03, -8.77361e-03, -9.81090e-01,  4.14109e-04,  1.02452e-05,  2.52283e-06, -6.49920e-05,  1.41380e-06, -1.03650e-05, -1.33176e-03, -1.94444e-02,  1.35471e-01, -4.33077e-04,  2.70992e-03, -2.14811e-02,  1.16782e-03,  5.37003e-03, -5.65395e-04
 1.72500e+01,  9.92491e-01,  1.67805e+01,  7.23494e-03, -1.62745e-02,  2.86365e+00,  1.85534e+00,  1.88215e+00,  8.21466e-03, -5.52264e-03, -9.74990e-01,  2.86331e+00,  1.85534e+00,  1.88214e+00,  8.22708e-03, -5.52512e-03, -9.74973e-01,  3.40603e-04,  8.25347e-07,  1.03106e-05, -1.24194e-05,  2.47581e-06, -1.71782e-05,  1.03858e-03, -1.52942e-02,  1.24207e-01,  1.22250e-04,  2.60109e-03, -3.52339e-03, -1.02461e-03,  1.10400e-02, -1.15163e-03
 1.77500e+01,  9.90507e-01,  1.68423e+01,  2.67036e-03, -1.71534e-02,  2.84711e+00,  1.86341e+00,  1.88201e+00,  4.14050e-03, -3.78763e-03, -9.76637e-01,  2.84678e+00,  1.86338e+00,  1.88199e+00,  4.19493e-03, -3.77446e-03, -9.76616e-01,  3.21035e-04,  2.74359e-05,  1.68338e-05, -5.44298e-05, -1.31739e-05, -2.11001e-05,  7.50539e-05, -1.82573e-02,  1.18781e-01,  7.13884e-04, -1.10178e-02, -2.88525e-02, -2.09717e-05,  1.42150e-02,  2.27283e-04
 1.82500e+01,  9.94016e-01,  1.69030e+01, -5.28155e-03, -1.63300e-02,  2.84121e+00,  1.84612e+00,  1.87523e+00, -9.01549e-03, -2.30132e-03, -9.72776e-01,  2.84102e+00,  1.84611e+00,  1.87523e+00, -9.00326e-03, -2.30593e-03, -9.72781e-01,  1.98442e-04,  1.14365e-05,  2.36223e-06, -1.22276e-05,  4.61215e-06,  4.27898e-06, -9.85693e-04, -7.02995e-03,  9.66619e-02, -5.46268e-05,  1.16482e-02, -2.66980e-03,  6.57583e-04,  4.97234e-03,  3.61537e-03
 1.87500e+01,  9.98083e-01,  1.69699e+01, -6.15564e-03, -1.61555e-02,  2.86263e+00,  1.85796e+00,  1.86752e+00, -1.63097e-02, -2.78233e-03, -9.70434e-01,  2.86216e+00,  1.85794e+00,  1.86752e+00, -1.63237e-02, -2.78875e-03, -9.70425e-01,  4.75680e-04,  1.35577e-05,  3.70901e-06,  1.39517e-05,  6.42464e-06, -9.71484e-06, -5.35633e-04,  2.32035e-03,  1.51098e-01,  3.53335e-04, -1.24555e-02,  5.26873e-03,  1.21921e-03, -6.40797e-03, -2.64660e-03
 1.92500e+01,  9.95737e-01,  1.70311e+01, -1.31747e-03, -1.62056e-02,  2.86522e+00,  1.87673e+00,  1.87012e+00,  1.40223e-03, -4.46063e-03, -9.72507e-01,  2.86491e+00,  1.87667e+00,  1.87012e+00,  1.28905e-03, -4.46628e-03, -9.72513e-01,  3.09474e-04,  5.05629e-05,  1.30694e-06,  1.13175e-04,  5.64589e-06,  6.62582e-06,  2.91707e-04, -1.59858e-03,  1.21875e-01, -1.36923e-04,  9.88085e-03,  4.51322e-02,  5.49665e-04,  3.65669e-03,  2.80160e-03
 1.97500e+01,  9.96070e-01,  1.70834e+01,  1.72784e-03, -1.57921e-02,  2.86259e+00,  1.88477e+00,  1.86956e+00, -4.97637e-03, -3.70462e-03, -9.72470e-01,  2.86244e+00,  1.88476e+00,  1.86956e+00, -4.99255e-03, -3.70345e-03, -9.72470e-01,  1.50706e-04,  2.48071e-06,  1.98382e-06,  1.61812e-05, -1.16875e-06, -6.49133e-07,  4.95334e-04, -3.49490e-04,  8.50021e-02, -5.59364e-04,  2.88690e-03,  9.19480e-03, -1.11928e-03, -4.74624e-03, -4.27380e-04
 2.02500e+01,  9.96794e-01,  1.71391e+01, -2.61325e-03, -1.59506e-02,  2.88747e+00,  1.88948e+00,  1.87073e+00,  3.52308e-03, -2.05291e-03, -9.71326e-01,  2.88710e+00,  1.88948e+00,  1.87073e+00,  3.52087e-03, -2.04996e-03, -9.71316e-01,  3.72381e-04,  1.79476e-06,  5.04493e-06,  2.20758e-06, -2.94444e-06, -1.02273e-05,  7.32495e-04, -2.01152e-02,  1.27451e-01, -6.02697e-04, -4.49389e-03, -1.99407e-03, -1.03204e-04,  7.76450e-03,  1.05782e-03
 2.07500e+01,  1.00228e+00,  1.72023e+01,  1.15366e-03, -1.67402e-02,  2.88258e+00,  1.87689e+00,  1.85891e+00,  3.61846e-03, -2.62439e-03, -9.62298e-01,  2.88237e+00,  1.87686e+00,  1.85891e+00,  3.69362e-03, -2.62653e-03, -9.62292e-01,  2.13251e-04,  2.66256e-05,  4.12545e-07, -7.51656e-05,  2.14586e-06, -5.64350e-06, -7.06585e-04, -1.07688e-02,  9.89436e-02,  2.93136e-04,  2.56697e-03, -3.54013e-02,  1.03038e-03, -1.14677e-03, -3.20511e-03
 2.12500e+01,  1.00199e+00,  1.72550e+01,  6.51662e-03, -1.72019e-02,  2.87860e+00,  1.86710e+00,  1.86205e+00,  4.48686e-03, -3.22701e-03, -9.60099e-01,  2.87830e+00,  1.86710e+00,  1.86204e+00,  4.45325e-03, -3.22457e-03, -9.60104e-01,  2.97023e-04,  4.52301e-06,  1.31605e-05,  3.36092e-05, -2.43235e-06,  5.16980e-06,  8.90167e-04,  4.88423e-03,  1.19066e-01, -3.02404e-04, -2.34970e-03,  1.39532e-02, -5.34483e-04,  1.25586e-02,  7.61206e-05
 2.17500e+01,  9.99090e-01,  1.73104e+01,  2.71920e-03, -1.72281e-02,  2.85630e+00,  1.85510e+00,  1.86807e+00,  6.04079e-03, -2.71496e-03, -9.61087e-01,  2.85605e+00,  1.85510e+00,  1.86804e+00,  6.06704e-03, -2.72290e-03, -9.61068e-01,  2.48762e-04,  4.05653e-06,  2.87505e-05, -2.62464e-05,  7.93602e-06, -1.90370e-05, -4.26424e-04, -1.31799e-02,  1.06043e-01, -1.96322e-05,  5.21219e-03, -9.29446e-03, -1.92133e-04,  1.86063e-02,  6.07225e-04
 2.22500e+01,  9.97958e-01,  1.73558e+01, -2.57827e-03, -1.77211e-02,  2.84803e+00,  1.87422e+00,  1.86938e+00,  5.81187e-03, -1.52815e-03, -9.60712e-01,  2.84768e+00,  1.87422e+00,  1.86933e+00,  5.83155e-03, -1.52280e-03, -9.60680e-01,  3.54841e-04,  2.17938e-06,  5.02789e-05, -1.96883e-05, -5.34855e-06, -3.16558e-05,  9.22709e-04, -1.23131e-02,  1.28269e-01, -4.75009e-04, -2.84151e-03, -8.45099e-03, -7.75648e-04,  2.45306e-02, -2.47371e-03
 2.27500e+01,  9.88052e-01,  1.74028e+01,  3.00786e-03, -1.89439e-02,  2.86247e+00,  1.86688e+00,  1.88611e+00,  1.19393e-02, -1.54866e-03, -9.69617e-01,  2.86232e+00,  1.86680e+00,  1.88610e+00,  1.18276e-02, -1.54331e-03, -9.69611e-01,  1.50131e-04,  8.37239e-05,  3.10312e-06,  1.11679e-04, -5.35502e-06, -5.75381e-06, -1.52901e-03,  3.30245e-04,  8.48387e-02,  4.93620e-04, -2.01781e-03,  6.32547e-02,  3.04683e-04,  5.86491e-03, -3.30737e-03
 2.32500e+01,  9.94539e-01,  1.74493e+01,  1.33938e-02, -1.94521e-02,  2.87888e+00,  1.87457e+00,  1.87298e+00,  5.19434e-03,  5.38443e-04, -9.62453e-01,  2.87849e+00,  1.87456e+00,  1.87298e+00,  5.19021e-03,  5.46476e-04, -9.62435e-01,  3.95844e-04,  1.02346e-05,  6.87461e-06,  4.13388e-06, -8.03340e-06, -1.81930e-05,  1.34122e-03,  2.55348e-02,  1.28133e-01, -6.57319e-04,  1.05109e-02, -6.78097e-03,  2.97606e-04, -9.06541e-03,  3.72283e-04
 2.37500e+01,  9.94393e-01,  1.75030e+01,  3.54496e-03, -1.97438e-02,  2.88556e+00,  1.85612e+00,  1.87377e+00,  8.15838e-03,  9.18689e-04, -9.63107e-01,  2.88531e+00,  1.85610e+00,  1.87373e+00,  8.21348e-03,  9.05639e-04, -9.63122e-01,  2.53942e-04,  1.83075e-05,  4.30168e-05, -5.51051e-05,  1.30505e-05,  1.48209e-05,  1.75507e-03, -8.82934e-03,  1.09073e-01, -3.29981e-05, -6.69112e-03, -2.64521e-02, -1.40430e-03, -2.26717e-02, -6.43715e-04
 2.42500e+01,  9.91955e-01,  1.75529e+01,  1.03425e-02, -1.94641e-02,  2.86860e+00,  1.86112e+00,  1.87869e+00, -9.37370e-03,  2.47531e-03, -9.64091e-01,  2.86834e+00,  1.86109e+00,  1.87869e+00, -9.46100e-03,  2.47281e-03, -9.64101e-01,  2.65667e-04,  2.92914e-05,  1.70279e-06,  8.73051e-05,  2.49775e-06,  1.02878e-05,  3.43439e-04,  1.51955e-02,  1.08594e-01, -1.22914e-04,  2.42250e-03,  3.71400e-02,  9.40686e-05,  4.39202e-03,  2.05894e-03
 2.47500e+01,  9.99916e-01,  1.75982e+01,  9.07102e-03, -1.86948e-02,  2.83352e+00,  1.86880e+00,  1.86481e+00,  9.39394e-03,  1.52071e-03, -9.54840e-01,  2.83323e+00,  1.86880e+00,  1.86480e+00,  9.37698e-03,  1.51797e-03, -9.54846e-01,  2.90002e-04,  1.70925e-06,  8.76051e-06,  1.69649e-05,  2.74205e-06,  5.64715e-06, -3.37683e-04, -5.06195e-04,  1.17949e-01, -1.04553e-03,  2.71593e-03,  6.93386e-03, -1.08048e-03,  1.01144e-02,  2.45369e-03
 2.52500e+01,  1.00101e+00,  1.76535e+01, -2.15955e-04, -1.88262e-02,  2.84739e+00,  1.89802e+00,  1.86379e+00,  1.21588e-02,  1.81421e-03, -9.51662e-01,  2.84726e+00,  1.89799e+00,  1.86378e+00,  1.22225e-02,  1.81946e-03, -9.51663e-01,  1.32493e-04,  3.26075e-05,  1.18728e-05, -6.37369e-05, -5.24633e-06,  9.69064e-07, -3.54934e-04,  3.91296e-03,  7.93344e-02,  3.56196e-04, -6.69112e-03, -3.72535e-02,  7.67741e-04,  1.18875e-02, -1.64457e-03
 2.57500e+01,  9.92129e-01,  1.77030e+01, -6.57944e-03, -1.91082e-02,  2.82075e+00,  1.88646e+00,  1.88125e+00,  1.20266e-02,  2.30049e-03, -9.59876e-01,  2.82061e+00,  1.88644e+00,  1.88124e+00,  1.19805e-02,  2.29834e-03, -9.59869e-01,  1.39974e-04,  1.72868e-05,  9.97894e-06,  4.60510e-05,  2.14920e-06, -7.18418e-06,  1.17716e-05, -9.64363e-03,  7.96616e-02,  5.98371e-04,  1.71089e-03,  2.85648e-02,  3.04232e-04,  1.09213e-02,  9.43449e-04
 2.62500e+01,  9.97809e-01,  1.77452e+01,  7.99592e-04, -1.81114e-02,  2.82439e+00,  1.88311e+00,  1.86976e+00,  1.57513e-02,  2.52089e-03, -9.53783e-01,  2.82414e+00,  1.88307e+00,  1.86976e+00,  1.56523e-02,  2.52042e-03, -9.53790e-01,  2.54873e-04,  4.11358e-05,  1.95860e-06,  9.90435e-05,  4.67939e-07,  6.66620e-06,  1.03170e-04,  8.86006e-03,  1.09079e-01, -1.29521e-03, -1.96068e-03,  4.41413e-02,  1.06308e-04,  4.79642e-03,  1.37588e-03
 2.67500e+01,  1.00576e+00,  1.77869e+01, -7.75319e-04, -1.76856e-02,  2.82918e+00,  1.87711e+00,  1.85619e+00,  8.20922e-03,  2.68654e-03, -9.47192e-01,  2.82914e+00,  1.87711e+00,  1.85619e+00,  8.21086e-03,  2.68656e-03, -9.47192e-01,  3.86888e-05,  9.37331e-08,  3.34315e-06, -1.64325e-06, -2.93137e-08, -3.86216e-07,  7.32518e-04, -5.97900e-03,  4.14143e-02, -5.48767e-04,  1.16476e-04, -1.80126e-03, -6.24944e-04,  6.11464e-03,  3.09938e-03
 2.72500e+01,  1.00912e+00,  1.78165e+01,  9.87597e-03, -1.76390e-02,  2.84169e+00,  1.87462e+00,  1.85164e+00,  2.12023e-02,  3.00058e-03, -9.44611e-01,  2.84156e+00,  1.87461e+00,  1.85164e+00,  2.11723e-02,  3.00279e-03, -9.44613e-01,  1.28942e-04,  9.12003e-06,  3.59961e-06,  2.99830e-05, -2.20964e-06,  1.89311e-06,  7.32991e-04, -1.11711e-02,  7.53525e-02, -4.16646e-04,  2.22601e-03,  2.04552e-02, -1.15895e-03, -6.33570e-03, -2.57137e-03
 2.77500e+01,  1.00806e+00,  1.78527e+01,  3.28943e-03, -1.75945e-02,  2.84705e+00,  1.88042e+00,  1.85409e+00,  3.64696e-02,  3.62782e-03, -9.44505e-01,  2.84700e+00,  1.88042e+00,  1.85409e+00,  3.64580e-02,  3.62753e-03, -9.44506e-01,  5.02276e-05,  2.80079e-06,  7.47756e-08,  1.16345e-05,  2.95530e-07,  1.15357e-06, -2.51309e-04, -1.19743e-03,  4.90309e-02, -3.00708e-04,  8.20333e-04,  1.14541e-02,  6.11708e-04,  4.15819e-04,  1.17979e-03
 2.82500e+01,  1.00645e+00,  1.78964e+01,  3.77608e-03, -1.72902e-02,  2.83004e+00,  1.87957e+00,  1.85714e+00,  2.44691e-02,  3.02123e-03, -9.44535e-01,  2.82979e+00,  1.87957e+00,  1.85714e+00,  2.44705e-02,  3.02232e-03, -9.44531e-01,  2.51770e-04,  3.93184e-07,  3.40400e-06, -1.45187e-06, -1.09154e-06, -4.25334e-06, -1.51674e-03,  1.87812e-02,  1.03264e-01, -1.18430e-04,  1.90571e-03, -2.07040e-03,  1.46113e-03, -6.08891e-03,  2.54550e-03
 2.87500e+01,  1.00478e+00,  1.79363e+01,  6.77729e-03, -1.61279e-02,  2.82060e+00,  1.88599e+00,  1.86043e+00,  1.68813e-02,  2.91567e-03, -9.45457e-01,  2.82050e+00,  1.88599e+00,  1.86042e+00,  1.68698e-02,  2.91468e-03, -9.45445e-01,  1.02335e-04,  2.96076e-06,  4.87080e-06,  1.15640e-05,  9.84498e-07, -1.22183e-05,  7.61264e-04,  2.16259e-02,  5.52035e-02,  5.79673e-04, -1.04765e-03,  1.16739e-02,  2.03310e-05, -7.61885e-03,  1.28414e-03
 2.92500e+01,  1.00778e+00,  1.79725e+01,  6.26150e-03, -1.58673e-02,  2.81214e+00,  1.89645e+00,  1.85424e+00,  1.57129e-02,  2.99387e-03, -9.39648e-01,  2.81197e+00,  1.89645e+00,  1.85423e+00,  1.57260e-02,  2.99039e-03, -9.39637e-01,  1.65203e-04,  1.73342e-06,  1.06790e-05, -1.30861e-05,  3.48689e-06, -1.08273e-05, -4.81147e-04,  9.81383e-03,  8.68074e-02, -2.16578e-04, -3.59004e-03, -5.59851e-03, -1.65356e-04, -1.13196e-02, -8.22428e-04
 2.97500e+01,  1.00870e+00,  1.80126e+01,  7.88065e-03, -1.56851e-02,  2.81687e+00,  1.89416e+00,  1.85154e+00,  1.59375e-02,  4.40092e-03, -9.38643e-01,  2.81687e+00,  1.89415e+00,  1.85152e+00,  1.59409e-02,  4.39846e-03, -9.38644e-01,  5.44445e-06,  2.67920e-06,  1.34672e-05, -3.37785e-06,  2.46152e-06,  4.68122e-07, -3.36021e-04,  5.58188e-05,  1.61695e-02, -1.95107e-04, -2.64148e-03, -1.00302e-02,  3.57826e-04, -1.26420e-02,  1.59425e-03
 3.02500e+01,  1.00746e+00,  1.80455e+01,  9.29648e-03, -1.54014e-02,  2.80564e+00,  1.91456e+00,  1.85226e+00,  1.84952e-02,  5.32805e-03, -9.40566e-01,  2.80551e+00,  1.91456e+00,  1.85225e+00,  1.84885e-02,  5.33367e-03, -9.40562e-01,  1.35695e-04,  3.86219e-06,  8.67573e-06,  6.73619e-06, -5.62382e-06, -3.66131e-06,  2.67571e-04,  6.75602e-03,  7.95130e-02, -7.59930e-04,  6.71754e-03,  1.78257e-03, -2.81173e-04, -1.01993e-02,  1.27114e-03
 3.07500e+01,  1.01420e+00,  1.80870e+01,  7.22749e-03, -1.53039e-02,  2.82352e+00,  1.91155e+00,  1.84139e+00,  5.28740e-03,  5.15143e-03, -9.34793e-01,  2.82328e+00,  1.91154e+00,  1.84138e+00,  5.33299e-03,  5.14930e-03, -9.34786e-01,  2.39784e-04,  8.81481e-06,  6.12916e-06, -4.55866e-05,  2.12848e-06, -6.25117e-06, -1.02457e-03,  1.37963e-02,  1.03729e-01,  2.36186e-04, -3.90947e-03, -1.90348e-02,  3.23085e-04, -8.52392e-03,  1.64729e-03
 3.12500e+01,  1.00862e+00,  1.81245e+01, -5.14143e-04, -1.61513e-02,  2.81175e+00,  1.89358e+00,  1.85167e+00,  9.04052e-04,  5.15414e-03, -9.40987e-01,  2.81154e+00,  1.89358e+00,  1.85166e+00,  9.42480e-04,  5.15075e-03, -9.40979e-01,  2.08827e-04,  7.35312e-06,  1.35960e-05, -3.84271e-05,  3.38344e-06, -8.34617e-06,  4.74060e-04, -2.62165e-03,  1.00081e-01, -7.16814e-04,  2.20728e-03, -1.82186e-02, -6.44414e-04,  1.26809e-02, -2.63188e-03
 3.17500e+01,  1.00937e+00,  1.81714e+01,  2.91384e-03, -1.68467e-02,  2.81768e+00,  1.88922e+00,  1.84939e+00,  1.04431e-03,  5.94535e-03, -9.39522e-01,  2.81762e+00,  1.88919e+00,  1.84939e+00,  1.01651e-03,  5.94314e-03, -9.39519e-01,  6.64132e-05,  3.15470e-05,  9.33017e-07,  2.77973e-05,  2.21273e-06, -3.28171e-06, -8.61211e-04,  1.10997e-02,  5.18572e-02, -7.95597e-04, -9.55828e-03,  3.39023e-02,  1.18765e-03, -3.12401e-03, -2.69162e-04
 3.22500e+01,  1.01341e+00,  1.82013e+01,  1.71606e-02, -1.59364e-02,  2.79866e+00,  1.88658e+00,  1.84106e+00,  7.16696e-03,  7.56596e-03, -9.35815e-01,  2.79855e+00,  1.88655e+00,  1.84104e+00,  7.12067e-03,  7.56796e-03, -9.35832e-01,  1.05562e-04,  3.01086e-05,  1.16965e-05,  4.62976e-05, -1.99778e-06,  1.68594e-05, -4.48511e-04, -1.46977e-02,  6.48972e-02,  2.12693e-04,  3.40720e-03,  3.74579e-02, -1.98362e-04, -1.17979e-02,  1.74469e-03
 3.27500e+01,  1.00462e+00,  1.82338e+01,  9.32933e-03, -1.62841e-02,  2.80267e+00,  1.88701e+00,  1.85485e+00,  1.19517e-02,  6.74677e-03, -9.42351e-01,  2.80243e+00,  1.88690e+00,  1.85485e+00,  1.21103e-02,  6.74666e-03, -9.42346e-01,  2.36940e-04,  1.10035e-04,  2.03289e-06, -1.58546e-04,  1.05723e-07, -4.14728e-06,  3.62310e-04,  3.32300e-03,  1.06469e-01,  5.66912e-04,  4.58984e-03, -7.21269e-02,  7.97639e-04, -4.82801e-03, -1.26378e-03
 3.32500e+01,  1.00993e+00,  1.82708e+01, -5.10173e-04, -1.62943e-02,  2.80673e+00,  1.88705e+00,  1.84520e+00,  1.07869e-02,  5.11982e-03, -9.36812e-01,  2.80671e+00,  1.88705e+00,  1.84520e+00,  1.07924e-02,  5.12009e-03, -9.36812e-01,  2.23403e-05,  5.59392e-06,  2.56489e-08, -5.53950e-06, -2.66568e-07,  5.84305e-08, -1.00997e-03, -9.49584e-03,  2.65638e-02,  4.51013e-04, -3.44430e-03, -1.48711e-02, -3.67759e-04,  3.26129e-04,  5.17011e-04
 3.37500e+01,  9.96014e-01,  1.83107e+01, -2.79457e-03, -1.62587e-02,  2.82268e+00,  1.87151e+00,  1.87072e+00,  1.74058e-02,  5.13650e-03, -9.48781e-01,  2.82247e+00,  1.87151e+00,  1.87070e+00,  1.74006e-02,  5.13885e-03, -9.48770e-01,  2.15467e-04,  3.37920e-07,  2.46718e-05,  5.26694e-06, -2.35372e-06, -1.05728e-05, -4.44233e-04,  8.22289e-03,  1.00330e-01,  5.30972e-04,  1.67190e-03,  1.97753e-03,  3.85201e-04, -1.72120e-02,  6.24358e-04
 3.42500e+01,  9.97538e-01,  1.83356e+01, -1.05817e-02, -1.64476e-02,  2.79070e+00,  1.87117e+00,  1.86861e+00,  1.56617e-02,  5.27958e-03, -9.46584e-01,  2.79063e+00,  1.87115e+00,  1.86860e+00,  1.56298e-02,  5.28314e-03, -9.46566e-01,  6.98603e-05,  1.98575e-05,  9.10617e-06,  3.19414e-05, -3.56199e-06, -1.81439e-05,  3.83830e-05,  1.91270e-02,  4.34788e-02,  6.99958e-04,  2.80756e-03,  3.03425e-02, -6.31428e-04, -1.03971e-02, -1.71994e-03
 3.47500e+01,  1.00163e+00,  1.83619e+01,  2.79891e-03, -1.63216e-02,  2.78732e+00,  1.87755e+00,  1.86027e+00,  4.13602e-03,  5.53511e-03, -9.44571e-01,  2.78714e+00,  1.87755e+00,  1.86026e+00,  4.13480e-03,  5.53893e-03, -9.44555e-01,  1.82781e-04,  1.65883e-06,  9.78375e-06,  1.21711e-06, -3.81829e-06, -1.62520e-05, -1.01744e-04,  2.09309e-02,  8.37375e-02, -5.25871e-04,  4.08742e-03, -3.41515e-03,  1.23309e-03, -1.07298e-02,  1.47884e-03
 3.52500e+01,  9.98499e-01,  1.84066e+01, -6.95545e-04, -1.53913e-02,  2.80995e+00,  1.88632e+00,  1.86409e+00,  1.09319e-02,  6.40657e-03, -9.48463e-01,  2.80979e+00,  1.88631e+00,  1.86408e+00,  1.09439e-02,  6.40315e-03, -9.48465e-01,  1.60615e-04,  3.72566e-06,  4.52643e-06, -1.20180e-05,  3.41529e-06,  2.02218e-06, -3.45136e-04,  2.47918e-03,  8.76887e-02, -9.47490e-05, -6.00325e-03, -5.86200e-03, -8.87477e-05, -7.31142e-03,  1.98766e-03
 3.57500e+01,  9.96313e-01,  1.84422e+01,  3.20436e-03, -1.48630e-02,  2.82273e+00,  1.89372e+00,  1.86910e+00,  1.40652e-02,  4.99865e-03, -9.52690e-01,  2.82272e+00,  1.89371e+00,  1.86910e+00,  1.40700e-02,  4.99847e-03, -9.52693e-01,  1.08666e-05,  7.34221e-06,  1.00585e-06, -4.76429e-06,  1.79664e-07,  2.66544e-06,  1.57525e-04,  6.85331e-03,  1.82413e-02,  5.16676e-04,  3.32670e-03, -1.75334e-02,  4.56675e-04,  3.28797e-03,  2.04499e-03
 3.62500e+01,  9.97956e-01,  1.84650e+01,  9.51531e-03, -1.46032e-02,  2.81618e+00,  1.89365e+00,  1.86505e+00,  1.02387e-02,  5.09577e-03, -9.52587e-01,  2.81595e+00,  1.89365e+00,  1.86505e+00,  1.02211e-02,  5.09642e-03, -9.52588e-01,  2.31942e-04,  1.78782e-06,  1.19839e-06,  1.76626e-05, -6.50993e-07,  9.95277e-07,  1.86240e-04,  1.16246e-02,  1.02863e-01,  7.17917e-04, -1.25836e-03,  8.79573e-03, -1.03942e-03,  3.60412e-03, -1.15570e-03
 3.67500e+01,  9.88844e-01,  1.84918e+01, -1.10708e-02, -1.43715e-02,  2.80009e+00,  1.85227e+00,  1.88258e+00,  6.83190e-03,  4.93905e-03, -9.62265e-01,  2.79997e+00,  1.85226e+00,  1.88258e+00,  6.85567e-03,  4.94042e-03, -9.62272e-01,  1.23112e-04,  4.59629e-06,  3.36082e-06, -2.37734e-05, -1.36788e-06,  6.84882e-06, -1.77051e-03, -1.10704e-02,  7.34507e-02,  5.68479e-04,  2.25346e-03, -1.40920e-02,  7.38382e-04, -6.29801e-03,  7.40616e-04
 3.72500e+01,  9.93437e-01,  1.85192e+01, -9.28103e-03, -1.41304e-02,  2.80362e+00,  1.87021e+00,  1.87395e+00,  1.73789e-02,  5.58040e-03, -9.58412e-01,  2.80356e+00,  1.87020e+00,  1.87395e+00,  1.73528e-02,  5.57886e-03, -9.58415e-01,  6.87596e-05,  1.16838e-05,  2.24535e-07,  2.61512e-05,  1.54118e-06,  3.29242e-06,  1.32826e-03,  1.50949e-03,  5.73017e-02, -6.87654e-06, -3.95603e-03,  2.23112e-02, -4.93384e-04, -6.26710e-04,  2.86801e-03
 3.77500e+01,  9.89647e-01,  1.85548e+01, -3.68555e-03, -1.37383e-02,  2.81883e+00,  1.87451e+00,  1.88181e+00,  1.04113e-02,  6.65868e-03, -9.61802e-01,  2.81873e+00,  1.87449e+00,  1.88181e+00,  1.03796e-02,  6.65743e-03, -9.61798e-01,  1.00570e-04,  1.86692e-05,  9.78766e-07,  3.17548e-05,  1.25449e-06, -4.21114e-06,  3.28867e-04, -1.88864e-02,  5.83474e-02,  4.65336e-05,  2.60461e-03,  2.94743e-02, -6.28691e-04,  3.34680e-03,  8.67087e-04
 3.82500e+01,  9.92482e-01,  1.85870e+01, -3.29544e-03, -1.34493e-02,  2.82381e+00,  1.87938e+00,  1.87624e+00,  1.39202e-02,  7.43807e-03, -9.58641e-01,  2.82371e+00,  1.87935e+00,  1.87623e+00,  1.39653e-02,  7.43753e-03, -9.58646e-01,  1.04459e-04,  2.13067e-05,  3.84323e-06, -4.50776e-05,  5.37124e-07,  4.66923e-06, -9.80496e-04,  7.89978e-03,  6.90403e-02, -2.20113e-04,  1.14859e-03, -3.18981e-02,  2.68548e-04,  6.79471e-03,  1.81002e-04
 3.87500e+01,  9.98977e-01,  1.86178e+01,  2.27063e-03, -1.31184e-02,  2.81462e+00,  1.86590e+00,  1.86442e+00,  5.71377e-03,  6.95131e-03, -9.53166e-01,  2.81459e+00,  1.86589e+00,  1.86441e+00,  5.70098e-03,  6.94581e-03, -9.53166e-01,  2.31706e-05,  1.19595e-05,  7.50319e-06,  1.27875e-05,  5.50276e-06, -9.76470e-07,  3.42613e-04, -1.83041e-03,  3.31644e-02,  4.75989e-04,  6.61184e-03,  1.99640e-02,  7.79958e-04,  9.45532e-03,  6.28108e-04
 3.92500e+01,  1.00177e+00,  1.86508e+01,  2.07125e-03, -1.27619e-02,  2.83015e+00,  1.84711e+00,  1.85905e+00,  6.24198e-03,  6.43987e-03, -9.52120e-01,  2.83008e+00,  1.84708e+00,  1.85903e+00,  6.28812e-03,  6.43039e-03, -9.52107e-01,  6.95078e-05,  3.07785e-05,  1.69806e-05, -4.61440e-05,  9.47141e-06, -1.24292e-05, -2.58250e-04,  1.05818e-02,  5.37648e-02, -4.76936e-04, -8.09606e-03, -3.48660e-02,  9.79171e-04, -1.42484e-02,  8.47349e-05
 3.97500e+01,  1.00614e+00,  1.86820e+01, -1.12607e-02, -1.24600e-02,  2.79541e+00,  1.86706e+00,  1.85103e+00, -8.98279e-04,  4.91669e-03, -9.47459e-01,  2.79537e+00,  1.86703e+00,  1.85102e+00, -9.25028e-04,  4.91389e-03, -9.47452e-01,  4.17387e-05,  2.43772e-05,  9.00765e-06,  2.67488e-05,  2.80118e-06, -7.26623e-06,  8.20707e-04,  9.62606e-03,  4.04485e-02, -9.24825e-04, -2.12067e-03,  3.39009e-02, -8.35838e-04, -1.03480e-02,  1.23875e-03
 4.02500e+01,  1.00429e+00,  1.87129e+01,  1.27011e-02, -1.17762e-02,  2.78022e+00,  1.82712e+00,  1.85591e+00,  1.05213e-02,  6.52877e-03, -9.48974e-01,  2.77995e+00,  1.82710e+00,  1.85591e+00,  1.04444e-02,  6.52674e-03, -9.48981e-01,  2.73623e-04,  2.19800e-05,  2.93414e-07,  7.68290e-05,  2.02697e-06,  7.55834e-06, -1.24672e-04, -7.78920e-03,  1.13549e-01, -4.12394e-04, -4.34581e-03,  3.12883e-02,  9.37050e-04,  1.42704e-04,  3.23896e-03
 4.07500e+01,  9.99272e-01,  1.87364e+01,  6.50633e-03, -1.03497e-02,  2.79330e+00,  1.84912e+00,  1.86409e+00, -2.44280e-03,  6.61953e-03, -9.54104e-01,  2.79324e+00,  1.84902e+00,  1.86409e+00, -2.47212e-03,  6.62013e-03, -9.54095e-01,  5.26874e-05,  1.04626e-04,  1.97739e-06,  2.93211e-05, -5.99041e-07, -9.10028e-06,  1.51867e-04, -2.11774e-02, -2.69638e-02, -9.88165e-04,  5.64662e-03, -6.98669e-02, -1.54844e-03,  4.50619e-03,  1.95548e-03
 4.12500e+01,  1.00599e+00,  1.87501e+01,  1.28106e-02, -9.78682e-03,  2.80403e+00,  1.86645e+00,  1.85026e+00,  3.96813e-04,  6.47940e-03, -9.50031e-01,  2.80393e+00,  1.86644e+00,  1.85026e+00,  3.68471e-04,  6.47975e-03, -9.50031e-01,  9.83813e-05,  1.01099e-05,  1.78746e-07,  2.83423e-05, -3.43574e-07,  6.57002e-08, -2.90755e-03,  1.65433e-02,  5.99372e-02, -3.82587e-04,  5.78716e-04,  2.19665e-02,  1.05877e-03,  9.33932e-04, -7.70456e-04
 4.17500e+01,  1.01249e+00,  1.87851e+01,  8.55915e-03, -9.23811e-03,  2.81248e+00,  1.86458e+00,  1.83749e+00,  8.81290e-04,  5.95433e-03, -9.46566e-01,  2.81240e+00,  1.86458e+00,  1.83749e+00,  8.92360e-04,  5.95516e-03, -9.46567e-01,  8.00600e-05,  4.67962e-06,  1.96946e-07, -1.10700e-05, -8.29059e-07,  1.82147e-06,  1.71779e-03,  2.36018e-02,  4.00698e-02,  5.40354e-04,  6.57971e-04, -1.48610e-02, -8.68365e-04, -8.58338e-05,  2.52621e-03
 4.22500e+01,  1.01420e+00,  1.88184e+01,  2.34981e-03, -7.98401e-03,  2.81112e+00,  1.85416e+00,  1.83533e+00, -1.88663e-03,  7.07997e-03, -9.46892e-01,  2.81106e+00,  1.85415e+00,  1.83533e+00, -1.89661e-03,  7.07760e-03, -9.46893e-01,  6.09202e-05,  3.29619e-06,  3.20614e-06,  9.98126e-06,  2.36974e-06,  5.54885e-07,  1.92657e-04,  2.18211e-03,  5.39183e-02, -1.78258e-03, -3.71064e-03,  9.52263e-03, -1.62456e-03, -5.94539e-03,  1.48630e-03
 4.27500e+01,  1.00682e+00,  1.88367e+01,  7.52733e-03, -6.53705e-03,  2.81607e+00,  1.86689e+00,  1.85041e+00,  3.21413e-03,  6.66779e-03, -9.59026e-01,  2.81607e+00,  1.86689e+00,  1.85040e+00,  3.21400e-03,  6.66446e-03, -9.59030e-01,  6.65712e-06,  2.90360e-06,  6.18470e-06,  1.23678e-07,  3.32969e-06,  3.69207e-06, -9.41006e-04,  3.61788e-03,  1.61959e-02, -2.64054e-04,  5.43215e-03, -4.59335e-03,  1.56430e-03,  8.23019e-03,  3.85296e-03
 4.32500e+01,  1.00806e+00,  1.88612e+01,  5.90683e-03, -5.31593e-03,  2.83049e+00,  1.85968e+00,  1.84765e+00,  7.97024e-03,  6.48339e-03, -9.59431e-01,  2.83047e+00,  1.85968e+00,  1.84764e+00,  7.96970e-03,  6.48433e-03, -9.59433e-01,  1.92164e-05,  1.42401e-06,  8.07287e-07,  5.39098e-07, -9.40637e-07,  1.51962e-06,  7.72202e-04, -4.33671e-03,  2.90813e-02, -6.92971e-05,  3.81823e-03,  3.16570e-03,  2.14773e-05, -3.09628e-03,  6.68559e-04
 4.37500e+01,  1.01329e+00,  1.88875e+01,  5.19476e-03, -5.00046e-03,  2.85820e+00,  1.86437e+00,  1.83690e+00,  1.20431e-02,  7.18368e-03, -9.54122e-01,  2.85809e+00,  1.86437e+00,  1.83689e+00,  1.20233e-02,  7.18434e-03, -9.54121e-01,  1.10409e-04,  5.22759e-06,  2.86089e-07,  1.98536e-05, -6.62510e-07, -7.80330e-07,  2.39148e-05, -5.49759e-03,  7.20170e-02, -2.50157e-04, -5.38966e-03,  1.16010e-02, -1.09821e-03,  1.49173e-03, -6.12794e-05
 4.42500e+01,  1.01062e+00,  1.89081e+01,  7.09232e-03, -4.35624e-03,  2.83720e+00,  1.87205e+00,  1.84012e+00, -2.20657e-03,  7.60736e-03, -9.57516e-01,  2.83709e+00,  1.87201e+00,  1.84012e+00, -2.26328e-03,  7.60432e-03, -9.57515e-01,  1.10814e-04,  4.34605e-05,  1.05398e-06,  5.67141e-05,  3.04692e-06, -1.26124e-06, -1.40053e-03, -1.51091e-02,  6.64184e-02, -1.23416e-03,  4.23140e-03,  4.48274e-02,  9.50166e-04,  3.25410e-03,  2.12470e-03
 4.47500e+01,  1.01601e+00,  1.89421e+01,  1.26540e-02, -3.62521e-03,  2.82215e+00,  1.87345e+00,  1.83184e+00,  3.93316e-04,  7.44932e-03, -9.55280e-01,  2.82207e+00,  1.87344e+00,  1.83184e+00,  4.22478e-04,  7.44845e-03, -9.55279e-01,  8.10515e-05,  1.10845e-05,  4.26558e-07, -2.91618e-05,  8.66434e-07, -1.07591e-06,  5.54267e-04, -2.73107e-03,  6.21297e-02,  1.00954e-03, -1.38290e-03, -2.28038e-02,  4.88942e-04, -2.12318e-03, -1.21373e-03
 4.52500e+01,  1.00932e+00,  1.89715e+01,  1.43915e-02, -3.04355e-03,  2.81192e+00,  1.87415e+00,  1.84390e+00,  1.38091e-02,  5.65372e-03, -9.62784e-01,  2.81177e+00,  1.87415e+00,  1.84390e+00,  1.38093e-02,  5.65167e-03, -9.62784e-01,  1.50424e-04,  1.68698e-06,  2.71774e-06, -2.26324e-07,  2.05373e-06,  5.14179e-07,  2.31310e-04,  5.08573e-03,  8.43118e-02, -1.56832e-04, -4.47372e-03,  9.78979e-04, -1.78898e-03, -5.36649e-03,  1.63870e-03
 4.57500e+01,  1.00628e+00,  1.89953e+01,  1.43113e-02, -2.06387e-03,  2.83772e+00,  1.87940e+00,  1.84963e+00,  4.92263e-03,  4.40541e-03, -9.66872e-01,  2.83766e+00,  1.87939e+00,  1.84962e+00,  4.92195e-03,  4.39985e-03, -9.66884e-01,  6.42031e-05,  2.05055e-06,  1.70135e-05,  6.84586e-07,  5.55682e-06,  1.25617e-05, -1.43790e-03,  1.09053e-02,  5.09552e-02,  7.38656e-05,  4.67770e-03, -3.34395e-03,  1.35273e-03,  1.42452e-02, -1.94415e-04
 4.62500e+01,  1.01048e+00,  1.90281e+01,  1.36790e-02, -2.46495e-03,  2.82470e+00,  1.89167e+00,  1.84362e+00,  3.53383e-03,  2.89118e-03, -9.64062e-01,  2.82466e+00,  1.89165e+00,  1.84360e+00,  3.55421e-03,  2.89492e-03, -9.64056e-01,  3.59580e-05,  1.61635e-05,  1.18707e-05, -2.03796e-05, -3.73722e-06, -5.77416e-06,  7.14602e-06, -6.83285e-03,  3.92084e-02, -8.24076e-04, -3.11647e-03, -2.71107e-02, -6.15198e-04,  1.19117e-02,  1.26913e-03
 4.67500e+01,  1.01029e+00,  1.90467e+01,  1.74035e-03, -1.87239e-03,  2.82077e+00,  1.86969e+00,  1.84643e+00, -8.83475e-03,  4.23812e-03, -9.66917e-01,  2.82076e+00,  1.86965e+00,  1.84642e+00, -8.81306e-03,  4.23368e-03, -9.66914e-01,  1.29344e-05,  3.67289e-05,  5.79885e-06, -2.16913e-05,  4.43460e-06, -3.42691e-06, -4.15148e-04, -5.22199e-03,  2.26618e-02,  6.17992e-04,  6.89312e-03, -3.97189e-02,  5.48554e-04,  8.32138e-03,  3.87488e-04
 4.72500e+01,  1.00630e+00,  1.90542e+01,  1.71416e-04, -1.98178e-03,  2.80278e+00,  1.87325e+00,  1.85283e+00,  6.94535e-03,  3.47321e-03, -9.71522e-01,  2.80270e+00,  1.87320e+00,  1.85283e+00,  6.88589e-03,  3.47465e-03, -9.71522e-01,  7.76342e-05,  5.00446e-05,  5.84038e-07,  5.94680e-05, -1.43874e-06,  5.23016e-08,  1.87401e-03,  2.69681e-03,  6.06353e-02, -7.48169e-04, -4.89552e-03,  4.79477e-02, -3.08644e-04,  2.61917e-03, -3.83791e-04
 4.77500e+01,  1.01221e+00,  1.90802e+01,  1.18313e-02, -1.47263e-03,  2.80915e+00,  1.88211e+00,  1.84205e+00,  7.10749e-03,  2.87592e-03, -9.68093e-01,  2.80908e+00,  1.88211e+00,  1.84205e+00,  7.11714e-03,  2.87712e-03, -9.68090e-01,  6.87294e-05,  1.89515e-06,  5.35052e-06, -9.64863e-06, -1.20865e-06, -3.30061e-06, -1.02396e-03,  7.11249e-03,  5.55954e-02,  1.53500e-04,  1.46749e-03, -9.08239e-03,  5.19505e-04, -7.96585e-03,  1.31701e-03
 4.82500e+01,  1.01759e+00,  1.91148e+01,  1.41831e-02, -7.81089e-04,  2.80534e+00,  1.88980e+00,  1.83408e+00,  8.61330e-03,  3.77198e-03, -9.68399e-01,  2.80529e+00,  1.88980e+00,  1.83407e+00,  8.61049e-03,  3.76999e-03, -9.68403e-01,  5.34341e-05,  4.41827e-07,  1.13289e-05,  2.81339e-06,  1.98936e-06,  3.80623e-06, -6.84350e-04,  6.03006e-03,  4.92508e-02, -1.71154e-04,  2.13639e-03,  1.69569e-03,  5.14018e-04,  1.16149e-02, -1.93326e-03
 4.87500e+01,  1.01886e+00,  1.91376e+01,  3.10724e-03, -1.09784e-03,  2.80982e+00,  1.91043e+00,  1.83290e+00,  1.47287e-02,  2.60670e-03, -9.71519e-01,  2.80982e+00,  1.91042e+00,  1.83290e+00,  1.47305e-02,  2.60732e-03, -9.71518e-01,  2.38469e-06,  5.39062e-06,  6.60149e-07, -1.81890e-06, -6.24820e-07, -8.05166e-07, -7.15223e-04, -3.93872e-03,  7.07523e-03, -5.83937e-04, -1.44916e-03, -1.57792e-02,  3.55089e-04,  2.75826e-03,  8.41054e-04
 4.92500e+01,  1.01967e+00,  1.91604e+01,  2.70593e-04, -5.41277e-04,  2.78947e+00,  1.90514e+00,  1.83230e+00,  1.33251e-02,  1.03766e-03, -9.75127e-01,  2.78936e+00,  1.90513e+00,  1.83226e+00,  1.32947e-02,  1.03203e-03, -9.75112e-01,  1.04460e-04,  1.14042e-05,  4.29064e-05,  3.04165e-05,  5.62499e-06, -1.52502e-05,  7.96093e-04,  9.63856e-03,  6.81593e-02,  1.19101e-03, -2.44420e-03,  2.27572e-02,  4.17725e-04, -2.26855e-02,  1.99944e-03
 4.97500e+01,  1.01756e+00,  1.91861e+01,  8.51170e-03, -4.04147e-04,  2.79564e+00,  1.89227e+00,  1.83540e+00,  1.02960e-02,  1.35833e-04, -9.80308e-01,  2.79554e+00,  1.89227e+00,  1.83539e+00,  1.02679e-02,  1.34747e-04, -9.80313e-01,  9.26747e-05,  8.51599e-06,  7.74958e-06,  2.80457e-05,  1.08657e-06,  5.02002e-06,  4.36321e-04, -4.90211e-03,  6.59396e-02,  3.99049e-04, -9.66087e-04,  2.01047e-02, -9.97190e-04, -9.58736e-03,  7.72057e-04


==> data/smooth/vertical_profile_var_zp_z_plus_167.csv <==
z, conc, vel_x, vel_y, vel_z, rij_xx, rij_yy, rij_zz, rij_xy, rij_yz, rij_xz, lagr_corrected_rij_xx, lagr_corrected_rij_yy, lagr_corrected_rij_zz, lagr_corrected_rij_xy, lagr_corrected_rij_yz, lagr_corrected_rij_xz, lagr_correction_rij_xx, lagr_correction_rij_yy, lagr_correction_rij_zz, lagr_correction_rij_xy, lagr_correction_rij_yz, lagr_correction_rij_xz, lagr_estim_gradient_xx, lagr_estim_gradient_xy, lagr_estim_gradient_xz, lagr_estim_gradient_yx, lagr_estim_gradient_yy, lagr_estim_gradient_yz, lagr_estim_gradient_zx, lagr_estim_gradient_zy, lagr_estim_gradient_zz
 2.75000e+00,  9.98967e-01,  1.76168e+01,  5.81216e-03,  1.92524e-04,  2.93838e+00,  1.86703e+00,  1.87113e+00,  9.05366e-03, -4.74873e-04, -9.87405e-01,  2.92575e+00,  1.86702e+00,  1.87113e+00,  9.30457e-03, -4.73399e-04, -9.87374e-01,  1.26313e-02,  5.54485e-06,  8.02302e-06, -2.50911e-04, -1.47400e-06, -3.16351e-05,  5.02222e-04,  7.46283e-03,  7.77180e-01,  2.24160e-05,  2.44452e-03, -1.55327e-02, -9.77533e-04, -9.72947e-03, -1.58950e-03
 3.25000e+00,  1.00445e+00,  1.79993e+01,  1.57700e-03, -3.66722e-04,  2.93334e+00,  1.87319e+00,  1.86679e+00, -5.49287e-04, -2.31370e-03, -9.90817e-01,  2.92306e+00,  1.87317e+00,  1.86679e+00, -9.44372e-05, -2.31298e-03, -9.90809e-01,  1.02770e-02,  2.07769e-05,  2.29508e-06, -4.54850e-04, -7.19387e-07, -8.05944e-06, -9.76615e-05, -2.76783e-03,  7.00551e-01, -1.20675e-03, -2.38279e-03, -3.10517e-02, -1.76092e-04,  5.23805e-03, -4.55082e-04
 3.75000e+00,  1.00894e+00,  1.83477e+01,  7.40408e-03, -4.66792e-04,  2.93237e+00,  1.86659e+00,  1.85871e+00,  1.26074e-02, -2.18561e-03, -9.88136e-01,  2.92394e+00,  1.86659e+00,  1.85871e+00,  1.27118e-02, -2.18489e-03, -9.88121e-01,  8.42814e-03,  1.95733e-06,  1.27691e-06, -1.04382e-04, -7.20798e-07, -1.43552e-05, -1.55819e-05, -6.26619e-03,  6.36204e-01, -4.50744e-04, -2.71120e-03, -7.99462e-03, -5.17796e-05,  3.88836e-03, -9.23348e-04
 4.25000e+00,  1.00455e+00,  1.86465e+01,  2.55925e-03, -3.43776e-04,  2.95791e+00,  1.85855e+00,  1.86430e+00,  2.54810e-02, -4.94798e-03, -9.96145e-01,  2.95186e+00,  1.85853e+00,  1.86430e+00,  2.52078e-02, -4.94878e-03, -9.96137e-01,  6.04978e-03,  1.99330e-05,  2.69955e-07,  2.73215e-04,  7.97835e-07, -7.28484e-06,  3.56577e-04, -2.15878e-02,  5.36452e-01, -4.97743e-05,  8.54266e-03,  2.57797e-02, -1.07218e-03,  1.43073e-03, -4.14244e-04
 4.75000e+00,  9.99396e-01,  1.89010e+01,  7.95976e-03, -4.00648e-05,  2.95397e+00,  1.88517e+00,  1.87009e+00,  2.73987e-02, -6.18318e-03, -9.99805e-01,  2.94951e+00,  1.88517e+00,  1.87009e+00,  2.73957e-02, -6.18407e-03, -9.99826e-01,  4.45935e-03,  3.13286e-06,  3.66335e-07,  2.93924e-06,  8.88799e-07,  2.12943e-05, -6.37664e-04, -7.44306e-03,  4.62088e-01,  6.46265e-04, -6.10612e-03, -7.24491e-05,  6.67791e-04, -1.68832e-03,  2.10729e-03
 5.25000e+00,  1.00657e+00,  1.91468e+01,  1.28795e-02,  3.44414e-04,  2.93984e+00,  1.88713e+00,  1.85476e+00,  8.25642e-03, -7.06870e-03, -9.92216e-01,  2.93553e+00,  1.88713e+00,  1.85474e+00,  8.26153e-03, -7.06636e-03, -9.92237e-01,  4.30715e-03,  3.10376e-07,  2.30403e-05, -5.11610e-06, -2.33551e-06,  2.03824e-05, -7.43198e-05,  1.80300e-02,  4.53622e-01, -9.53754e-04, -1.67161e-03, -2.80863e-04,  2.76544e-04,  1.66188e-02, -4.41474e-04
 5.75000e+00,  1.00054e+00,  1.93623e+01,  1.63235e-02,  2.33921e-04,  2.95478e+00,  1.88919e+00,  1.86549e+00,  1.28698e-02, -4.41500e-03, -9.97817e-01,  2.95189e+00,  1.88919e+00,  1.86549e+00,  1.28800e-02, -4.41385e-03, -9.97839e-01,  2.89030e-03,  5.49366e-06,  4.07597e-07, -1.01755e-05, -1.14509e-06,  2.20120e-05,  4.02718e-04, -6.83428e-03,  3.71881e-01, -2.70420e-04,  8.10141e-03, -7.09955e-04,  6.66499e-04, -1.61167e-03,  2.71309e-03
 6.25000e+00,  9.95493e-01,  1.95595e+01,  1.67217e-02,  5.97673e-04,  2.94209e+00,  1.88801e+00,  1.87626e+00,  2.66254e-03, -6.13881e-03, -1.00389e+00,  2.93892e+00,  1.88798e+00,  1.87625e+00,  2.97436e-03, -6.14362e-03, -1.00388e+00,  3.17302e-03,  3.24328e-05,  1.08984e-05, -3.11817e-04,  4.80976e-06, -4.65181e-06, -4.35644e-04, -8.05145e-03,  3.90123e-01, -9.88943e-04, -3.72993e-03, -3.87152e-02, -6.32119e-04, -1.14097e-02, -1.51694e-03
 6.75000e+00,  9.83882e-01,  1.97569e+01,  4.56695e-03,  4.29291e-04,  2.95665e+00,  1.87886e+00,  1.89770e+00,  1.29462e-03, -2.80531e-03, -1.01837e+00,  2.95348e+00,  1.87884e+00,  1.89770e+00,  1.52350e-03, -2.80603e-03, -1.01836e+00,  3.16819e-03,  1.65860e-05,  3.03740e-06, -2.28878e-04,  7.18694e-07, -7.40187e-06, -2.41352e-04, -7.81686e-03,  3.89693e-01,  6.65380e-04,  1.22933e-04, -2.81855e-02, -6.74206e-04, -5.96029e-03, -1.38158e-03
 7.25000e+00,  9.83675e-01,  1.99283e+01,  1.00752e-02, -2.35698e-04,  2.96543e+00,  1.88954e+00,  1.90018e+00, -2.74803e-03, -1.96190e-03, -1.02283e+00,  2.96394e+00,  1.88953e+00,  1.90018e+00, -2.69859e-03, -1.96031e-03, -1.02283e+00,  1.49038e-03,  8.36127e-06,  3.08697e-07, -4.94481e-05, -1.58436e-06,  6.39355e-06, -7.02849e-06,  3.20352e-03,  2.67236e-01, -2.24637e-04,  8.87132e-03, -9.32839e-03,  1.59969e-04, -1.81646e-03,  1.24067e-03
 7.75000e+00,  9.90025e-01,  2.00829e+01,  5.10184e-03, -3.61552e-04,  2.96394e+00,  1.88349e+00,  1.88692e+00,  6.65541e-03,  7.65888e-04, -1.01832e+00,  2.96232e+00,  1.88348e+00,  1.88691e+00,  6.71952e-03,  7.74692e-04, -1.01831e+00,  1.62039e-03,  7.76547e-06,  1.71618e-05, -6.41152e-05, -8.80355e-06, -1.51775e-05, -4.10947e-04, -1.13513e-02,  2.78062e-01, -8.67572e-04, -7.39514e-03, -1.22758e-02,  4.75412e-04,  1.43401e-02, -3.00539e-04
 8.25000e+00,  9.87095e-01,  2.02276e+01, -4.79789e-03, -9.60373e-04,  2.95404e+00,  1.87523e+00,  1.89732e+00,  2.16930e-03,  7.43348e-04, -1.01982e+00,  2.95268e+00,  1.87523e+00,  1.89732e+00,  2.07858e-03,  7.43600e-04, -1.01982e+00,  1.36416e-03,  6.26553e-06,  6.59728e-07,  9.07195e-05, -2.52460e-07,  1.83242e-06,  6.59804e-04,  2.40041e-03,  2.55918e-01,  6.73133e-04,  1.70839e-03,  1.69520e-02, -2.62870e-04, -2.79562e-03,  4.56271e-04
 8.75000e+00,  9.91719e-01,  2.03700e+01, -3.82167e-03, -1.12164e-03,  2.95930e+00,  1.87094e+00,  1.88844e+00, -4.99194e-03, -8.65352e-04, -1.01307e+00,  2.95755e+00,  1.87094e+00,  1.88843e+00, -4.96294e-03, -8.67790e-04, -1.01306e+00,  1.75522e-03,  4.00633e-06,  1.51432e-06, -2.90058e-05,  2.43732e-06, -1.42911e-05,  3.70658e-04,  8.10993e-03,  2.89604e-01, -4.10350e-04, -6.61494e-03, -4.11854e-03, -7.93624e-04, -4.07715e-03, -1.94250e-03
 9.25000e+00,  9.95141e-01,  2.05166e+01,  2.21483e-04, -7.90699e-04,  2.96605e+00,  1.85619e+00,  1.88393e+00, -8.68543e-03, -3.12877e-04, -1.01275e+00,  2.96488e+00,  1.85619e+00,  1.88393e+00, -8.67177e-03, -3.11712e-04, -1.01275e+00,  1.16938e-03,  1.30280e-06,  1.35291e-06, -1.36641e-05, -1.16480e-06,  7.52653e-06, -1.19054e-03,  4.59773e-03,  2.36684e-01,  5.54627e-04,  3.60544e-03, -2.99940e-03,  1.32853e-03, -3.68874e-03,  1.79846e-03
 9.75000e+00,  9.99095e-01,  2.06318e+01,  9.14486e-03, -1.91822e-04,  2.97758e+00,  1.86303e+00,  1.87709e+00,  5.58206e-04, -9.77082e-04, -1.00821e+00,  2.97645e+00,  1.86303e+00,  1.87709e+00,  4.86173e-04, -9.77803e-04, -1.00822e+00,  1.12931e-03,  4.90175e-06,  7.71946e-07,  7.20327e-05,  7.21030e-07,  3.73121e-06, -5.94091e-04,  4.71737e-03,  2.32940e-01, -2.48778e-04, -1.60356e-03,  1.50071e-02, -3.09871e-04, -2.98175e-03,  1.00452e-03
 1.02500e+01,  9.95882e-01,  2.07424e+01,  1.51060e-02,  1.02211e-04,  2.97979e+00,  1.86928e+00,  1.88384e+00,  7.69062e-03, -1.97658e-03, -1.01004e+00,  2.97848e+00,  1.86925e+00,  1.88383e+00,  7.88044e-03, -1.97554e-03, -1.01003e+00,  1.30468e-03,  2.82790e-05,  6.80444e-06, -1.89819e-04, -1.04754e-06, -7.31701e-06,  6.52394e-04,  1.59455e-03,  2.50547e-01, -5.36150e-04,  2.54635e-03, -3.65202e-02,  8.54646e-04, -8.95887e-03, -1.18064e-03
 1.07500e+01,  9.97788e-01,  2.08768e+01,  1.27193e-02, -1.00656e-03,  2.94925e+00,  1.86962e+00,  1.87725e+00,  6.28218e-03, -2.26813e-03, -1.00432e+00,  2.94810e+00,  1.86961e+00,  1.87724e+00,  6.39011e-03, -2.26773e-03, -1.00431e+00,  1.15071e-03,  1.04494e-05,  6.68439e-06, -1.07927e-04, -3.97007e-07, -1.13871e-05,  2.37694e-04,  1.36394e-03,  2.35143e-01,  1.03974e-04,  1.84839e-03, -2.20918e-02, -6.23241e-04, -8.87489e-03, -2.15991e-03
 1.12500e+01,  1.00337e+00,  2.09879e+01, -9.95947e-05, -2.10382e-03,  2.92137e+00,  1.86854e+00,  1.86852e+00,  7.95443e-04, -1.54214e-03, -9.94780e-01,  2.92039e+00,  1.86853e+00,  1.86852e+00,  8.80693e-04, -1.54260e-03, -9.94773e-01,  9.77263e-04,  7.88890e-06,  1.11219e-07, -8.52506e-05,  4.55084e-07, -7.01067e-06, -4.19076e-04,  3.85734e-03,  2.16371e-01, -1.06778e-03, -2.38770e-03, -1.87368e-02,  6.36115e-04,  5.47101e-04, -1.58849e-03
 1.17500e+01,  1.00592e+00,  2.10965e+01,  2.88778e-03, -2.17488e-03,  2.91598e+00,  1.87071e+00,  1.86831e+00, -1.89897e-02, -4.15886e-03, -9.94437e-01,  2.91500e+00,  1.87071e+00,  1.86829e+00, -1.89515e-02, -4.15987e-03, -9.94433e-01,  9.74244e-04,  1.54514e-06,  2.19329e-05, -3.82835e-05,  1.01128e-06, -3.88992e-06,  5.14289e-04, -7.09419e-03,  2.15759e-01,  2.92403e-04,  9.04318e-04, -8.39924e-03,  5.08584e-04,  1.62336e-02,  1.26416e-03
 1.22500e+01,  9.98699e-01,  2.11796e+01,  4.51766e-03, -1.68820e-03,  2.90982e+00,  1.88190e+00,  1.88376e+00, -1.94650e-03, -5.93967e-03, -1.00261e+00,  2.90928e+00,  1.88189e+00,  1.88376e+00, -2.00452e-03, -5.94313e-03, -1.00261e+00,  5.42160e-04,  8.20097e-06,  4.92850e-06,  5.80217e-05,  3.46101e-06,  3.53443e-06, -1.80247e-04,  5.95060e-03,  1.60845e-01,  3.75189e-04,  5.50026e-03,  1.65086e-02, -6.52355e-04,  7.66915e-03, -6.33431e-05
 1.27500e+01,  9.98601e-01,  2.12608e+01,  6.11027e-03, -1.81082e-03,  2.91254e+00,  1.86859e+00,  1.88065e+00,  8.56651e-03, -6.22466e-03, -1.00275e+00,  2.91162e+00,  1.86859e+00,  1.88064e+00,  8.53820e-03, -6.22415e-03, -1.00275e+00,  9.19395e-04,  8.83635e-07,  9.25074e-06,  2.83091e-05, -5.13442e-07, -6.25438e-06,  2.25354e-04,  4.70668e-03,  2.09683e-01, -1.02319e-04,  5.07574e-04,  6.42592e-03,  3.41573e-04, -1.05299e-02, -5.34107e-04
 1.32500e+01,  1.00221e+00,  2.13585e+01, -1.84476e-03, -1.39211e-03,  2.91204e+00,  1.86977e+00,  1.87478e+00,  1.29134e-02, -5.78044e-03, -9.99297e-01,  2.91133e+00,  1.86975e+00,  1.87477e+00,  1.29689e-02, -5.78574e-03, -9.99302e-01,  7.07639e-04,  1.82489e-05,  2.36898e-06, -5.54612e-05,  5.29963e-06,  5.03989e-06, -6.40492e-04, -5.82583e-03,  1.84242e-01,  4.76775e-04, -1.24021e-02, -1.60474e-02,  2.42673e-04, -5.30633e-03,  6.55084e-04
 1.37500e+01,  1.00054e+00,  2.14441e+01, -1.28109e-02, -7.45204e-04,  2.90524e+00,  1.86796e+00,  1.87772e+00,  8.23667e-03, -7.58110e-03, -1.00247e+00,  2.90458e+00,  1.86795e+00,  1.87771e+00,  8.21333e-03, -7.57528e-03, -1.00248e+00,  6.56564e-04,  7.73368e-06,  6.06086e-06,  2.33445e-05, -5.81773e-06,  1.31947e-05,  4.46775e-04, -1.38786e-02,  1.75253e-01,  8.52421e-04,  8.45995e-03,  9.09274e-03,  1.63000e-04, -8.51519e-03,  8.80216e-04
 1.42500e+01,  1.00320e+00,  2.15279e+01, -3.44035e-04, -1.11160e-03,  2.91693e+00,  1.87101e+00,  1.87200e+00,  1.04554e-02, -1.02035e-02, -9.99105e-01,  2.91599e+00,  1.87101e+00,  1.87200e+00,  1.05200e-02, -1.02039e-02, -9.99100e-01,  9.36415e-04,  4.51379e-06,  2.30507e-07, -6.46503e-05,  3.85422e-07, -5.09542e-06,  4.17483e-04, -7.90218e-03,  2.11451e-01,  7.18719e-04,  3.34904e-04, -1.46361e-02,  9.60159e-05, -1.50638e-03, -1.38588e-03
 1.47500e+01,  1.01205e+00,  2.16169e+01,  7.77458e-04, -1.45338e-03,  2.93528e+00,  1.87163e+00,  1.85432e+00, -5.79184e-03, -9.78679e-03, -9.91941e-01,  2.93452e+00,  1.87162e+00,  1.85432e+00, -5.87244e-03, -9.78388e-03, -9.91932e-01,  7.55151e-04,  9.63843e-06,  4.01668e-06,  8.05936e-05, -2.91100e-06, -8.44094e-06,  6.68978e-05, -9.42627e-03,  1.89493e-01, -1.02114e-04, -4.51218e-03,  1.95193e-02,  7.70397e-04,  6.88408e-03, -7.57084e-04
 1.52500e+01,  1.01002e+00,  2.16963e+01,  2.44037e-03, -1.67254e-03,  2.93427e+00,  1.88215e+00,  1.85825e+00,  1.52687e-03, -9.74329e-03, -9.91048e-01,  2.93393e+00,  1.88214e+00,  1.85820e+00,  1.48840e-03, -9.73462e-03, -9.91033e-01,  3.41852e-04,  5.31469e-06,  5.05843e-05,  3.84675e-05, -8.67517e-06, -1.49065e-05,  1.05098e-03, -5.98860e-03,  1.27387e-01,  5.48922e-04, -4.07186e-03,  1.36816e-02, -1.30602e-03,  2.46038e-02, -9.38603e-04
 1.57500e+01,  1.00528e+00,  2.17651e+01, -1.62447e-03, -1.90769e-03,  2.94899e+00,  1.87896e+00,  1.86607e+00,  4.97249e-03, -7.50069e-03, -9.96437e-01,  2.94845e+00,  1.87896e+00,  1.86607e+00,  4.94293e-03, -7.50234e-03, -9.96441e-01,  5.42084e-04,  2.42138e-06,  3.37532e-06,  2.95569e-05,  1.65023e-06,  3.37559e-06,  2.60652e-04,  1.18491e-02,  1.59536e-01, -1.88004e-03,  3.09385e-03,  7.96825e-03, -1.12669e-03,  6.24421e-03, -8.72439e-04
 1.62500e+01,  1.00218e+00,  2.18461e+01,  3.27778e-03, -1.82745e-03,  2.96941e+00,  1.87918e+00,  1.86789e+00, -1.35649e-03, -9.38102e-03, -1.00016e+00,  2.96873e+00,  1.87916e+00,  1.86785e+00, -1.47019e-03, -9.36919e-03, -1.00014e+00,  6.80237e-04,  2.03119e-05,  4.16130e-05,  1.13700e-04, -1.18347e-05, -2.72950e-05,  3.05649e-05,  1.90403e-02,  1.76900e-01, -1.65896e-05,  7.05865e-03,  2.79171e-02, -7.20346e-04, -2.23326e-02,  2.09076e-03
 1.67500e+01,  1.00361e+00,  2.19132e+01,  8.37917e-03, -2.07325e-03,  2.97108e+00,  1.88750e+00,  1.86639e+00,  5.71272e-04, -9.62350e-03, -1.00052e+00,  2.97080e+00,  1.88748e+00,  1.86638e+00,  4.97967e-04, -9.62586e-03, -1.00054e+00,  2.75971e-04,  1.95609e-05,  1.16898e-05,  7.33055e-05,  2.35280e-06,  1.14567e-05, -1.97023e-04, -1.54376e-02,  1.10954e-01, -8.13031e-04, -3.42669e-03,  2.98398e-02,  2.28401e-04, -1.18134e-02, -1.57921e-03
 1.72500e+01,  1.00705e+00,  2.19806e+01, -1.83921e-04, -2.17035e-03,  2.93884e+00,  1.87854e+00,  1.86052e+00, -4.47311e-03, -8.74680e-03, -9.96506e-01,  2.93857e+00,  1.87852e+00,  1.86051e+00, -4.40086e-03, -8.74720e-03, -9.96506e-01,  2.71416e-04,  1.93756e-05,  2.33152e-06, -7.22488e-05,  3.98180e-07,  6.76390e-07,  1.09886e-03,  2.29407e-03,  1.14108e-01, -4.24065e-04,  6.95369e-04, -3.04745e-02, -6.09171e-04,  5.25856e-03, -1.14058e-04
 1.77500e+01,  1.00369e+00,  2.20478e+01,  1.65293e-03, -1.71549e-03,  2.93246e+00,  1.87341e+00,  1.86748e+00, -5.42302e-04, -7.85156e-03, -1.00028e+00,  2.93217e+00,  1.87337e+00,  1.86748e+00, -6.36333e-04, -7.85450e-03, -1.00028e+00,  2.88055e-04,  3.25325e-05,  8.05910e-07,  9.40305e-05,  2.93982e-06,  5.53509e-06,  1.11350e-03,  4.07997e-03,  1.17125e-01,  3.31710e-05, -3.33706e-03,  3.88762e-02, -2.97799e-04, -2.79147e-03,  2.65027e-03
 1.82500e+01,  1.00421e+00,  2.21102e+01,  9.66539e-03, -9.23657e-04,  2.93100e+00,  1.87677e+00,  1.86421e+00,  1.43456e-02, -7.12181e-03, -9.97975e-01,  2.93052e+00,  1.87677e+00,  1.86420e+00,  1.43882e-02, -7.12149e-03, -9.97971e-01,  4.73324e-04,  3.95339e-06,  5.53386e-06, -4.26017e-05, -3.19540e-07, -4.87581e-06, -7.73740e-04,  1.05390e-02,  1.49332e-01, -5.36413e-04,  7.00916e-05, -1.37441e-02,  1.46131e-03, -8.00705e-03,  7.47428e-04
 1.87500e+01,  1.00801e+00,  2.21753e+01,  1.78693e-03, -1.01642e-03,  2.93200e+00,  1.86258e+00,  1.85478e+00,  7.17270e-03, -6.54909e-03, -9.91578e-01,  2.93169e+00,  1.86257e+00,  1.85477e+00,  7.22179e-03, -6.55314e-03, -9.91559e-01,  3.16882e-04,  7.76635e-06,  1.03308e-05, -4.90846e-05,  4.04970e-06, -1.87253e-05,  3.37607e-04,  1.69999e-02,  1.18672e-01,  3.73704e-04, -3.91465e-03, -1.76566e-02, -5.31839e-04, -1.11003e-02, -1.25209e-03
 1.92500e+01,  1.00012e+00,  2.22427e+01, -2.21262e-03, -1.21693e-03,  2.93512e+00,  1.85864e+00,  1.86826e+00,  4.68975e-03, -7.26942e-03, -1.00078e+00,  2.93483e+00,  1.85864e+00,  1.86825e+00,  4.70007e-03, -7.26984e-03, -1.00078e+00,  2.96862e-04,  4.80677e-07,  6.20483e-07, -1.03204e-05,  4.17215e-07, -4.59003e-06, -1.21060e-03,  1.29154e-03,  1.19192e-01,  5.82232e-04,  1.03886e-03, -4.17299e-03,  9.43204e-04,  2.37942e-03, -1.91870e-03
 1.97500e+01,  9.98970e-01,  2.22899e+01,  7.56280e-03, -1.10928e-03,  2.94412e+00,  1.87215e+00,  1.86963e+00,  4.28402e-03, -6.36066e-03, -1.00175e+00,  2.94386e+00,  1.87210e+00,  1.86962e+00,  4.17130e-03, -6.36045e-03, -1.00176e+00,  2.59632e-04,  5.09549e-05,  3.31451e-06,  1.12720e-04, -2.11084e-07,  5.26749e-06,  1.69553e-03,  5.81268e-03,  1.10901e-01,  1.62557e-04, -2.33505e-03,  4.92028e-02, -4.20447e-04,  6.27350e-03,  9.86082e-04
 2.02500e+01,  1.00267e+00,  2.23603e+01,  1.29027e-02, -7.42931e-04,  2.94952e+00,  1.85802e+00,  1.86376e+00,  5.09051e-03, -5.83127e-03, -1.00097e+00,  2.94912e+00,  1.85800e+00,  1.86376e+00,  5.00418e-03, -5.83127e-03, -1.00096e+00,  4.04469e-04,  1.88524e-05,  2.22782e-06,  8.63296e-05, -7.02736e-10, -4.49356e-06, -1.49457e-04,  1.05666e-02,  1.37783e-01, -1.84649e-04,  2.48549e-05,  3.01044e-02,  1.83249e-04, -5.16733e-03,  4.74809e-05
 2.07500e+01,  9.96479e-01,  2.24206e+01,  1.89430e-02, -1.51823e-03,  2.96153e+00,  1.86125e+00,  1.87550e+00, -3.94826e-03, -5.49368e-03, -1.00641e+00,  2.96126e+00,  1.86125e+00,  1.87550e+00, -3.96421e-03, -5.49222e-03, -1.00641e+00,  2.76827e-04,  2.94023e-06,  1.53339e-06,  1.59482e-05, -1.46106e-06,  4.40318e-06,  1.50585e-03,  7.07402e-04,  1.15171e-01, -8.55695e-05,  4.96408e-03,  6.48676e-03,  4.94788e-04, -4.15382e-03,  1.94038e-03
 2.12500e+01,  9.95989e-01,  2.24797e+01,  1.26580e-02, -1.05970e-03,  2.93083e+00,  1.86117e+00,  1.87639e+00,  7.52956e-03, -7.19522e-03, -1.00351e+00,  2.93046e+00,  1.86113e+00,  1.87638e+00,  7.64227e-03, -7.20202e-03, -1.00350e+00,  3.70799e-04,  3.66390e-05,  8.98847e-06, -1.12704e-04,  6.79592e-06, -7.25746e-06, -5.17446e-04,  6.79183e-03,  1.32811e-01,  4.71779e-05, -7.37689e-03, -3.92771e-02, -4.24788e-06, -1.03719e-02, -4.93684e-04
 2.17500e+01,  9.93876e-01,  2.25453e+01,  1.01029e-02, -1.74391e-03,  2.92910e+00,  1.84305e+00,  1.87983e+00, -1.44222e-03, -8.77518e-03, -1.00414e+00,  2.92883e+00,  1.84300e+00,  1.87983e+00, -1.55589e-03, -8.77299e-03, -1.00414e+00,  2.73359e-04,  4.90182e-05,  2.39027e-06,  1.13667e-04, -2.18923e-06, -4.93522e-07,  1.48154e-04, -5.19203e-04,  1.14481e-01, -7.07353e-04,  4.30151e-03,  4.76691e-02, -4.31540e-04, -5.32993e-03, -2.78537e-04
 2.22500e+01,  9.97272e-01,  2.25939e+01,  1.58289e-02, -1.89241e-03,  2.95065e+00,  1.85888e+00,  1.87458e+00, -3.22183e-02, -9.36045e-03, -1.00153e+00,  2.95049e+00,  1.85887e+00,  1.87458e+00, -3.21892e-02, -9.36060e-03, -1.00153e+00,  1.63661e-04,  5.32839e-06,  4.44770e-07, -2.90529e-05,  1.42416e-07, -2.29763e-06, -2.08348e-04,  5.31822e-03,  8.79933e-02, -7.36166e-04,  2.50057e-04, -1.59153e-02,  1.14969e-03, -1.96295e-03, -7.69794e-04
 2.27500e+01,  9.92159e-01,  2.26444e+01,  7.33675e-03, -3.13581e-03,  2.95340e+00,  1.86349e+00,  1.88259e+00, -1.88445e-02, -9.14022e-03, -1.00698e+00,  2.95293e+00,  1.86347e+00,  1.88258e+00, -1.89317e-02, -9.14079e-03, -1.00697e+00,  4.66683e-04,  1.71598e-05,  9.06462e-06,  8.71526e-05,  5.67371e-07, -1.18549e-05, -4.94055e-04, -8.37820e-04,  1.49778e-01,  1.29647e-04,  3.09519e-03,  2.80370e-02,  2.93712e-04,  1.02784e-02, -3.60150e-03
 2.32500e+01,  9.88412e-01,  2.27126e+01,  1.20131e-02, -3.61436e-03,  2.95286e+00,  1.86257e+00,  1.88762e+00, -4.53852e-03, -9.68396e-03, -1.01043e+00,  2.95255e+00,  1.86257e+00,  1.88762e+00, -4.53304e-03, -9.68330e-03, -1.01043e+00,  3.16740e-04,  1.60734e-06,  3.69970e-07, -5.47702e-06, -6.62388e-07,  6.96051e-06, -5.20881e-04,  3.96341e-02,  9.45372e-02,  4.58479e-04, -3.92167e-03,  3.81707e-03,  3.47423e-04,  2.07561e-03,  6.02050e-05
 2.37500e+01,  9.95540e-01,  2.27604e+01,  1.33806e-02, -3.56746e-03,  2.94939e+00,  1.86495e+00,  1.87348e+00, -6.05027e-03, -9.45085e-03, -1.00540e+00,  2.94903e+00,  1.86492e+00,  1.87348e+00, -6.15154e-03, -9.45270e-03, -1.00540e+00,  3.59563e-04,  2.94921e-05,  1.17590e-06,  1.01264e-04,  1.84758e-06,  2.84203e-06, -1.17696e-03,  3.57838e-03,  1.31227e-01, -3.00748e-04,  4.41989e-03,  3.65725e-02, -5.37160e-04,  3.70567e-03,  6.01712e-04
 2.42500e+01,  9.95088e-01,  2.28058e+01,  2.10224e-02, -3.74637e-03,  2.98314e+00,  1.86149e+00,  1.87562e+00,  4.55723e-03, -1.11915e-02, -1.00666e+00,  2.98305e+00,  1.86148e+00,  1.87561e+00,  4.59009e-03, -1.11962e-02, -1.00666e+00,  8.86684e-05,  1.24659e-05,  9.88029e-06, -3.28531e-05,  4.63936e-06, -8.72902e-06,  1.58241e-05, -6.21239e-03,  6.39807e-02, -8.83602e-04,  3.93154e-03, -2.30687e-02,  4.25063e-04,  1.08310e-02, -2.30812e-03
 2.47500e+01,  9.88978e-01,  2.28410e+01,  1.46246e-02, -4.17583e-03,  2.98923e+00,  1.88151e+00,  1.88616e+00, -1.27770e-03, -1.14864e-02, -1.01303e+00,  2.98911e+00,  1.88150e+00,  1.88616e+00, -1.24196e-03, -1.14874e-02, -1.01303e+00,  1.19503e-04,  1.17513e-05,  8.25525e-07, -3.57452e-05,  1.04636e-06, -7.65932e-07,  8.43569e-04,  1.17636e-02,  7.18792e-02,  4.18182e-04, -6.85697e-03, -1.93513e-02, -9.71028e-04, -2.91089e-03,  1.43636e-03
 2.52500e+01,  9.99246e-01,  2.28898e+01,  1.20166e-02, -2.96419e-03,  2.95450e+00,  1.87404e+00,  1.86574e+00, -7.68538e-04, -1.10468e-02, -9.98486e-01,  2.95416e+00,  1.87404e+00,  1.86573e+00, -7.43010e-04, -1.10472e-02, -9.98480e-01,  3.42952e-04,  1.93304e-06,  1.04309e-05, -2.55277e-05,  3.52519e-07, -6.23143e-06, -1.04791e-03, -8.94096e-03,  1.26974e-01, -5.36006e-04,  5.35521e-04, -9.50910e-03, -2.09507e-04,  1.11788e-02,  8.39669e-04
 2.57500e+01,  1.00737e+00,  2.29297e+01,  9.21409e-03, -3.40733e-03,  2.93749e+00,  1.87316e+00,  1.85222e+00,  5.18881e-03, -1.07293e-02, -9.90499e-01,  2.93737e+00,  1.87316e+00,  1.85220e+00,  5.18307e-03, -1.07264e-02, -9.90504e-01,  1.29452e-04,  9.70752e-07,  1.84859e-05,  5.74118e-06, -2.95070e-06,  5.11455e-06, -2.50133e-04, -4.95391e-03,  7.81734e-02,  1.28714e-03,  2.38726e-03,  4.14144e-03,  5.83175e-04, -1.48807e-02, -6.10111e-04
 2.62500e+01,  1.00817e+00,  2.29714e+01,  9.24649e-03, -3.84742e-03,  2.96510e+00,  1.87126e+00,  1.85226e+00,  1.41352e-02, -1.08166e-02, -9.88113e-01,  2.96496e+00,  1.87119e+00,  1.85226e+00,  1.42338e-02, -1.08165e-02, -9.88111e-01,  1.45846e-04,  6.76900e-05,  2.53410e-06, -9.85684e-05, -7.15528e-08, -2.17517e-06, -1.83395e-03,  5.16923e-03,  8.28807e-02,  1.35640e-03,  6.57929e-05, -5.68893e-02,  1.71543e-03, -5.23837e-03,  1.97142e-04
 2.67500e+01,  1.00593e+00,  2.30129e+01,  1.77962e-02, -4.38883e-03,  2.93471e+00,  1.87222e+00,  1.85630e+00,  9.26328e-03, -1.11410e-02, -9.91941e-01,  2.93458e+00,  1.87221e+00,  1.85630e+00,  9.23986e-03, -1.11416e-02, -9.91933e-01,  1.30551e-04,  8.55114e-06,  1.54793e-06,  2.34230e-05,  6.06616e-07, -8.24514e-06,  1.00697e-03,  1.63409e-02,  7.22203e-02,  4.65810e-04, -3.66605e-03,  1.88900e-02, -4.91523e-04, -4.21140e-03, -1.67090e-03
 2.72500e+01,  1.00489e+00,  2.30650e+01,  1.26691e-02, -4.53495e-03,  2.92625e+00,  1.84928e+00,  1.85764e+00,  9.43055e-03, -1.07893e-02, -9.92915e-01,  2.92599e+00,  1.84927e+00,  1.85763e+00,  9.48643e-03, -1.07910e-02, -9.92912e-01,  2.59072e-04,  1.25025e-05,  2.97643e-06, -5.58803e-05,  1.71456e-06, -2.66624e-06,  2.01940e-04,  7.13284e-03,  1.10637e-01,  2.51222e-04, -3.82329e-03, -2.32682e-02, -9.55972e-05, -5.97288e-03,  4.05681e-04
 2.77500e+01,  1.00808e+00,  2.31127e+01,  8.28486e-04, -4.30375e-03,  2.91581e+00,  1.85410e+00,  1.85266e+00, -1.87622e-03, -1.01369e-02, -9.88920e-01,  2.91546e+00,  1.85404e+00,  1.85263e+00, -1.75551e-03, -1.01365e-02, -9.88851e-01,  3.54714e-04,  6.35608e-05,  3.91552e-05, -1.20710e-04, -4.32225e-07, -6.86147e-05,  1.05453e-03,  4.01728e-02,  1.02661e-01, -1.53524e-03, -7.21530e-04, -5.51338e-02, -1.90368e-03, -2.16067e-02,  1.84333e-03
 2.82500e+01,  1.00938e+00,  2.31514e+01,  5.05096e-03, -4.48427e-03,  2.91729e+00,  1.84736e+00,  1.85122e+00,  1.42959e-02, -1.05389e-02, -9.87026e-01,  2.91719e+00,  1.84735e+00,  1.85122e+00,  1.42766e-02, -1.05462e-02, -9.87020e-01,  1.01660e-04,  1.67763e-05,  6.01646e-06,  1.92375e-05,  7.37931e-06, -6.08430e-06, -1.27381e-05, -9.61206e-03,  6.71280e-02,  2.71724e-04,  1.02514e-02,  1.96576e-02,  1.33962e-03,  8.38968e-03,  4.85161e-04
 2.87500e+01,  9.97776e-01,  2.32010e+01, -3.18552e-03, -4.48627e-03,  2.94021e+00,  1.86923e+00,  1.87263e+00,  1.56829e-02, -1.03687e-02, -9.99315e-01,  2.94012e+00,  1.86922e+00,  1.87263e+00,  1.57054e-02, -1.03707e-02, -9.99316e-01,  9.52936e-05,  1.07146e-05,  1.15799e-06, -2.25579e-05,  2.01759e-06,  1.52625e-06, -5.45242e-04, -3.81297e-03,  6.70976e-02, -7.98577e-04, -7.02525e-03, -1.77043e-02,  5.57576e-04, -3.68494e-03,  2.74218e-04
 2.92500e+01,  1.00068e+00,  2.32364e+01, -2.25958e-03, -4.29744e-03,  2.95171e+00,  1.86381e+00,  1.86823e+00,  2.28745e-02, -1.00017e-02, -9.96573e-01,  2.95154e+00,  1.86380e+00,  1.86823e+00,  2.29005e-02, -1.00030e-02, -9.96574e-01,  1.66313e-04,  5.35158e-06,  1.96340e-06, -2.60486e-05,  1.30491e-06,  1.53211e-06, -1.96051e-04, -3.83655e-03,  8.89726e-02,  9.80142e-04,  4.37371e-03, -1.32742e-02,  2.46179e-04,  4.77376e-03,  1.65445e-03
 2.97500e+01,  9.95436e-01,  2.32738e+01, -6.36514e-03, -3.16837e-03,  2.97273e+00,  1.85782e+00,  1.87775e+00,  1.76516e-02, -9.79976e-03, -1.00171e+00,  2.97255e+00,  1.85781e+00,  1.87774e+00,  1.76451e-02, -9.80062e-03, -1.00170e+00,  1.85022e-04,  1.85318e-06,  9.78727e-07,  6.44445e-06,  8.56133e-07, -5.66199e-06,  1.06652e-03,  2.82421e-02,  7.53822e-02,  2.78618e-04, -2.55470e-03,  7.90656e-03, -1.09540e-03, -3.18921e-03,  1.23298e-03
 3.02500e+01,  9.94547e-01,  2.33081e+01,  5.89045e-03, -3.34010e-03,  2.93395e+00,  1.85912e+00,  1.87708e+00,  1.49652e-02, -8.57355e-03, -1.00189e+00,  2.93367e+00,  1.85911e+00,  1.87707e+00,  1.49306e-02, -8.58025e-03, -1.00189e+00,  2.85355e-04,  1.32814e-05,  6.91313e-06,  3.45774e-05,  6.69591e-06, -8.66154e-06,  5.50110e-04, -1.37237e-02,  1.13766e-01,  3.70834e-04,  8.47065e-03,  1.86888e-02, -5.43626e-04,  9.07058e-03,  7.49465e-04
 3.07500e+01,  9.99265e-01,  2.33641e+01,  5.76440e-03, -4.26608e-03,  2.93889e+00,  1.88023e+00,  1.86738e+00,  1.47098e-02, -8.56905e-03, -9.96774e-01,  2.93873e+00,  1.88022e+00,  1.86738e+00,  1.47584e-02, -8.57410e-03, -9.96764e-01,  1.55315e-04,  1.57841e-05,  6.36849e-06, -4.86403e-05,  5.05437e-06, -1.04992e-05,  1.33035e-04,  7.69514e-03,  8.50264e-02,  9.20320e-05, -4.93658e-03, -2.57117e-02,  4.79016e-04, -8.61147e-03, -2.81445e-03
 3.12500e+01,  9.98462e-01,  2.33930e+01,  1.31402e-05, -4.66936e-03,  2.94871e+00,  1.87380e+00,  1.86999e+00,  8.01272e-03, -7.59264e-03, -9.98654e-01,  2.94868e+00,  1.87380e+00,  1.86999e+00,  8.00810e-03, -7.59233e-03, -9.98650e-01,  3.48463e-05,  1.02631e-06,  8.51031e-07,  4.62182e-06, -3.13547e-07, -4.65442e-06, -6.85146e-06,  1.83375e-02,  1.81588e-02, -7.93445e-04,  1.50632e-03,  6.14583e-03, -3.30033e-04, -3.17248e-03,  4.93709e-04
 3.17500e+01,  1.00158e+00,  2.34307e+01,  1.79460e-03, -5.19411e-03,  2.94376e+00,  1.85453e+00,  1.86497e+00,  1.57845e-02, -5.74244e-03, -9.94181e-01,  2.94370e+00,  1.85452e+00,  1.86496e+00,  1.57968e-02, -5.74124e-03, -9.94179e-01,  6.34072e-05,  2.80767e-06,  6.66943e-06, -1.22946e-05, -1.20036e-06, -2.23474e-06, -7.63612e-04,  5.60496e-04,  5.51877e-02,  5.19550e-04,  2.11469e-03, -1.07657e-02,  4.41631e-04, -8.89904e-03, -1.58138e-03
 3.22500e+01,  1.00373e+00,  2.34658e+01,  4.02422e-04, -5.84456e-03,  2.93854e+00,  1.87104e+00,  1.85961e+00, -1.05411e-03, -3.30245e-03, -9.91955e-01,  2.93839e+00,  1.87104e+00,  1.85961e+00, -1.06499e-03, -3.30180e-03, -9.91962e-01,  1.50414e-04,  1.96054e-06,  1.54889e-06,  1.08886e-05, -6.44617e-07,  7.14092e-06, -6.33594e-04, -2.12130e-02,  7.35340e-02,  5.32112e-04,  1.66305e-03,  9.05831e-03,  2.28320e-04, -4.29446e-03, -3.18096e-04
 3.27500e+01,  9.98448e-01,  2.35136e+01, -4.74272e-03, -5.40577e-03,  2.91583e+00,  1.87058e+00,  1.86983e+00,  6.74304e-04, -2.33152e-03, -9.97863e-01,  2.91556e+00,  1.87058e+00,  1.86982e+00,  6.83824e-04, -2.32630e-03, -9.97864e-01,  2.66595e-04,  2.84685e-06,  1.06671e-05, -9.52003e-06, -5.22167e-06,  1.47777e-06,  1.25307e-04, -4.01565e-03,  1.12805e-01, -1.21493e-04, -5.32635e-03, -4.79571e-03,  1.20124e-04,  1.12582e-02,  2.20858e-03
 3.32500e+01,  9.98165e-01,  2.35551e+01,  3.68211e-03, -4.75875e-03,  2.94878e+00,  1.87664e+00,  1.87019e+00,  6.83386e-03, -1.84855e-03, -9.97776e-01,  2.94871e+00,  1.87662e+00,  1.87017e+00,  6.80372e-03, -1.84580e-03, -9.97777e-01,  6.52341e-05,  1.44007e-05,  1.92294e-05,  3.01468e-05, -2.74698e-06,  4.92358e-07, -5.42585e-04, -1.24766e-04,  5.59640e-02,  1.00070e-05, -2.41195e-03,  2.58558e-02,  3.90453e-04,  1.51622e-02,  5.48006e-04
 3.37500e+01,  9.94036e-01,  2.35915e+01,  5.84471e-03, -4.42158e-03,  2.93114e+00,  1.87552e+00,  1.87629e+00, -1.58532e-03, -1.25049e-03, -1.00085e+00,  2.93109e+00,  1.87551e+00,  1.87628e+00, -1.56933e-03, -1.25041e-03, -1.00086e+00,  5.05788e-05,  6.76771e-06,  1.01684e-05, -1.59830e-05, -8.37237e-08,  1.15481e-05, -1.36560e-03, -1.27730e-02,  4.21171e-02,  1.03727e-03,  1.62582e-04, -1.79086e-02, -2.79855e-04, -1.10667e-02, -2.23009e-04
 3.42500e+01,  9.89201e-01,  2.36189e+01,  3.98904e-03, -4.43106e-03,  2.92564e+00,  1.86830e+00,  1.88656e+00, -1.55429e-03, -1.66333e-03, -1.00377e+00,  2.92547e+00,  1.86828e+00,  1.88655e+00, -1.61606e-03, -1.66112e-03, -1.00376e+00,  1.73192e-04,  2.38300e-05,  5.55408e-06,  6.17699e-05, -2.20738e-06, -1.40066e-05,  1.16944e-04,  2.18064e-02,  8.01489e-02,  2.38112e-04,  3.69417e-03,  3.29965e-02, -8.05399e-04, -8.12968e-03,  4.01902e-04
 3.47500e+01,  9.96118e-01,  2.36562e+01,  3.95484e-03, -4.36306e-03,  2.94231e+00,  1.86459e+00,  1.87373e+00, -5.80699e-03, -1.20993e-04, -9.97368e-01,  2.94219e+00,  1.86459e+00,  1.87373e+00, -5.78863e-03, -1.20094e-04, -9.97373e-01,  1.18230e-04,  2.93294e-06,  4.66338e-07, -1.83572e-05, -8.99166e-07,  4.83066e-06,  8.36539e-05, -3.89288e-03,  7.49287e-02, -7.97912e-04,  1.21468e-03, -1.15062e-02,  1.43321e-03, -1.24126e-03,  2.83472e-03
 3.52500e+01,  9.93610e-01,  2.36874e+01,  5.93782e-04, -3.86114e-03,  2.94885e+00,  1.86470e+00,  1.87793e+00, -6.45916e-03,  3.64266e-04, -1.00175e+00,  2.94876e+00,  1.86469e+00,  1.87793e+00, -6.43833e-03,  3.65954e-04, -1.00175e+00,  8.91396e-05,  1.12253e-05,  5.16165e-07, -2.08293e-05, -1.68826e-06,  3.68022e-07, -2.49595e-04, -1.03670e-03,  6.53431e-02,  3.27828e-04, -8.48986e-03, -1.58475e-02, -1.22183e-03,  2.16112e-03,  3.95948e-04
 3.57500e+01,  9.88744e-01,  2.37189e+01,  4.17128e-03, -4.01305e-03,  2.95654e+00,  1.85257e+00,  1.88660e+00, -3.17272e-03, -1.61600e-03, -1.00810e+00,  2.95650e+00,  1.85257e+00,  1.88660e+00, -3.17353e-03, -1.61835e-03, -1.00810e+00,  3.53888e-05,  1.59400e-06,  4.43966e-06,  8.09461e-07,  2.34322e-06, -4.36462e-06,  5.69466e-04, -9.01371e-03,  3.70024e-02, -6.13864e-04,  3.65588e-03,  4.63886e-03,  1.09412e-04,  7.26540e-03,  1.40671e-03
 3.62500e+01,  9.93983e-01,  2.37437e+01,  5.10136e-03, -4.05996e-03,  2.96148e+00,  1.86868e+00,  1.87633e+00, -1.62805e-05, -9.48055e-04, -1.00239e+00,  2.96130e+00,  1.86867e+00,  1.87632e+00, -5.89899e-05, -9.48923e-04, -1.00238e+00,  1.80182e-04,  1.13027e-05,  4.64427e-06,  4.27094e-05,  8.68348e-07, -5.89243e-06,  4.44668e-04,  9.54464e-03,  9.10139e-02,  5.61139e-04, -1.39147e-03,  2.30844e-02, -2.28082e-04, -7.45917e-03,  2.91444e-07
 3.67500e+01,  9.97805e-01,  2.37878e+01, -3.73747e-03, -4.56240e-03,  2.94854e+00,  1.86453e+00,  1.87011e+00,  6.17037e-03,  2.03607e-05, -9.98848e-01,  2.94840e+00,  1.86451e+00,  1.87011e+00,  6.21452e-03,  2.48890e-05, -9.98843e-01,  1.38267e-04,  2.26097e-05,  4.73476e-06, -4.41507e-05, -4.52828e-06, -5.26527e-06,  1.16652e-03,  7.09815e-03,  8.01414e-02,  5.37765e-05,  7.67216e-03, -2.91480e-02, -5.81233e-04, -7.51022e-03, -4.47024e-04
 3.72500e+01,  9.96812e-01,  2.38198e+01, -1.01628e-04, -3.87597e-03,  2.95633e+00,  1.87668e+00,  1.87189e+00,  9.68109e-03,  8.45473e-04, -9.97633e-01,  2.95616e+00,  1.87661e+00,  1.87189e+00,  9.58044e-03,  8.45158e-04, -9.97637e-01,  1.72976e-04,  6.34083e-05,  1.29872e-06,  1.00644e-04,  3.15081e-07,  4.53668e-06, -1.49715e-03,  1.84309e-02,  8.32966e-02, -9.40598e-04,  3.76467e-03,  5.46200e-02,  8.81076e-04,  3.82317e-03, -7.05503e-04
 3.77500e+01,  9.96837e-01,  2.38686e+01, -1.19938e-03, -3.50241e-03,  2.94782e+00,  1.87226e+00,  1.87165e+00,  1.18639e-02,  2.84136e-03, -9.97443e-01,  2.94775e+00,  1.87224e+00,  1.87164e+00,  1.19032e-02,  2.85067e-03, -9.97453e-01,  7.25632e-05,  2.29938e-05,  1.08366e-05, -3.93240e-05, -9.31327e-06,  9.80284e-06, -3.31876e-04,  8.89332e-03,  5.63404e-02, -3.09668e-05, -9.10524e-03, -2.78107e-02,  6.04577e-04,  1.13830e-02,  1.14893e-03
 3.82500e+01,  9.90608e-01,  2.38924e+01, -3.95593e-03, -3.16512e-03,  2.94809e+00,  1.87170e+00,  1.88292e+00,  1.87265e-02,  4.47585e-03, -1.00421e+00,  2.94802e+00,  1.87170e+00,  1.88292e+00,  1.87273e-02,  4.47511e-03, -1.00421e+00,  7.55982e-05,  8.89641e-08,  6.23690e-06, -8.62655e-07,  7.32015e-07, -3.30784e-06, -1.15112e-03, -4.94724e-03,  5.93359e-02,  1.61748e-05,  1.01772e-03, -3.57264e-04,  1.00366e-04,  8.65124e-03,  2.11852e-04
 3.87500e+01,  9.96285e-01,  2.39183e+01, -9.33465e-04, -4.11563e-03,  2.94562e+00,  1.89685e+00,  1.87330e+00,  1.39986e-02,  3.51899e-03, -9.98215e-01,  2.94551e+00,  1.89684e+00,  1.87330e+00,  1.39668e-02,  3.51964e-03, -9.98215e-01,  1.14426e-04,  9.09844e-06,  2.02285e-06,  3.18051e-05, -6.53584e-07,  2.67183e-09, -2.92479e-05,  1.84061e-02,  6.43464e-02,  1.75889e-04,  3.59412e-03,  1.96285e-02,  1.61254e-03,  4.04917e-03, -4.63283e-03
 3.92500e+01,  9.98881e-01,  2.39503e+01, -6.85781e-03, -5.35305e-03,  2.96136e+00,  1.88127e+00,  1.86945e+00,  1.31185e-02,  2.44015e-03, -9.94980e-01,  2.96125e+00,  1.88127e+00,  1.86944e+00,  1.31109e-02,  2.43860e-03, -9.94970e-01,  1.05452e-04,  1.40778e-06,  9.36696e-06,  7.61370e-06,  1.55309e-06, -9.88331e-06, -2.13009e-05,  1.33324e-02,  6.59655e-02,  1.62575e-03, -1.60080e-03,  6.83563e-03, -3.75520e-04, -1.05733e-02,  1.34711e-03
 3.97500e+01,  1.00182e+00,  2.39865e+01, -1.91739e-03, -5.33738e-03,  2.95326e+00,  1.88039e+00,  1.86388e+00,  7.15543e-04,  2.32494e-03, -9.92271e-01,  2.95319e+00,  1.88039e+00,  1.86388e+00,  7.04826e-04,  2.32587e-03, -9.92270e-01,  7.07657e-05,  1.87062e-06,  2.56255e-06,  1.07166e-05, -9.29112e-07, -1.28754e-06, -2.64128e-04, -3.65851e-05,  5.82002e-02,  6.07937e-04, -1.60173e-03,  8.81873e-03,  1.95865e-05,  5.51485e-03, -1.03562e-03
 4.02500e+01,  1.00117e+00,  2.40056e+01, -6.54270e-03, -5.44559e-03,  2.92600e+00,  1.88436e+00,  1.86582e+00, -3.25944e-04,  2.76359e-03, -9.92599e-01,  2.92593e+00,  1.88435e+00,  1.86582e+00, -3.43126e-04,  2.76341e-03, -9.92603e-01,  7.81686e-05,  5.38895e-06,  6.44984e-07,  1.71815e-05,  1.79685e-07,  4.11462e-06,  7.37857e-04,  7.47552e-03,  5.93937e-02, -1.15779e-03, -2.41602e-03,  1.51867e-02, -4.26445e-04,  2.54693e-03,  2.05384e-03
 4.07500e+01,  9.99388e-01,  2.40352e+01,  1.99434e-03, -4.70093e-03,  2.93036e+00,  1.85781e+00,  1.86846e+00, -7.23377e-03,  4.01041e-03, -9.94016e-01,  2.93033e+00,  1.85781e+00,  1.86846e+00, -7.22906e-03,  4.01127e-03, -9.94016e-01,  3.12040e-05,  9.88493e-07,  2.29671e-06, -4.71083e-06, -8.64837e-07,  4.94367e-07,  6.77880e-04,  5.79732e-04,  3.86317e-02,  2.86182e-04,  1.69558e-03, -5.97219e-03, -4.44554e-04, -5.21483e-03,  9.74029e-04
 4.12500e+01,  1.00224e+00,  2.40629e+01, -6.92019e-03, -4.35144e-03,  2.92037e+00,  1.84923e+00,  1.86177e+00, -4.96698e-03,  4.37311e-03, -9.91243e-01,  2.92028e+00,  1.84923e+00,  1.86176e+00, -4.95848e-03,  4.37262e-03, -9.91232e-01,  9.11988e-05,  8.54910e-07,  6.36858e-06, -8.49930e-06,  4.88913e-07, -1.08692e-05, -7.60801e-04, -1.54224e-02,  5.86559e-02,  4.32635e-04,  7.35041e-04, -6.18316e-03, -2.90925e-04,  8.73887e-03,  2.15274e-04
 4.17500e+01,  9.99936e-01,  2.40939e+01, -3.13893e-03, -3.87704e-03,  2.93590e+00,  1.86057e+00,  1.86659e+00, -1.15129e-02,  7.09488e-03, -9.94845e-01,  2.93584e+00,  1.86055e+00,  1.86657e+00, -1.15399e-02,  7.09666e-03, -9.94850e-01,  5.42564e-05,  1.44124e-05,  1.78902e-05,  2.70020e-05, -1.77812e-06,  4.71861e-06,  8.49240e-04,  3.32761e-03,  5.05308e-02,  5.88785e-04, -1.73373e-03,  2.60306e-02, -6.10037e-04,  1.46496e-02,  6.54092e-04
 4.22500e+01,  1.00115e+00,  2.41165e+01,  1.66688e-03, -4.01166e-03,  2.95106e+00,  1.87593e+00,  1.86562e+00, -5.50762e-03,  7.56081e-03, -9.96331e-01,  2.95104e+00,  1.87593e+00,  1.86560e+00, -5.50673e-03,  7.56156e-03, -9.96315e-01,  1.92312e-05,  5.85443e-06,  1.27677e-05, -8.81421e-07, -7.48669e-07, -1.54354e-05,  1.01046e-03, -1.48606e-02,  6.01044e-03, -2.12670e-05, -9.56560e-04, -1.66424e-02, -4.03910e-04,  1.23649e-02, -7.33429e-04
 4.27500e+01,  9.98013e-01,  2.41357e+01, -5.27625e-03, -3.51274e-03,  2.94456e+00,  1.87746e+00,  1.87023e+00, -1.31413e-03,  8.39791e-03, -1.00054e+00,  2.94441e+00,  1.87746e+00,  1.87023e+00, -1.30203e-03,  8.40118e-03, -1.00053e+00,  1.45173e-04,  4.81837e-06,  5.69235e-06, -1.20992e-05, -3.26554e-06, -1.17679e-05, -1.05523e-03, -2.07889e-02,  7.22698e-02, -8.59073e-04, -4.05761e-03, -1.27341e-02,  8.79332e-04,  8.17391e-03,  1.64669e-03
 4.32500e+01,  9.98254e-01,  2.41690e+01, -1.36141e-03, -2.75108e-03,  2.94949e+00,  1.86246e+00,  1.86915e+00,  9.23641e-03,  7.62682e-03, -9.99476e-01,  2.94946e+00,  1.86244e+00,  1.86914e+00,  9.25526e-03,  7.62196e-03, -9.99480e-01,  2.39956e-05,  1.84977e-05,  1.65079e-05, -1.88538e-05,  4.85984e-06,  3.56050e-06, -1.94127e-04,  2.13602e-03,  3.36861e-02,  6.26911e-04,  4.89321e-03, -2.80941e-02,  9.29135e-05,  1.40367e-02,  1.58297e-03
 4.37500e+01,  9.96755e-01,  2.41905e+01, -1.14401e-02, -1.87155e-03,  2.95934e+00,  1.86526e+00,  1.87086e+00, -6.22912e-03,  7.25536e-03, -1.00010e+00,  2.95925e+00,  1.86526e+00,  1.87085e+00, -6.21582e-03,  7.25921e-03, -1.00010e+00,  9.42314e-05,  4.07135e-06,  4.73606e-06, -1.32962e-05, -3.85568e-06,  6.00534e-06, -4.53947e-04, -4.66618e-03,  6.66281e-02, -3.09795e-04,  5.72690e-03, -8.02199e-03, -1.17622e-03, -7.36011e-03,  2.27836e-03
 4.42500e+01,  1.00169e+00,  2.42150e+01, -1.34539e-02, -1.49146e-03,  2.95418e+00,  1.84562e+00,  1.86142e+00, -1.27100e-02,  7.28990e-03, -9.95621e-01,  2.95407e+00,  1.84560e+00,  1.86141e+00, -1.26652e-02,  7.28907e-03, -9.95616e-01,  1.08907e-04,  1.90439e-05,  4.22609e-06, -4.48827e-05,  8.35429e-07, -5.46843e-06,  3.16100e-04,  8.75703e-03,  7.01572e-02, -4.83608e-04, -1.14549e-03, -3.01414e-02, -8.94597e-04, -7.06725e-03, -1.84665e-04
 4.47500e+01,  1.00668e+00,  2.42420e+01, -1.26636e-02, -1.20825e-03,  2.94003e+00,  1.83775e+00,  1.85501e+00, -1.20370e-02,  7.45263e-03, -9.90767e-01,  2.93998e+00,  1.83775e+00,  1.85501e+00, -1.20310e-02,  7.45158e-03, -9.90765e-01,  5.56221e-05,  1.68571e-06,  8.72353e-07, -5.96911e-06,  1.05567e-06, -1.73341e-06,  6.45585e-04,  6.49216e-03,  4.98952e-02,  6.03842e-04, -4.05882e-03, -3.62372e-03, -5.06322e-04, -3.18880e-03,  3.86626e-05
 4.52500e+01,  1.00596e+00,  2.42715e+01, -7.51485e-03, -1.08593e-03,  2.92521e+00,  1.86255e+00,  1.85563e+00,  2.96901e-04,  5.87652e-03, -9.91541e-01,  2.92518e+00,  1.86254e+00,  1.85562e+00,  3.03813e-04,  5.87184e-03, -9.91528e-01,  2.86220e-05,  4.13515e-06,  6.46040e-06, -6.91191e-06,  4.68406e-06, -1.22663e-05, -2.93706e-04, -1.64073e-02,  1.72741e-02,  1.14048e-03,  6.43800e-03,  5.28110e-03,  7.52663e-04,  8.77317e-03, -7.61903e-04
 4.57500e+01,  1.00496e+00,  2.42948e+01, -9.47056e-03, -1.15355e-03,  2.92950e+00,  1.87167e+00,  1.85712e+00,  1.15751e-02,  4.31131e-03, -9.89969e-01,  2.92949e+00,  1.87166e+00,  1.85712e+00,  1.15872e-02,  4.30993e-03, -9.89967e-01,  1.60855e-05,  9.05913e-06,  3.69323e-07, -1.20385e-05,  1.37874e-06, -1.90031e-06, -1.29296e-03,  1.15005e-02,  1.54021e-02,  3.00858e-04, -8.44808e-03, -1.22264e-02,  1.85162e-04, -2.08836e-03,  3.74612e-04
 4.62500e+01,  1.00622e+00,  2.43158e+01, -7.14650e-03, -1.03268e-03,  2.92241e+00,  1.84898e+00,  1.85590e+00,  8.69222e-03,  3.30813e-03, -9.89522e-01,  2.92236e+00,  1.84896e+00,  1.85589e+00,  8.66347e-03,  3.31231e-03, -9.89509e-01,  4.92941e-05,  1.86176e-05,  1.06665e-05,  2.87563e-05, -4.17913e-06, -1.30123e-05,  2.70965e-04,  1.24673e-02,  4.17119e-02, -1.67255e-03,  3.56263e-03,  2.88417e-02, -4.11961e-04, -1.12864e-02, -1.39085e-03
 4.67500e+01,  1.00677e+00,  2.43488e+01, -3.27159e-03, -1.28764e-03,  2.94668e+00,  1.84140e+00,  1.85668e+00,  1.40954e-02,  2.91934e-03, -9.89722e-01,  2.94649e+00,  1.84139e+00,  1.85666e+00,  1.40553e-02,  2.91867e-03, -9.89724e-01,  1.92899e-04,  8.36316e-06,  1.73585e-05,  4.01225e-05,  6.67219e-07,  2.41908e-06,  9.39060e-05,  1.13119e-03,  9.63109e-02,  4.60093e-04,  3.73488e-04,  2.00238e-02, -5.63586e-05,  1.44289e-02,  5.53392e-04
 4.72500e+01,  1.00354e+00,  2.43844e+01,  2.03492e-03, -9.15112e-04,  2.93848e+00,  1.85269e+00,  1.86298e+00,  1.14631e-02,  2.14973e-03, -9.92668e-01,  2.93847e+00,  1.85269e+00,  1.86297e+00,  1.14678e-02,  2.14897e-03, -9.92672e-01,  1.03409e-05,  3.60955e-06,  4.62031e-06, -4.67204e-06,  7.60044e-07,  3.25916e-06, -7.25471e-04,  4.59121e-03,  2.02667e-02,  1.00224e-04,  1.77908e-03, -1.26791e-02,  1.21727e-03,  7.32316e-03,  1.27325e-03
 4.77500e+01,  1.00466e+00,  2.43973e+01, -8.46008e-03,  4.19106e-04,  2.92749e+00,  1.84530e+00,  1.85872e+00,  1.56985e-02,  1.32537e-03, -9.89985e-01,  2.92744e+00,  1.84530e+00,  1.85869e+00,  1.57138e-02,  1.31832e-03, -9.89960e-01,  5.08304e-05,  4.65390e-06,  2.75719e-05, -1.53454e-05,  7.04878e-06, -2.48440e-05, -7.88456e-04,  1.72308e-02,  3.54423e-02, -6.51015e-05, -4.92041e-03, -1.12760e-02,  1.69304e-04, -1.81579e-02,  1.64007e-03
 4.82500e+01,  1.01022e+00,  2.44233e+01, -1.34942e-02,  1.56475e-04,  2.92696e+00,  1.85933e+00,  1.84868e+00, -6.39357e-04,  6.61494e-04, -9.85631e-01,  2.92685e+00,  1.85933e+00,  1.84868e+00, -6.44788e-04,  6.60596e-04, -9.85632e-01,  1.04853e-04,  8.38828e-07,  1.46469e-06,  5.43147e-06,  8.97166e-07,  1.74569e-06,  1.40198e-03,  7.11303e-03,  6.94546e-02,  4.11456e-04,  2.87831e-03,  2.53261e-03, -1.26335e-03,  3.99507e-03, -3.42655e-04
 4.87500e+01,  1.00991e+00,  2.44571e+01, -1.03690e-02,  2.00427e-04,  2.88860e+00,  1.86592e+00,  1.84996e+00,  7.87815e-03,  7.92661e-04, -9.87538e-01,  2.88854e+00,  1.86592e+00,  1.84995e+00,  7.88438e-03,  7.91291e-04, -9.87529e-01,  5.29356e-05,  8.90518e-07,  3.18392e-06, -6.23062e-06,  1.37041e-06, -9.56252e-06,  3.99651e-04,  1.74233e-02,  3.64325e-02, -1.35931e-03, -2.32798e-03, -3.69811e-03, -1.05985e-03, -6.06712e-03, -9.32926e-04
 4.92500e+01,  1.01152e+00,  2.44713e+01, -1.73527e-02, -2.00516e-04,  2.91239e+00,  1.85805e+00,  1.84735e+00,  5.93993e-03,  8.73517e-04, -9.86312e-01,  2.91232e+00,  1.85805e+00,  1.84730e+00,  5.93292e-03,  8.70372e-04, -9.86270e-01,  7.02986e-05,  3.50390e-06,  4.53815e-05,  7.01157e-06,  3.14490e-06, -4.22565e-05,  5.56815e-04, -2.13558e-02,  3.92746e-02, -6.40344e-04,  1.74576e-03,  1.24381e-02,  6.50877e-04,  2.32771e-02, -8.19662e-04
 4.97500e+01,  1.00766e+00,  2.45008e+01, -7.95622e-03, -1.80762e-04,  2.92041e+00,  1.86900e+00,  1.85443e+00, -2.70278e-03,  9.41551e-04, -9.91676e-01,  2.92029e+00,  1.86898e+00,  1.85441e+00, -2.74632e-03,  9.39416e-04, -9.91682e-01,  1.11436e-04,  1.70095e-05,  1.86886e-05,  4.35354e-05,  2.13456e-06,  5.63658e-06, -2.87888e-04,  3.50767e-03,  7.28208e-02, -2.24123e-04,  1.31799e-03,  2.84576e-02,  2.51392e-04,  1.49667e-02,  8.71077e-04


==> data/smooth/vertical_profile_var_zp_z_plus_335.csv <==
z, conc, vel_x, vel_y, vel_z, rij_xx, rij_yy, rij_zz, rij_xy, rij_yz, rij_xz, lagr_corrected_rij_xx, lagr_corrected_rij_yy, lagr_corrected_rij_zz, lagr_corrected_rij_xy, lagr_corrected_rij_yz, lagr_corrected_rij_xz, lagr_correction_rij_xx, lagr_correction_rij_yy, lagr_correction_rij_zz, lagr_correction_rij_xy, lagr_correction_rij_yz, lagr_correction_rij_xz, lagr_estim_gradient_xx, lagr_estim_gradient_xy, lagr_estim_gradient_xz, lagr_estim_gradient_yx, lagr_estim_gradient_yy, lagr_estim_gradient_yz, lagr_estim_gradient_zx, lagr_estim_gradient_zy, lagr_estim_gradient_zz
 5.25000e+00,  1.01121e+00,  1.91515e+01, -1.46283e-03,  2.88617e-04,  2.95134e+00,  1.88984e+00,  1.84697e+00,  2.51811e-03,  1.00714e-03, -9.85242e-01,  2.94705e+00,  1.88984e+00,  1.84697e+00,  2.32986e-03,  1.00755e-03, -9.85254e-01,  4.28978e-03,  8.81684e-06,  1.60880e-06,  1.88252e-04, -4.07843e-07,  1.20003e-05, -1.16895e-03,  1.22200e-03,  4.53085e-01, -2.56122e-05,  2.63414e-03,  1.98670e-02, -2.55513e-04, -4.33441e-03,  1.29233e-03
 5.75000e+00,  1.00672e+00,  1.93639e+01,  2.52507e-03, -7.93717e-05,  2.93116e+00,  1.89336e+00,  1.86037e+00,  1.36249e-03,  1.69297e-03, -9.92231e-01,  2.92679e+00,  1.89336e+00,  1.86035e+00,  1.46849e-03,  1.69654e-03, -9.92211e-01,  4.37018e-03,  3.59634e-06,  1.62159e-05, -1.05992e-04, -3.56776e-06, -2.04553e-05,  1.61114e-03,  2.29763e-02,  4.55771e-01,  3.99156e-04,  2.90116e-03, -1.17582e-02, -1.28276e-03, -1.38687e-02,  6.61799e-04
 6.25000e+00,  1.00059e+00,  1.95637e+01,  2.71194e-03, -1.50831e-04,  2.92570e+00,  1.88355e+00,  1.86971e+00,  1.59869e-04,  2.57626e-03, -9.99609e-01,  2.92358e+00,  1.88354e+00,  1.86970e+00,  8.48005e-05,  2.57180e-03, -9.99593e-01,  2.11821e-03,  7.21944e-06,  5.64452e-06,  7.50682e-05,  4.46648e-06, -1.56324e-05,  7.31091e-04,  1.61126e-02,  3.17162e-01, -4.50776e-05, -6.80034e-03,  1.27625e-02, -2.76341e-06, -8.23714e-03, -6.64699e-04
 6.75000e+00,  1.00243e+00,  1.97550e+01,  7.76692e-03, -9.40070e-05,  2.95407e+00,  1.88330e+00,  1.86300e+00,  3.25159e-03,  8.39891e-04, -9.98806e-01,  2.95139e+00,  1.88329e+00,  1.86300e+00,  3.11461e-03,  8.40764e-04, -9.98821e-01,  2.67636e-03,  7.74757e-06,  3.63735e-06,  1.36980e-04, -8.73005e-07,  1.45116e-05, -7.95029e-04, -2.07999e-04,  3.58163e-01, -3.60981e-04,  2.94834e-03,  1.83323e-02,  2.71568e-04, -6.53663e-03,  1.93592e-03
 7.25000e+00,  1.00439e+00,  1.99168e+01,  1.10799e-02,  7.29701e-04,  2.95233e+00,  1.88229e+00,  1.85491e+00,  3.42975e-03, -2.96083e-03, -9.96102e-01,  2.95044e+00,  1.88229e+00,  1.85490e+00,  3.37635e-03, -2.96068e-03, -9.96089e-01,  1.89413e-03,  1.59835e-06,  9.59261e-06,  5.34050e-05, -1.44723e-07, -1.30711e-05, -2.26925e-04, -8.20328e-03,  3.01210e-01,  1.02621e-03, -1.96245e-05,  8.51810e-03,  4.11376e-04,  1.07180e-02, -9.61988e-04
 7.75000e+00,  9.98579e-01,  2.00853e+01,  2.33040e-02,  4.88491e-04,  2.93046e+00,  1.89874e+00,  1.86610e+00,  3.35821e-03, -2.58935e-03, -1.00590e+00,  2.92863e+00,  1.89873e+00,  1.86610e+00,  3.44997e-03, -2.58979e-03, -1.00590e+00,  1.82653e-03,  6.44966e-06,  2.30040e-07, -9.17579e-05,  4.38488e-07,  3.97477e-06, -9.69475e-05, -7.09697e-03,  2.95367e-01, -6.57434e-05, -4.34101e-03, -1.53126e-02,  4.02679e-06, -1.64503e-03,  4.78180e-04
 8.25000e+00,  9.92725e-01,  2.02207e+01,  1.06919e-02, -3.26008e-04,  2.94409e+00,  1.89673e+00,  1.87674e+00, -4.87259e-03, -1.37596e-03, -1.01160e+00,  2.94233e+00,  1.89671e+00,  1.87673e+00, -4.67521e-03, -1.37907e-03, -1.01158e+00,  1.75501e-03,  2.27322e-05,  2.83947e-06, -1.97379e-04,  3.10819e-06, -1.72926e-05, -8.53583e-04, -3.67375e-03,  2.90168e-01, -1.78178e-05,  2.93601e-03, -3.24987e-02,  1.02519e-03,  5.59145e-03, -2.54623e-03
 8.75000e+00,  9.96761e-01,  2.03621e+01,  1.55945e-03, -7.44891e-04,  2.94990e+00,  1.88674e+00,  1.87105e+00, -3.64763e-03,  1.41913e-03, -1.00619e+00,  2.94834e+00,  1.88674e+00,  1.87104e+00, -3.64885e-03,  1.41820e-03, -1.00617e+00,  1.55797e-03,  9.52258e-08,  9.73584e-06,  1.21610e-06,  9.33365e-07, -1.53373e-05, -1.10236e-03,  1.49471e-02,  2.72227e-01,  2.07353e-04, -1.02531e-03,  4.48518e-04,  9.94278e-04, -1.07653e-02, -2.82573e-04
 9.25000e+00,  1.00434e+00,  2.04894e+01,  7.58379e-03, -8.75338e-04,  2.94437e+00,  1.88489e+00,  1.85523e+00, -3.50226e-04,  2.42055e-03, -9.98792e-01,  2.94265e+00,  1.88487e+00,  1.85522e+00, -1.40312e-04,  2.41656e-03, -9.98767e-01,  1.71521e-03,  2.59033e-05,  7.77377e-06, -2.09914e-04,  3.99309e-06, -2.43848e-05, -2.34976e-04,  1.76332e-02,  2.84706e-01, -8.26918e-04, -3.50010e-03, -3.45142e-02,  7.23557e-04, -9.59615e-03, -1.72905e-03
 9.75000e+00,  1.00171e+00,  2.06225e+01,  2.46469e-03, -1.21247e-03,  2.92743e+00,  1.87182e+00,  1.86060e+00, -2.50777e-04,  3.25416e-03, -1.00514e+00,  2.92593e+00,  1.87182e+00,  1.86060e+00, -2.27382e-04,  3.25347e-03, -1.00514e+00,  1.50014e-03,  8.33808e-07,  1.10454e-06, -2.33949e-05,  6.85653e-07,  1.52040e-06,  9.09659e-04,  6.69826e-03,  2.68017e-01, -7.42856e-04,  2.14774e-03, -4.39474e-03, -5.30359e-04,  3.59728e-03, -7.94283e-05
 1.02500e+01,  1.00210e+00,  2.07405e+01, -2.32458e-04, -1.32973e-03,  2.96722e+00,  1.85836e+00,  1.86472e+00, -7.74298e-03,  4.31466e-03, -1.00300e+00,  2.96611e+00,  1.85836e+00,  1.86472e+00, -7.70606e-03,  4.31329e-03, -1.00300e+00,  1.10986e-03,  1.58610e-06,  6.23718e-06, -3.69127e-05,  1.37576e-06, -1.25875e-08,  1.18967e-03, -9.29962e-03,  2.30207e-01,  6.75112e-04, -1.62945e-03, -7.98544e-03, -4.43259e-04, -8.60796e-03, -1.38995e-03
 1.07500e+01,  9.99564e-01,  2.08528e+01, -3.70581e-03, -1.14277e-03,  2.93793e+00,  1.84926e+00,  1.87124e+00, -4.79975e-03,  1.54779e-03, -1.00287e+00,  2.93714e+00,  1.84924e+00,  1.87124e+00, -4.67781e-03,  1.55116e-03, -1.00288e+00,  7.90177e-04,  2.05158e-05,  2.60379e-06, -1.21938e-04, -3.36856e-06,  8.71693e-06, -3.61465e-04, -8.53698e-03,  1.94136e-01,  8.29229e-05,  5.80765e-03, -2.91649e-02,  1.04450e-03, -5.44961e-03,  1.20387e-03
 1.12500e+01,  1.00088e+00,  2.09634e+01,  2.41086e-03, -9.72321e-04,  2.93232e+00,  1.86624e+00,  1.86680e+00, -3.85596e-03,  3.54060e-03, -1.00055e+00,  2.93121e+00,  1.86624e+00,  1.86680e+00, -3.90103e-03,  3.54408e-03, -1.00053e+00,  1.11191e-03,  3.40758e-06,  4.95990e-06,  4.50721e-05, -3.48008e-06, -1.91346e-05,  1.66520e-03, -2.61468e-02,  2.24874e-01,  3.10142e-04, -5.29257e-03,  7.12204e-03, -6.36769e-04,  7.68133e-03, -4.58592e-04
 1.17500e+01,  1.00338e+00,  2.10748e+01, -2.45216e-03, -2.07987e-03,  2.94204e+00,  1.88601e+00,  1.86443e+00,  8.29042e-03,  5.08876e-03, -9.98711e-01,  2.94120e+00,  1.88601e+00,  1.86438e+00,  8.33650e-03,  5.08982e-03, -9.98693e-01,  8.43075e-04,  2.61424e-06,  5.19485e-05, -4.60746e-05, -1.05906e-06, -1.82295e-05,  3.06243e-04,  1.01717e-02,  1.99994e-01, -4.24517e-04,  4.34095e-04, -1.11262e-02, -1.64802e-04, -2.49839e-02,  6.45456e-04
 1.22500e+01,  9.99928e-01,  2.11792e+01, -4.22754e-03, -1.80242e-03,  2.94439e+00,  1.86361e+00,  1.87072e+00,  2.25879e-02,  6.39907e-03, -1.00265e+00,  2.94347e+00,  1.86361e+00,  1.87071e+00,  2.25508e-02,  6.39990e-03, -1.00265e+00,  9.11230e-04,  1.75881e-06,  3.06553e-06,  3.71209e-05, -8.35509e-07, -2.01026e-07, -1.56707e-04,  1.84053e-02,  2.05715e-01, -3.06141e-04,  2.41922e-03,  7.78018e-03, -8.31359e-04, -5.92584e-03,  2.07723e-03
 1.27500e+01,  1.00207e+00,  2.12724e+01, -4.08959e-05, -1.50899e-03,  2.94581e+00,  1.87381e+00,  1.86683e+00,  1.38582e-02,  6.35634e-03, -9.98615e-01,  2.94520e+00,  1.87381e+00,  1.86681e+00,  1.38413e-02,  6.35460e-03, -9.98618e-01,  6.08598e-04,  6.65656e-07,  1.63902e-05,  1.69362e-05,  1.74230e-06,  3.09507e-06, -5.57137e-04, -3.44651e-03,  1.70740e-01,  6.63689e-04, -1.46353e-03,  4.64992e-03,  1.11899e-03, -1.39852e-02, -2.44580e-04
 1.32500e+01,  1.00693e+00,  2.13658e+01,  1.32708e-03, -1.77209e-03,  2.91358e+00,  1.88148e+00,  1.85976e+00,  7.93071e-03,  7.16370e-03, -9.89821e-01,  2.91302e+00,  1.88148e+00,  1.85975e+00,  7.88932e-03,  7.16463e-03, -9.89821e-01,  5.63358e-04,  3.40954e-06,  2.90161e-06,  4.13859e-05, -9.26050e-07, -2.73358e-08,  1.14253e-03,  5.94036e-03,  1.64128e-01, -2.08110e-04,  2.51453e-03,  1.17620e-02, -1.90163e-03, -5.56636e-03,  8.59090e-04
 1.37500e+01,  1.01299e+00,  2.14483e+01,  3.54472e-03, -1.45261e-03,  2.92721e+00,  1.89839e+00,  1.85200e+00, -4.97413e-03,  4.64686e-03, -9.80654e-01,  2.92636e+00,  1.89836e+00,  1.85198e+00, -5.13785e-03,  4.65170e-03, -9.80637e-01,  8.54027e-04,  3.15375e-05,  1.95942e-05,  1.63723e-04, -4.84591e-06, -1.71799e-05, -4.32214e-04, -1.76946e-02,  1.99463e-01,  4.01650e-04, -4.62606e-03,  3.78012e-02,  8.47957e-04,  1.52774e-02,  1.33411e-03
 1.42500e+01,  1.00617e+00,  2.15449e+01,  2.89567e-03, -9.58451e-04,  2.90941e+00,  1.89166e+00,  1.86166e+00, -1.81194e-02,  2.92797e-03, -9.85404e-01,  2.90889e+00,  1.89165e+00,  1.86165e+00, -1.80749e-02,  2.93029e-03, -9.85409e-01,  5.21366e-04,  4.24083e-06,  8.40767e-06, -4.45485e-05, -2.32509e-06,  5.10059e-06, -2.17344e-04, -5.98999e-03,  1.57763e-01,  2.48994e-04,  2.77944e-03, -1.31386e-02,  2.86437e-04, -1.00530e-02,  4.51854e-05
 1.47500e+01,  9.95394e-01,  2.16229e+01,  2.92555e-03, -1.32898e-03,  2.91825e+00,  1.88665e+00,  1.88077e+00, -1.32861e-02,  2.86191e-03, -9.97805e-01,  2.91791e+00,  1.88663e+00,  1.88075e+00, -1.33657e-02,  2.85770e-03, -9.97796e-01,  3.43731e-04,  2.02655e-05,  2.38586e-05,  7.95602e-05,  4.20543e-06, -9.33188e-06, -2.22127e-05,  6.90727e-03,  1.27685e-01, -1.09292e-03, -2.95264e-03,  3.05292e-02,  6.65028e-04, -1.68822e-02,  1.13607e-04
 1.52500e+01,  9.95476e-01,  2.16887e+01,  3.88711e-03, -9.92209e-04,  2.92683e+00,  1.87375e+00,  1.88072e+00, -7.38373e-03,  2.40663e-03, -9.98671e-01,  2.92624e+00,  1.87375e+00,  1.88072e+00, -7.32278e-03,  2.40772e-03, -9.98678e-01,  5.86453e-04,  6.53072e-06,  7.84828e-07, -6.09532e-05, -1.08781e-06,  7.23078e-06, -1.75800e-03, -1.00267e-02,  1.66534e-01, -7.79681e-04,  2.22735e-03, -1.70581e-02,  7.10530e-04, -2.89972e-03,  1.40131e-03
 1.57500e+01,  9.92074e-01,  2.17664e+01, -1.19612e-03, -8.37151e-04,  2.93307e+00,  1.87094e+00,  1.88723e+00, -1.18143e-03,  9.40931e-05, -1.00231e+00,  2.93288e+00,  1.87094e+00,  1.88723e+00, -1.17537e-03,  9.35862e-05, -1.00231e+00,  1.95911e-04,  3.12567e-07,  1.39458e-06, -6.06339e-06,  5.06869e-07, -4.34610e-06, -5.47819e-04, -2.56994e-04,  9.68405e-02, -5.81171e-04, -1.05757e-03, -3.02032e-03, -4.60158e-04, -3.90343e-03, -2.19373e-03
 1.62500e+01,  9.98444e-01,  2.18441e+01, -5.58234e-03, -2.07229e-03,  2.93493e+00,  1.88354e+00,  1.87462e+00, -1.83634e-03, -7.02465e-04, -9.93652e-01,  2.93439e+00,  1.88351e+00,  1.87461e+00, -1.71272e-03, -6.97762e-04, -9.93647e-01,  5.37939e-04,  3.06109e-05,  1.57095e-05, -1.23626e-04, -4.70360e-06, -5.04298e-06,  7.18971e-04, -1.69746e-03,  1.60867e-01,  3.70176e-05,  5.53005e-03, -3.67638e-02,  1.47793e-04, -1.37078e-02, -2.06971e-03
 1.67500e+01,  9.97963e-01,  2.19162e+01, -5.95028e-03, -2.61912e-03,  2.92716e+00,  1.88736e+00,  1.87429e+00,  3.08754e-03, -1.58049e-03, -9.92904e-01,  2.92669e+00,  1.88735e+00,  1.87429e+00,  3.03344e-03, -1.58129e-03, -9.92904e-01,  4.71588e-04,  8.67997e-06,  3.18834e-07,  5.40934e-05,  7.95164e-07,  3.31247e-07,  2.57615e-04, -7.46696e-03,  1.49805e-01,  7.54050e-05, -6.27182e-03,  1.61119e-02, -1.00743e-03, -1.67046e-03, -2.17192e-04
 1.72500e+01,  1.00016e+00,  2.19932e+01,  5.45715e-03, -2.97910e-03,  2.92729e+00,  1.88233e+00,  1.87057e+00,  1.40371e-02, -4.25025e-04, -9.92792e-01,  2.92710e+00,  1.88233e+00,  1.87057e+00,  1.40266e-02, -4.25184e-04, -9.92784e-01,  1.86023e-04,  1.08502e-06,  1.40584e-06,  1.04969e-05,  1.58689e-07, -7.73895e-06, -3.17022e-05, -1.10911e-02,  9.19405e-02, -1.41672e-03,  1.29538e-03,  6.11518e-03, -7.87622e-06,  3.96529e-03, -2.13055e-03
 1.77500e+01,  9.96385e-01,  2.20553e+01,  8.18582e-03, -3.32658e-03,  2.91172e+00,  1.87514e+00,  1.87718e+00,  6.04240e-03, -1.41127e-03, -9.95804e-01,  2.91144e+00,  1.87514e+00,  1.87718e+00,  6.05638e-03, -1.40904e-03, -9.95804e-01,  2.82692e-04,  5.58299e-06,  1.01826e-06, -1.39798e-05, -2.22658e-06,  7.10151e-08, -1.12025e-03,  3.79126e-03,  1.16424e-01, -6.21333e-04,  7.42662e-03, -6.81213e-03,  6.14717e-04, -3.43179e-03,  5.16642e-04
 1.82500e+01,  9.98063e-01,  2.21193e+01,  9.82854e-03, -3.14848e-03,  2.93512e+00,  1.87320e+00,  1.87172e+00,  3.33727e-03, -2.16150e-03, -9.95013e-01,  2.93482e+00,  1.87319e+00,  1.87172e+00,  3.35738e-03, -2.15665e-03, -9.94998e-01,  3.01595e-04,  7.49404e-06,  6.23148e-06, -2.01105e-05, -4.84951e-06, -1.45769e-05,  6.12901e-05, -1.70547e-02,  1.15395e-01,  7.02550e-04, -7.07518e-03, -1.25631e-02, -1.94147e-04,  8.63208e-03, -9.49821e-04
 1.87500e+01,  1.00622e+00,  2.21914e+01,  1.27708e-02, -3.05080e-03,  2.92235e+00,  1.86658e+00,  1.85661e+00,  1.04361e-02, -4.56741e-03, -9.85833e-01,  2.92194e+00,  1.86656e+00,  1.85661e+00,  1.03550e-02, -4.56734e-03, -9.85832e-01,  4.03211e-04,  1.77538e-05,  1.21793e-08,  8.10767e-05, -6.55420e-08, -8.97181e-07, -3.29485e-04,  1.37797e-02,  1.36435e-01, -2.98039e-04,  6.85837e-03,  2.57782e-02,  9.66390e-05,  2.99229e-04, -4.36108e-04
 1.92500e+01,  1.00346e+00,  2.22608e+01,  3.73913e-03, -3.05786e-03,  2.93255e+00,  1.87194e+00,  1.86257e+00,  1.71345e-02, -3.79973e-03, -9.91091e-01,  2.93203e+00,  1.87194e+00,  1.86257e+00,  1.71294e-02, -3.79677e-03, -9.91078e-01,  5.14011e-04,  1.70032e-06,  5.17723e-06,  5.04293e-06, -2.95510e-06, -1.32708e-05,  2.13136e-05, -1.75019e-02,  1.52922e-01, -2.65268e-04, -4.50885e-03, -5.09178e-04,  5.42687e-04,  7.86834e-03, -5.12008e-04
 1.97500e+01,  9.99136e-01,  2.23219e+01,  6.81678e-03, -2.78084e-03,  2.94630e+00,  1.87395e+00,  1.86941e+00, -3.81013e-03, -2.68828e-03, -9.94497e-01,  2.94605e+00,  1.87393e+00,  1.86940e+00, -3.75419e-03, -2.69085e-03, -9.94499e-01,  2.51576e-04,  1.36050e-05,  7.27855e-06, -5.59381e-05,  2.57009e-06,  1.30861e-06,  5.14768e-05,  1.03803e-03,  1.09914e-01, -6.90454e-04,  3.44905e-03, -2.45827e-02,  6.70172e-05,  9.34549e-03,  2.04744e-04
 2.02500e+01,  9.92285e-01,  2.23697e+01,  1.93643e-05, -2.60138e-03,  2.94242e+00,  1.87806e+00,  1.88091e+00,  2.28964e-03, -2.64722e-03, -1.00228e+00,  2.94204e+00,  1.87802e+00,  1.88091e+00,  2.17921e-03, -2.65015e-03, -1.00229e+00,  3.85030e-04,  3.24399e-05,  2.15873e-06,  1.10430e-04,  2.93046e-06,  6.02552e-06, -1.42530e-03, -6.51963e-03,  1.35114e-01,  6.22370e-04, -4.71367e-03,  3.82646e-02,  2.03409e-04, -5.05204e-03,  1.20034e-03
 2.07500e+01,  9.97546e-01,  2.24309e+01,  6.79772e-03, -2.87815e-03,  2.93387e+00,  1.86185e+00,  1.86863e+00,  5.11592e-03, -3.45609e-03, -9.99696e-01,  2.93363e+00,  1.86184e+00,  1.86862e+00,  5.07295e-03, -3.45325e-03, -9.99683e-01,  2.42344e-04,  7.66216e-06,  1.00687e-05,  4.29682e-05, -2.83407e-06, -1.29936e-05, -5.59348e-04,  1.20612e-02,  1.05090e-01, -4.94609e-04,  2.72933e-03,  1.83523e-02, -1.65005e-04, -1.09737e-02, -8.79987e-04
 2.12500e+01,  9.93396e-01,  2.24933e+01,  1.45677e-02, -3.49107e-03,  2.92081e+00,  1.85175e+00,  1.87470e+00,  4.53774e-03, -3.52180e-03, -1.00553e+00,  2.92051e+00,  1.85169e+00,  1.87470e+00,  4.67856e-03, -3.52033e-03, -1.00552e+00,  2.99987e-04,  6.96143e-05,  5.54993e-06, -1.40824e-04, -1.47157e-06, -6.14291e-06, -6.80895e-04,  5.31211e-03,  1.19444e-01,  3.30955e-04,  3.96204e-03, -5.72308e-02, -4.25519e-04, -8.12611e-03, -1.01534e-03
 2.17500e+01,  9.92667e-01,  2.25498e+01, -3.42739e-03, -3.77760e-03,  2.95379e+00,  1.86676e+00,  1.87633e+00, -1.31478e-02, -3.75214e-03, -1.00785e+00,  2.95348e+00,  1.86675e+00,  1.87632e+00, -1.30906e-02, -3.75487e-03, -1.00785e+00,  3.03413e-04,  1.17511e-05,  5.52560e-06, -5.71504e-05,  2.73883e-06, -3.53109e-06,  6.91598e-04,  2.98619e-03,  1.20455e-01,  1.55193e-03, -3.55814e-03, -2.24151e-02,  3.24875e-04, -8.12366e-03, -5.67413e-04
 2.22500e+01,  9.86918e-01,  2.25961e+01, -7.51576e-03, -3.84382e-03,  2.99685e+00,  1.88212e+00,  1.88856e+00,  5.86035e-03, -3.87766e-03, -1.01465e+00,  2.99646e+00,  1.88212e+00,  1.88855e+00,  5.87137e-03, -3.88314e-03, -1.01462e+00,  3.82506e-04,  2.01393e-06,  1.53110e-05, -1.10171e-05,  5.47396e-06, -2.12260e-05, -2.27022e-05, -1.43797e-02,  1.32361e-01, -3.74304e-04,  4.80134e-03, -1.90906e-03,  4.57268e-04,  1.34962e-02, -1.83475e-03
 2.27500e+01,  9.88922e-01,  2.26585e+01,  1.76018e-03, -4.67652e-03,  2.97308e+00,  1.88320e+00,  1.88607e+00,  1.14761e-02, -3.51383e-03, -1.01220e+00,  2.97273e+00,  1.88319e+00,  1.88607e+00,  1.14157e-02, -3.51575e-03, -1.01221e+00,  3.46944e-04,  1.16511e-05,  2.74786e-06,  6.03814e-05,  1.91653e-06,  1.50473e-06, -1.34860e-03, -7.26661e-03,  1.28193e-01,  6.02201e-04, -4.84939e-03,  2.15321e-02, -7.75253e-04, -5.67560e-03, -7.57613e-04
 2.32500e+01,  9.96743e-01,  2.27046e+01,  1.59445e-02, -5.32779e-03,  2.95887e+00,  1.87105e+00,  1.87330e+00,  7.16205e-03, -4.29737e-03, -1.00495e+00,  2.95852e+00,  1.87105e+00,  1.87330e+00,  7.17372e-03, -4.30097e-03, -1.00494e+00,  3.45432e-04,  4.23427e-06,  3.11942e-06, -1.16701e-05,  3.60004e-06, -1.38044e-05,  1.32657e-03, -1.16890e-02,  1.26691e-01, -1.14942e-03,  6.97079e-03, -1.80876e-03, -6.04219e-04,  5.89143e-03, -3.03939e-03
 2.37500e+01,  9.95906e-01,  2.27543e+01,  1.25116e-02, -5.68157e-03,  2.96387e+00,  1.87689e+00,  1.87427e+00,  6.02806e-03, -2.67021e-03, -1.00535e+00,  2.96372e+00,  1.87689e+00,  1.87427e+00,  5.99224e-03, -2.66962e-03, -1.00535e+00,  1.49037e-04,  9.55112e-06,  8.96642e-08,  3.58153e-05, -5.92328e-07, -2.20041e-06,  1.84486e-03, -6.15319e-03,  8.35842e-02, -1.94302e-04, -4.76052e-03,  1.91765e-02, -7.65860e-04,  4.56312e-04, -1.06117e-03
 2.42500e+01,  9.90526e-01,  2.28035e+01,  8.38725e-03, -6.18023e-03,  2.95930e+00,  1.86924e+00,  1.88244e+00,  5.54306e-03, -1.86372e-03, -1.01162e+00,  2.95903e+00,  1.86923e+00,  1.88244e+00,  5.50395e-03, -1.86376e-03, -1.01162e+00,  2.73191e-04,  5.92482e-06,  6.38826e-08,  3.91108e-05,  4.14328e-08, -3.26527e-07, -1.71969e-03,  1.75070e-02,  1.08830e-01,  1.15185e-03,  1.18996e-03,  1.65167e-02,  8.67655e-04,  9.14516e-05, -1.48097e-04
 2.47500e+01,  1.00138e+00,  2.28469e+01,  1.24285e-02, -6.56841e-03,  2.94861e+00,  1.87206e+00,  1.86120e+00,  1.40973e-02, -1.85784e-03, -1.00061e+00,  2.94853e+00,  1.87205e+00,  1.86120e+00,  1.40778e-02, -1.85699e-03, -1.00060e+00,  8.10772e-05,  5.41631e-06,  3.49469e-06,  1.95037e-05, -8.45816e-07, -9.07882e-06,  2.33260e-04,  1.56259e-02,  5.39076e-02, -4.02127e-04,  1.24005e-03,  1.59003e-02, -5.91321e-04, -6.44100e-03, -5.79775e-04
 2.52500e+01,  1.00011e+00,  2.29003e+01,  1.21838e-02, -7.17832e-03,  2.95857e+00,  1.85455e+00,  1.86271e+00,  1.40718e-02, -9.31878e-04, -1.00237e+00,  2.95828e+00,  1.85455e+00,  1.86266e+00,  1.40615e-02, -9.33341e-04, -1.00233e+00,  2.91867e-04,  5.95289e-07,  4.86213e-05,  1.03520e-05,  1.46335e-06, -4.31029e-05,  2.40655e-04,  2.10690e-02,  1.10556e-01, -5.11656e-04, -7.16484e-04,  5.05227e-03, -1.15373e-03, -2.40808e-02, -1.78195e-04
 2.57500e+01,  9.97854e-01,  2.29417e+01,  1.57754e-02, -7.35189e-03,  2.95003e+00,  1.86947e+00,  1.86919e+00, -2.36508e-02, -9.25114e-04, -1.00591e+00,  2.94997e+00,  1.86945e+00,  1.86919e+00, -2.36701e-02, -9.24988e-04, -1.00589e+00,  5.89452e-05,  2.02052e-05,  6.89276e-06,  1.93823e-05, -1.25902e-07, -1.67973e-05,  3.70697e-04,  2.10616e-02,  3.26261e-02,  4.15002e-04, -9.44187e-04,  3.10930e-02,  1.32317e-05, -9.07260e-03, -1.35095e-03
 2.62500e+01,  9.93070e-01,  2.29942e+01,  1.49499e-02, -7.20908e-03,  2.96669e+00,  1.84983e+00,  1.87839e+00, -6.13585e-03, -5.48715e-04, -1.00979e+00,  2.96643e+00,  1.84982e+00,  1.87839e+00, -6.14427e-03, -5.50061e-04, -1.00980e+00,  2.60895e-04,  1.53909e-06,  1.19658e-06,  8.42365e-06,  1.34623e-06,  5.63787e-06,  6.96385e-04,  1.20235e-02,  1.09264e-01, -3.85434e-04,  4.17165e-03,  1.85149e-03, -6.05988e-04,  3.71135e-03,  8.38229e-04
 2.67500e+01,  1.00270e+00,  2.30523e+01,  1.12542e-02, -6.45595e-03,  2.96321e+00,  1.84486e+00,  1.86162e+00,  2.09407e-03,  4.74996e-04, -9.99300e-01,  2.96306e+00,  1.84486e+00,  1.86162e+00,  2.09371e-03,  4.78175e-04, -9.99301e-01,  1.53536e-04,  3.71847e-06,  3.02248e-06,  3.59393e-07, -3.17844e-06,  1.24574e-06, -1.21093e-03,  1.86368e-03,  8.57152e-02,  5.15106e-04, -6.64788e-03,  8.01816e-04,  1.40580e-03,  5.85465e-03,  2.73590e-04
 2.72500e+01,  1.01136e+00,  2.30855e+01,  1.56630e-02, -7.36368e-03,  2.94137e+00,  1.83366e+00,  1.84818e+00,  1.63183e-03,  8.35581e-04, -9.91906e-01,  2.94131e+00,  1.83365e+00,  1.84817e+00,  1.62003e-03,  8.32795e-04, -9.91899e-01,  5.91175e-05,  6.17962e-06,  5.52736e-06,  1.18043e-05,  2.78586e-06, -7.12870e-06,  7.33724e-04, -7.54661e-03,  5.10911e-02, -5.69843e-04,  4.94155e-03,  1.40686e-02, -2.54862e-04,  8.07904e-03, -1.89797e-03
 2.77500e+01,  1.00111e+00,  2.31222e+01,  1.56653e-02, -6.32164e-03,  2.95034e+00,  1.83682e+00,  1.86809e+00,  2.99670e-05, -8.66647e-04, -1.00305e+00,  2.95020e+00,  1.83681e+00,  1.86809e+00,  5.05558e-05, -8.66615e-04, -1.00304e+00,  1.37565e-04,  3.20781e-06,  3.55196e-06, -2.05888e-05, -3.19941e-08, -4.10445e-06, -4.99733e-04,  1.40038e-02,  7.62568e-02, -1.38322e-04, -9.57555e-04, -1.22499e-02, -9.81494e-05, -6.44289e-03,  2.12195e-03
 2.82500e+01,  1.00214e+00,  2.31758e+01,  9.83273e-03, -5.75609e-03,  2.95958e+00,  1.83601e+00,  1.86557e+00,  7.19456e-03, -6.41738e-04, -1.00467e+00,  2.95930e+00,  1.83599e+00,  1.86556e+00,  7.27820e-03, -6.43188e-04, -1.00467e+00,  2.81079e-04,  2.52987e-05,  1.16273e-05, -8.36390e-05,  1.44991e-06,  2.43939e-06,  1.17598e-03, -8.37394e-04,  1.16117e-01, -5.57051e-04, -1.96557e-03, -3.46124e-02, -1.01152e-04, -1.18300e-02,  6.46314e-04
 2.87500e+01,  1.00975e+00,  2.32039e+01,  8.32038e-03, -6.19714e-03,  2.94370e+00,  1.85943e+00,  1.85197e+00,  1.27353e-02, -8.36389e-04, -9.98217e-01,  2.94359e+00,  1.85943e+00,  1.85197e+00,  1.27331e-02, -8.36871e-04, -9.98215e-01,  1.16648e-04,  1.06248e-06,  3.39529e-07,  2.19022e-06,  4.81923e-07, -2.68699e-06, -1.34424e-03, -7.30566e-03,  7.34666e-02, -6.76491e-04,  3.24243e-03,  2.67406e-03, -2.68684e-04,  1.93700e-03, -1.01172e-03
 2.92500e+01,  1.00561e+00,  2.32478e+01,  1.12667e-02, -6.39609e-03,  2.95099e+00,  1.86973e+00,  1.86167e+00,  1.15190e-02, -1.67904e-03, -1.00187e+00,  2.95082e+00,  1.86972e+00,  1.86167e+00,  1.14882e-02, -1.67925e-03, -1.00186e+00,  1.73850e-04,  7.36731e-06,  7.35543e-07,  3.07872e-05,  2.11327e-07, -4.64308e-06, -1.39489e-04, -2.21208e-02,  7.98906e-02,  1.22420e-03,  1.26387e-04,  1.86231e-02, -9.76695e-05,  2.95704e-03,  4.79246e-04
 2.97500e+01,  1.00982e+00,  2.32857e+01,  7.77340e-03, -6.52306e-03,  2.93442e+00,  1.85820e+00,  1.85243e+00,  6.26138e-03, -3.50155e-03, -9.98295e-01,  2.93431e+00,  1.85820e+00,  1.85242e+00,  6.27324e-03, -3.50957e-03, -9.98275e-01,  1.15590e-04,  5.79080e-06,  1.15080e-05, -1.18548e-05,  8.02068e-06, -1.99245e-05,  8.97505e-04,  1.85104e-02,  6.46450e-02, -9.58398e-04, -8.27807e-03,  7.11964e-04,  4.81087e-04, -1.17272e-02, -1.41815e-03
 3.02500e+01,  1.00244e+00,  2.33128e+01,  1.98078e-02, -6.48396e-03,  2.92314e+00,  1.87112e+00,  1.86692e+00,  1.17589e-02, -5.11979e-03, -1.00585e+00,  2.92299e+00,  1.87109e+00,  1.86691e+00,  1.18217e-02, -5.11695e-03, -1.00585e+00,  1.52008e-04,  3.05402e-05,  1.60567e-06, -6.27629e-05, -2.84136e-06,  3.48180e-07,  6.85732e-04,  4.76441e-03,  8.49513e-02,  7.66644e-04,  5.34917e-03, -3.67855e-02,  1.43091e-07, -4.34308e-03,  1.19175e-03
 3.07500e+01,  9.94775e-01,  2.33620e+01,  8.63104e-03, -5.76418e-03,  2.93401e+00,  1.85650e+00,  1.88043e+00,  1.77677e-02, -5.60115e-03, -1.01332e+00,  2.93382e+00,  1.85650e+00,  1.88037e+00,  1.77902e-02, -5.59654e-03, -1.01330e+00,  1.86907e-04,  3.54393e-06,  6.30262e-05, -2.25030e-05, -4.61003e-06, -2.00195e-05,  6.42924e-05,  9.93198e-03,  9.26676e-02,  4.69123e-04,  1.86139e-03, -1.24597e-02,  6.17518e-04, -2.74695e-02,  1.31144e-03
 3.12500e+01,  9.89270e-01,  2.34052e+01,  5.15281e-03, -5.88417e-03,  2.93817e+00,  1.86009e+00,  1.88887e+00,  3.93151e-03, -6.10510e-03, -1.01839e+00,  2.93789e+00,  1.86008e+00,  1.88887e+00,  3.97069e-03, -6.10542e-03, -1.01839e+00,  2.75023e-04,  5.62988e-06,  7.53792e-07, -3.91873e-05,  3.17793e-07, -1.02311e-06,  1.03962e-03,  6.54391e-03,  1.14010e-01, -5.58657e-05, -1.66571e-03, -1.60780e-02, -7.94964e-04, -2.89531e-03,  2.72356e-04
 3.17500e+01,  9.97738e-01,  2.34496e+01,  9.59517e-03, -6.21252e-03,  2.97079e+00,  1.85917e+00,  1.87332e+00,  1.32153e-02, -4.82762e-03, -1.01044e+00,  2.97067e+00,  1.85917e+00,  1.87330e+00,  1.32270e-02, -4.83045e-03, -1.01042e+00,  1.13716e-04,  1.30411e-06,  1.24221e-05, -1.17061e-05,  2.83310e-06, -1.94727e-05, -5.40052e-04, -1.65956e-02,  6.60978e-02, -4.68671e-04,  2.56475e-03, -5.95879e-03,  1.67556e-04,  1.21592e-02, -1.93400e-03
 3.22500e+01,  1.00134e+00,  2.34842e+01,  4.78753e-03, -6.26680e-03,  2.94243e+00,  1.85477e+00,  1.86835e+00,  9.97994e-03, -5.19067e-03, -1.00693e+00,  2.94235e+00,  1.85477e+00,  1.86831e+00,  9.97520e-03, -5.19304e-03, -1.00690e+00,  8.42814e-05,  8.94988e-07,  4.15557e-05,  4.74464e-06,  2.37726e-06, -3.27375e-05, -1.75028e-03, -1.80911e-02,  5.22579e-02,  1.54026e-04,  1.21775e-03,  6.07813e-03,  6.06858e-06,  2.23119e-02,  8.16136e-04
 3.27500e+01,  1.00095e+00,  2.35127e+01,  1.01275e-02, -5.60562e-03,  2.93128e+00,  1.84714e+00,  1.86883e+00, -7.69821e-03, -4.29590e-03, -1.00519e+00,  2.93111e+00,  1.84713e+00,  1.86883e+00, -7.72650e-03, -4.29505e-03, -1.00519e+00,  1.68595e-04,  6.83424e-06,  6.16173e-07,  2.82951e-05, -8.56151e-07,  1.47192e-06,  4.74423e-04,  1.02048e-02,  8.75963e-02,  1.61224e-04,  6.58167e-03,  1.24368e-02,  4.47890e-04, -2.49551e-03,  1.95626e-03
 3.32500e+01,  9.98919e-01,  2.35524e+01,  5.85315e-03, -5.05613e-03,  2.92151e+00,  1.84154e+00,  1.87133e+00,  9.55394e-03, -4.15622e-03, -1.00541e+00,  2.92131e+00,  1.84153e+00,  1.87132e+00,  9.53494e-03, -4.16480e-03, -1.00541e+00,  1.99819e-04,  1.78244e-05,  5.17798e-06,  1.89935e-05,  8.57577e-06, -4.17480e-06,  1.57816e-04,  2.01157e-03,  9.78484e-02, -3.99352e-04, -1.36521e-02,  1.04395e-02,  6.47377e-04, -7.82256e-03, -1.40986e-03
 3.37500e+01,  1.00639e+00,  2.35948e+01,  7.80780e-04, -5.57460e-03,  2.93591e+00,  1.85626e+00,  1.85656e+00,  1.61664e-03, -4.05952e-03, -9.96570e-01,  2.93567e+00,  1.85622e+00,  1.85656e+00,  1.51840e-03, -4.05735e-03, -9.96564e-01,  2.39109e-04,  4.06725e-05,  2.03012e-06,  9.82398e-05, -2.16547e-06, -6.56362e-06,  1.64628e-03,  1.21113e-02,  1.04388e-01, -9.30868e-04,  3.95053e-03,  4.34689e-02, -9.47471e-04, -4.82867e-03, -7.10043e-04
 3.42500e+01,  1.00866e+00,  2.36160e+01,  7.63457e-03, -6.34446e-03,  2.95948e+00,  1.85139e+00,  1.85189e+00,  1.31564e-02, -3.26822e-03, -9.94149e-01,  2.95941e+00,  1.85138e+00,  1.85189e+00,  1.31416e-02, -3.26826e-03, -9.94148e-01,  7.00098e-05,  4.16124e-06,  1.19128e-08,  1.48109e-05,  4.87515e-08, -1.30104e-07,  9.08818e-04, -1.63588e-02,  4.78143e-02, -3.63184e-04, -6.08159e-04,  1.40602e-02, -3.07969e-04,  2.02269e-04,  1.69632e-04
 3.47500e+01,  1.00089e+00,  2.36454e+01, -1.71518e-05, -6.23811e-03,  2.95243e+00,  1.84755e+00,  1.86653e+00,  3.75610e-03, -3.46846e-03, -9.98614e-01,  2.95236e+00,  1.84754e+00,  1.86652e+00,  3.76821e-03, -3.46679e-03, -9.98610e-01,  6.71798e-05,  5.48161e-06,  1.77389e-06, -1.21155e-05, -1.66308e-06, -3.47636e-06,  2.61695e-04, -9.56081e-03,  5.34481e-02,  3.72266e-04, -4.18143e-03, -1.38792e-02, -1.07896e-04,  4.61012e-03,  1.85119e-04
 3.52500e+01,  1.00360e+00,  2.36643e+01, -3.08322e-03, -5.93898e-03,  2.93005e+00,  1.85016e+00,  1.86059e+00,  9.60082e-03, -6.88895e-04, -9.95283e-01,  2.93004e+00,  1.85016e+00,  1.86057e+00,  9.60448e-03, -6.92626e-04, -9.95271e-01,  9.15459e-06,  2.82881e-06,  1.63130e-05, -3.65666e-06,  3.73146e-06, -1.19240e-05, -2.61913e-04, -1.03077e-02,  3.79661e-03, -6.27247e-06,  3.38538e-03, -9.47877e-03,  1.94481e-04,  1.39844e-02,  1.06723e-03
 3.57500e+01,  1.00374e+00,  2.37030e+01,  6.85933e-03, -5.78186e-03,  2.94462e+00,  1.87049e+00,  1.86025e+00,  1.92436e-02,  1.64734e-04, -9.94379e-01,  2.94432e+00,  1.87049e+00,  1.86024e+00,  1.92474e-02,  1.63854e-04, -9.94368e-01,  2.96203e-04,  2.70275e-07,  3.44829e-06, -3.80508e-06,  8.79958e-07, -1.16357e-05,  2.10052e-04, -2.47594e-02,  1.08623e-01,  7.72033e-04,  1.62199e-03, -2.13801e-04,  2.24798e-04,  6.41116e-03,  6.85733e-04
 3.62500e+01,  1.00352e+00,  2.37436e+01,  6.29220e-03, -5.02348e-03,  2.94051e+00,  1.85747e+00,  1.86124e+00,  1.27897e-02, -4.44582e-04, -9.96232e-01,  2.94038e+00,  1.85745e+00,  1.86124e+00,  1.28355e-02, -4.44057e-04, -9.96233e-01,  1.25696e-04,  1.87583e-05,  8.32915e-08, -4.58564e-05, -5.25608e-07,  9.30110e-07,  1.51501e-03, -1.33202e-02,  7.28679e-02,  2.62032e-04,  3.09113e-04, -2.99866e-02, -8.94957e-04,  1.77335e-04,  8.16990e-04
 3.67500e+01,  1.00897e+00,  2.37875e+01,  6.51514e-03, -4.13981e-03,  2.95141e+00,  1.85802e+00,  1.85032e+00,  1.32742e-02, -1.08282e-04, -9.92669e-01,  2.95116e+00,  1.85801e+00,  1.85031e+00,  1.32484e-02, -1.09706e-04, -9.92675e-01,  2.51841e-04,  3.54531e-06,  9.20858e-07,  2.58513e-05,  1.42394e-06,  5.68327e-06, -4.66890e-06,  8.01226e-03,  1.08625e-01, -3.47238e-05,  4.05903e-03,  1.01839e-02, -8.87807e-05,  3.23114e-03,  1.54055e-03
 3.72500e+01,  1.00513e+00,  2.38210e+01,  9.93723e-03, -3.84869e-03,  2.93393e+00,  1.86241e+00,  1.85599e+00,  1.70341e-02, -1.95281e-04, -9.96369e-01,  2.93387e+00,  1.86240e+00,  1.85598e+00,  1.70548e-02, -2.03327e-04, -9.96347e-01,  5.52900e-05,  7.83460e-06,  9.58875e-06, -2.06763e-05,  8.04587e-06, -2.21529e-05, -4.47683e-04,  2.54014e-02,  8.63264e-03,  1.79775e-04, -9.31588e-03, -5.41118e-03,  1.52755e-03, -1.05832e-02,  1.65746e-03
 3.77500e+01,  1.00357e+00,  2.38370e+01,  1.33794e-02, -3.85844e-03,  2.94774e+00,  1.87363e+00,  1.86025e+00, -8.63055e-03, -6.82715e-04, -9.97365e-01,  2.94763e+00,  1.87362e+00,  1.86025e+00, -8.65419e-03, -6.83399e-04, -9.97357e-01,  1.09870e-04,  6.74578e-06,  4.38868e-06,  2.36416e-05,  6.84662e-07, -8.38446e-06, -1.49627e-03, -1.22032e-02,  6.83436e-02, -9.50410e-04,  1.54581e-03,  1.76231e-02, -4.18263e-04,  7.24035e-03, -7.67150e-04
 3.82500e+01,  1.00363e+00,  2.38662e+01,  6.71207e-03, -3.59497e-03,  2.94222e+00,  1.86792e+00,  1.85851e+00, -3.27828e-03,  1.06713e-03, -9.95829e-01,  2.94217e+00,  1.86790e+00,  1.85850e+00, -3.29943e-03,  1.06719e-03, -9.95815e-01,  4.74888e-05,  1.76336e-05,  8.89050e-06,  2.11493e-05, -5.66660e-08, -1.39531e-05,  1.56215e-03,  1.79614e-02,  3.13099e-02, -3.44000e-04,  1.56379e-03,  2.89319e-02,  2.01660e-04, -1.02720e-02,  2.14007e-03
 3.87500e+01,  1.00479e+00,  2.38916e+01,  5.82771e-03, -3.03992e-03,  2.93551e+00,  1.85808e+00,  1.85600e+00,  1.27510e-02,  2.02334e-03, -9.93047e-01,  2.93527e+00,  1.85808e+00,  1.85599e+00,  1.27614e-02,  2.01665e-03, -9.93014e-01,  2.40942e-04,  4.65139e-06,  1.11427e-05, -1.03563e-05,  6.69058e-06, -3.29412e-05, -2.89571e-04,  3.32043e-02,  8.44456e-02, -1.44149e-05, -7.01416e-03,  5.16396e-03, -5.36679e-04, -1.15461e-02, -5.24807e-04
 3.92500e+01,  9.98946e-01,  2.39247e+01,  3.99764e-03, -2.90388e-03,  2.93281e+00,  1.85532e+00,  1.86751e+00,  6.74282e-03,  1.71216e-03, -9.97260e-01,  2.93277e+00,  1.85532e+00,  1.86750e+00,  6.73411e-03,  1.71651e-03, -9.97252e-01,  4.04457e-05,  2.50248e-06,  1.65829e-05,  8.71480e-06, -4.35069e-06, -8.49328e-06, -5.97336e-04,  7.66744e-03,  4.12969e-02,  1.35352e-03,  3.82538e-03,  7.38089e-03,  4.07759e-04, -1.41075e-02,  5.62938e-04
 3.97500e+01,  1.00157e+00,  2.39638e+01,  5.34468e-03, -2.72319e-03,  2.91938e+00,  1.85032e+00,  1.86276e+00,  5.85032e-03,  4.59532e-04, -9.93715e-01,  2.91922e+00,  1.85032e+00,  1.86276e+00,  5.86710e-03,  4.59699e-04, -9.93719e-01,  1.64437e-04,  1.94546e-06,  2.94921e-07, -1.67789e-05, -1.66834e-07,  3.56448e-06,  1.72851e-03,  4.21554e-03,  8.83624e-02,  1.66275e-04,  1.19887e-03, -9.35133e-03, -4.42719e-04,  1.62921e-03,  1.66197e-03
 4.02500e+01,  9.95260e-01,  2.39957e+01, -2.29873e-03, -2.26570e-03,  2.93417e+00,  1.85983e+00,  1.87508e+00,  1.38885e-02, -1.00266e-04, -9.98871e-01,  2.93407e+00,  1.85982e+00,  1.87508e+00,  1.38890e-02, -1.00796e-04, -9.98871e-01,  1.02505e-04,  9.21009e-07,  3.15835e-07, -5.32936e-07,  5.30019e-07,  4.16634e-08, -1.48086e-03,  1.98753e-04,  6.99406e-02, -1.11650e-03,  3.11645e-03, -4.84176e-04, -3.30166e-04,  1.91552e-03, -1.50631e-05
 4.07500e+01,  1.00440e+00,  2.40226e+01, -9.04696e-04, -1.59542e-03,  2.93238e+00,  1.85379e+00,  1.85860e+00,  3.43262e-04, -2.14868e-05, -9.86875e-01,  2.93234e+00,  1.85379e+00,  1.85860e+00,  3.42756e-04, -2.14205e-05, -9.86875e-01,  4.09764e-05,  1.65148e-07,  5.87118e-08,  5.05563e-07, -6.63500e-08,  2.46877e-07, -7.59107e-04,  6.58448e-03,  4.22987e-02,  3.94121e-04, -1.17658e-03,  1.33899e-03,  3.62471e-04,  7.53208e-04, -1.65906e-04
 4.12500e+01,  9.98733e-01,  2.40505e+01,  4.27471e-03, -2.19037e-03,  2.93687e+00,  1.85903e+00,  1.86949e+00, -4.88583e-03,  9.80771e-04, -9.94168e-01,  2.93652e+00,  1.85903e+00,  1.86949e+00, -4.89982e-03,  9.81216e-04, -9.94167e-01,  3.43076e-04,  8.57322e-07,  5.34048e-07,  1.39881e-05, -4.44690e-07, -1.40939e-06,  1.29895e-04,  9.53705e-03,  1.27091e-01,  2.51632e-04, -1.42900e-03,  5.72677e-03, -7.15584e-05,  2.44807e-03, -1.26876e-03
 4.17500e+01,  9.99056e-01,  2.40849e+01,  1.03978e-03, -2.43617e-03,  2.93130e+00,  1.83827e+00,  1.86741e+00,  6.86313e-03,  2.08016e-03, -9.95144e-01,  2.93129e+00,  1.83826e+00,  1.86740e+00,  6.86990e-03,  2.08021e-03, -9.95141e-01,  1.86579e-05,  4.16595e-06,  7.44008e-07, -6.76188e-06, -4.64614e-08, -2.31205e-06, -7.33415e-04, -1.22977e-02,  1.70898e-02, -6.82362e-04,  1.97507e-03, -1.35260e-02,  7.12716e-04,  2.78184e-03,  1.62332e-03
 4.22500e+01,  9.99115e-01,  2.41125e+01,  1.04118e-02, -1.87883e-03,  2.92887e+00,  1.84589e+00,  1.86657e+00,  1.18203e-02,  2.99169e-03, -9.95061e-01,  2.92886e+00,  1.84589e+00,  1.86657e+00,  1.18194e-02,  2.99290e-03, -9.95055e-01,  5.18327e-06,  1.84346e-06,  7.25323e-06,  9.19303e-07, -1.21222e-06, -6.12423e-06, -3.40282e-04, -7.88597e-03,  8.00411e-04, -6.02946e-04, -1.15892e-03,  9.04129e-03,  1.39745e-04,  9.31084e-03, -1.68831e-03
 4.27500e+01,  1.00103e+00,  2.41362e+01,  6.25888e-03, -2.52383e-03,  2.91575e+00,  1.84138e+00,  1.86282e+00,  1.87521e-02,  3.39236e-03, -9.93364e-01,  2.91565e+00,  1.84137e+00,  1.86280e+00,  1.87629e-02,  3.38409e-03, -9.93361e-01,  1.03348e-04,  3.70059e-06,  2.52352e-05, -1.07947e-05,  8.27783e-06, -3.17895e-06, -3.98759e-04, -1.82028e-03,  7.03079e-02,  8.91938e-04,  5.67867e-03, -6.76355e-03, -1.45813e-05,  1.74174e-02, -3.90555e-04
 4.32500e+01,  9.96527e-01,  2.41641e+01,  1.06319e-03, -2.36676e-03,  2.91635e+00,  1.83651e+00,  1.87184e+00,  1.47060e-02,  2.38587e-03, -9.98228e-01,  2.91631e+00,  1.83651e+00,  1.87184e+00,  1.46968e-02,  2.38634e-03, -9.98227e-01,  4.52190e-05,  2.49427e-06,  9.31959e-08,  9.17985e-06, -4.71099e-07, -1.54078e-06,  3.34521e-04, -2.98981e-03,  4.61717e-02,  5.69392e-04, -3.28367e-03,  8.65343e-03, -3.18139e-05,  7.93325e-04, -1.39046e-03
 4.37500e+01,  9.89588e-01,  2.41914e+01,  8.41810e-03, -2.92934e-03,  2.93581e+00,  1.83171e+00,  1.88505e+00,  1.15507e-02,  1.57086e-04, -1.00552e+00,  2.93564e+00,  1.83170e+00,  1.88505e+00,  1.15163e-02,  1.58776e-04, -1.00550e+00,  1.70818e-04,  1.02762e-05,  5.07930e-06,  3.44279e-05, -1.69024e-06, -2.18239e-05, -1.07743e-03,  2.90013e-02,  6.91508e-02,  5.53974e-04,  1.03890e-03,  2.20641e-02, -2.86020e-04, -7.72091e-03, -2.11137e-03
 4.42500e+01,  9.96518e-01,  2.42214e+01,  9.05485e-03, -3.04297e-03,  2.91880e+00,  1.86335e+00,  1.87107e+00,  1.71618e-02,  1.19846e-03, -9.97577e-01,  2.91874e+00,  1.86333e+00,  1.87105e+00,  1.71986e-02,  1.20376e-03, -9.97584e-01,  6.83124e-05,  2.00863e-05,  1.53102e-05, -3.68707e-05, -5.30450e-06,  6.88185e-06,  6.40203e-04, -3.64388e-03,  5.67955e-02,  7.47773e-05,  3.38726e-03, -3.03021e-02, -1.85614e-04, -1.34835e-02,  2.30397e-03
 4.47500e+01,  1.00085e+00,  2.42544e+01,  5.73616e-03, -2.35328e-03,  2.93601e+00,  1.85758e+00,  1.86164e+00,  1.25600e-02,  8.12733e-04, -9.93767e-01,  2.93595e+00,  1.85758e+00,  1.86163e+00,  1.25633e-02,  8.18116e-04, -9.93776e-01,  5.30833e-05,  2.80666e-06,  1.04955e-05, -3.26017e-06, -5.38242e-06,  8.86989e-06,  3.04525e-04,  7.82339e-03,  4.80540e-02, -1.77751e-04, -5.78995e-03,  5.39582e-04, -2.96569e-04,  1.11817e-02,  1.55382e-03
 4.52500e+01,  9.91244e-01,  2.42767e+01, -1.86380e-03, -2.51135e-03,  2.90215e+00,  1.85701e+00,  1.88049e+00,  3.14317e-03,  1.16505e-05, -1.00252e+00,  2.90211e+00,  1.85701e+00,  1.88048e+00,  3.14907e-03,  1.06342e-05, -1.00253e+00,  3.76258e-05,  1.35753e-06,  7.76419e-06, -5.90729e-06,  1.01627e-06,  4.47162e-06, -6.74619e-04,  3.98815e-03,  4.17491e-02,  3.80081e-04,  1.58980e-03, -7.38945e-03, -1.06806e-03,  9.56444e-03,  1.40071e-03
 4.57500e+01,  9.95852e-01,  2.43107e+01,  8.48542e-03, -1.67291e-03,  2.91201e+00,  1.85664e+00,  1.87043e+00, -2.91593e-03, -7.53760e-04, -9.96415e-01,  2.91188e+00,  1.85664e+00,  1.87038e+00, -2.90629e-03, -7.54424e-04, -9.96369e-01,  1.24088e-04,  1.13500e-06,  4.54177e-05, -9.63837e-06,  6.63098e-07, -4.65368e-05,  7.90096e-04, -2.32161e-02,  6.15554e-02, -9.54188e-04,  2.30878e-04, -7.12862e-03, -8.09530e-04,  2.32943e-02, -8.61325e-04
 4.62500e+01,  9.95018e-01,  2.43330e+01, -1.33875e-03, -1.28720e-03,  2.94431e+00,  1.84265e+00,  1.87184e+00,  6.59776e-03,  4.39849e-05, -9.95100e-01,  2.94430e+00,  1.84262e+00,  1.87184e+00,  6.61095e-03,  4.19989e-05, -9.95095e-01,  8.71561e-06,  3.03755e-05,  6.69309e-06, -1.31839e-05,  1.98594e-06, -5.23030e-06,  3.72946e-04, -6.32468e-03, -1.60529e-02,  8.11931e-04,  8.53854e-04,  3.80925e-02,  4.85500e-04,  8.92392e-03,  1.64643e-03
 4.67500e+01,  9.97195e-01,  2.43507e+01, -7.75435e-03, -9.06335e-04,  2.93212e+00,  1.86583e+00,  1.86937e+00,  1.15307e-02,  1.61319e-03, -9.92800e-01,  2.93204e+00,  1.86581e+00,  1.86937e+00,  1.15706e-02,  1.61338e-03, -9.92794e-01,  8.22965e-05,  2.57163e-05,  2.61705e-06, -3.98984e-05, -1.95756e-07, -6.77260e-06, -2.51395e-04, -1.56891e-02,  5.44802e-02, -2.50096e-04,  2.16647e-05, -3.51118e-02, -1.16193e-03,  5.48818e-03,  3.04967e-04
 4.72500e+01,  9.94716e-01,  2.43829e+01, -1.54541e-02, -6.61432e-04,  2.91746e+00,  1.86890e+00,  1.87522e+00,  6.64476e-04,  2.05842e-03, -9.95504e-01,  2.91731e+00,  1.86890e+00,  1.87522e+00,  6.78203e-04,  2.05846e-03, -9.95505e-01,  1.45375e-04,  2.74500e-06,  2.79848e-09, -1.37278e-05, -4.82963e-08,  2.70088e-07, -4.28034e-04,  4.62848e-03,  8.30371e-02, -2.58335e-04,  3.70429e-03, -8.76629e-03,  1.56012e-04, -4.54997e-05,  1.69469e-04
 4.77500e+01,  9.97650e-01,  2.44121e+01, -1.99007e-02, -5.65587e-04,  2.91766e+00,  1.87138e+00,  1.86894e+00, -1.30974e-02,  1.14175e-03, -9.92786e-01,  2.91764e+00,  1.87138e+00,  1.86892e+00, -1.31070e-02,  1.13573e-03, -9.92800e-01,  1.82645e-05,  5.72450e-06,  1.36016e-05,  9.51429e-06,  6.02072e-06,  1.42247e-05,  2.67263e-04, -1.29349e-02,  1.45277e-02, -1.09504e-04, -5.26256e-03,  1.28479e-02,  2.88138e-04, -1.27624e-02,  1.72127e-03
 4.82500e+01,  9.98079e-01,  2.44392e+01, -2.13095e-02, -4.51208e-04,  2.92935e+00,  1.86899e+00,  1.86774e+00, -8.69416e-03,  1.18767e-03, -9.93964e-01,  2.92931e+00,  1.86898e+00,  1.86774e+00, -8.70856e-03,  1.18797e-03, -9.93962e-01,  4.11077e-05,  5.14607e-06,  2.24860e-06,  1.43991e-05, -2.96756e-07, -2.04878e-06,  9.56447e-05,  5.00457e-03,  4.32233e-02,  4.42631e-04,  7.50059e-04,  1.55960e-02, -4.00219e-04, -5.17305e-03,  1.04259e-04
 4.87500e+01,  9.97967e-01,  2.44452e+01, -3.36801e-03, -4.73324e-04,  2.90898e+00,  1.87328e+00,  1.86792e+00,  2.46093e-03,  3.10807e-03, -9.95633e-01,  2.90897e+00,  1.87324e+00,  1.86792e+00,  2.44099e-03,  3.10902e-03, -9.95633e-01,  1.16505e-05,  3.54278e-05,  3.56925e-07,  1.99343e-05, -9.48322e-07, -1.65987e-07,  4.89375e-04,  1.04216e-03,  2.35410e-02, -2.57434e-04, -2.01862e-03,  4.10188e-02,  7.25725e-05,  2.03559e-03, -6.91841e-04
 4.92500e+01,  1.00196e+00,  2.44818e+01, -4.91241e-04, -5.41644e-04,  2.93338e+00,  1.87939e+00,  1.86090e+00,  2.56429e-03,  2.14001e-03, -9.92477e-01,  2.93327e+00,  1.87937e+00,  1.86089e+00,  2.52633e-03,  2.13984e-03, -9.92475e-01,  1.07386e-04,  1.38339e-05,  2.28382e-06,  3.79616e-05,  1.71370e-07, -2.11372e-06,  8.61141e-04, -5.87781e-03,  7.07779e-02, -5.22389e-04, -3.71069e-05,  2.57353e-02, -3.94385e-04,  5.22163e-03,  3.13798e-04
 4.97500e+01,  1.00431e+00,  2.45093e+01,  1.41469e-02, -3.28446e-04,  2.91609e+00,  1.87499e+00,  1.85680e+00, -1.38646e-03,  1.51439e-04, -9.91297e-01,  2.91603e+00,  1.87498e+00,  1.85679e+00, -1.40020e-03,  1.50891e-04, -9.91297e-01,  6.05874e-05,  3.25030e-06,  3.49737e-06,  1.37403e-05,  5.48025e-07, -1.72233e-07, -5.61059e-04, -1.36729e-03,  5.38909e-02,  6.44699e-04,  6.96196e-04,  1.23567e-02,  7.30054e-04,  6.43963e-03,  5.35097e-04


==> data/smooth/vertical_profile_var_zp_z_plus_67.csv <==
z, conc, vel_x, vel_y, vel_z, rij_xx, rij_yy, rij_zz, rij_xy, rij_yz, rij_xz, lagr_corrected_rij_xx, lagr_corrected_rij_yy, lagr_corrected_rij_zz, lagr_corrected_rij_xy, lagr_corrected_rij_yz, lagr_corrected_rij_xz, lagr_correction_rij_xx, lagr_correction_rij_yy, lagr_correction_rij_zz, lagr_correction_rij_xy, lagr_correction_rij_yz, lagr_correction_rij_xz, lagr_estim_gradient_xx, lagr_estim_gradient_xy, lagr_estim_gradient_xz, lagr_estim_gradient_yx, lagr_estim_gradient_yy, lagr_estim_gradient_yz, lagr_estim_gradient_zx, lagr_estim_gradient_zy, lagr_estim_gradient_zz
 1.25000e+00,  1.00642e+00,  1.57548e+01, -1.22132e-03,  4.05435e-04,  2.90880e+00,  1.87167e+00,  1.86778e+00,  4.14352e-03,  2.70208e-03, -9.51104e-01,  2.86134e+00,  1.87167e+00,  1.86778e+00,  3.82660e-03,  2.70172e-03, -9.51160e-01,  4.74552e-02,  2.14275e-06,  3.76661e-06,  3.16918e-04,  3.67161e-07,  5.63664e-05,  6.87446e-04, -5.74395e-03,  1.50966e+00, -5.34665e-04, -1.95262e-04,  1.00805e-02, -1.67355e-03,  6.42986e-03,  1.88633e-03
 1.75000e+00,  1.00617e+00,  1.65255e+01,  4.14334e-03,  8.08244e-04,  2.93790e+00,  1.88214e+00,  1.87264e+00,  1.54841e-02,  1.11545e-03, -9.84489e-01,  2.90331e+00,  1.88214e+00,  1.87264e+00,  1.52970e-02,  1.11383e-03, -9.84448e-01,  3.45939e-02,  1.98616e-06,  4.43097e-06,  1.87069e-04,  1.61709e-06, -4.17457e-05, -1.06606e-04, -7.28767e-03,  1.28802e+00, -1.65023e-03,  2.95548e-03,  7.04358e-03, -2.46918e-04,  7.25421e-03, -1.36336e-03
 2.25000e+00,  1.00076e+00,  1.71220e+01,  7.81361e-03, -8.85568e-05,  2.94148e+00,  1.88069e+00,  1.88381e+00, -7.94489e-03, -7.74699e-04, -9.99197e-01,  2.92132e+00,  1.88069e+00,  1.88379e+00, -8.03631e-03, -7.84540e-04, -9.99156e-01,  2.01549e-02,  6.00429e-06,  1.80874e-05,  9.14116e-05,  9.84132e-06, -4.17684e-05, -7.93280e-04,  1.86226e-02,  9.82059e-01,  1.52230e-04, -8.10698e-03,  5.09079e-03,  2.00950e-04, -1.47397e-02, -8.92706e-04
 2.75000e+00,  9.97920e-01,  1.76008e+01,  4.84395e-03,  5.12997e-06,  2.96564e+00,  1.85367e+00,  1.88355e+00, -5.59384e-03, -3.76263e-03, -1.00684e+00,  2.95111e+00,  1.85366e+00,  1.88355e+00, -5.26441e-03, -3.76121e-03, -1.00687e+00,  1.45302e-02,  8.76799e-06,  4.73682e-07, -3.29431e-04, -1.42464e-06,  3.13467e-05,  2.43854e-04,  2.17258e-02,  8.34913e-01, -7.16611e-04,  3.38522e-03, -1.93340e-02, -7.21943e-06, -2.15704e-03,  2.03159e-03
 3.25000e+00,  9.86307e-01,  1.80010e+01, -3.49414e-03,  3.09954e-04,  2.96073e+00,  1.85050e+00,  1.89955e+00,  5.51127e-03, -5.63114e-03, -1.02203e+00,  2.95087e+00,  1.85049e+00,  1.89954e+00,  5.37816e-03, -5.63177e-03, -1.02200e+00,  9.86426e-03,  2.08438e-06,  4.25657e-06,  1.33109e-04,  6.33457e-07, -3.21073e-05,  2.17098e-05,  2.25877e-02,  6.87117e-01, -4.41788e-04, -1.49554e-03,  9.49997e-03, -1.17225e-04, -7.10793e-03, -1.34520e-03
 3.75000e+00,  9.85786e-01,  1.83395e+01,  6.19064e-03,  6.53401e-04,  2.96418e+00,  1.86026e+00,  1.89728e+00,  3.60368e-03, -5.74427e-03, -1.01781e+00,  2.95570e+00,  1.86024e+00,  1.89728e+00,  3.98610e-03, -5.74217e-03, -1.01783e+00,  8.47525e-03,  1.80171e-05,  2.53358e-06, -3.82420e-04, -2.10655e-06,  1.77292e-05, -2.00231e-04, -4.99584e-03,  6.37613e-01,  3.62862e-04, -2.77821e-03, -2.88604e-02,  1.12944e-03,  5.34725e-03,  1.49713e-03
 4.25000e+00,  9.95533e-01,  1.86437e+01,  1.11769e-02,  6.07136e-04,  2.95788e+00,  1.86639e+00,  1.88055e+00, -6.58582e-03, -6.43644e-04, -1.00699e+00,  2.95234e+00,  1.86639e+00,  1.88054e+00, -6.71490e-03, -6.37089e-04, -1.00698e+00,  5.53604e-03,  5.45823e-06,  1.67628e-05,  1.29083e-04, -6.55469e-06, -6.68794e-06,  1.23064e-03, -7.82495e-03,  5.15432e-01, -1.15112e-04,  5.23638e-03,  1.23538e-02, -2.48310e-04, -1.41688e-02, -1.49516e-03
 4.75000e+00,  1.00302e+00,  1.89102e+01,  8.95790e-03,  7.53660e-04,  2.95445e+00,  1.86240e+00,  1.86355e+00,  1.08152e-02,  1.41019e-03, -1.00198e+00,  2.94919e+00,  1.86240e+00,  1.86346e+00,  1.08339e-02,  1.42328e-03, -1.00196e+00,  5.26178e-03,  1.86097e-06,  9.66686e-05, -1.87461e-05, -1.30927e-05, -1.98709e-05,  2.20417e-03,  1.40820e-02,  5.02151e-01,  9.58757e-05,  4.57859e-03, -2.30671e-03, -1.21973e-03, -3.40027e-02,  1.90859e-03
 5.25000e+00,  9.99445e-01,  1.91516e+01,  9.41250e-03,  9.23270e-04,  2.97924e+00,  1.84399e+00,  1.86714e+00,  1.60135e-02,  3.69986e-03, -1.00590e+00,  2.97490e+00,  1.84399e+00,  1.86714e+00,  1.60264e-02,  3.69983e-03, -1.00592e+00,  4.34300e-03,  8.94520e-08,  4.10111e-07, -1.28392e-05,  2.88449e-08,  1.76314e-05, -8.19647e-04,  6.71108e-04,  4.57306e-01,  1.61699e-04,  7.67190e-04, -1.35621e-03,  1.80609e-03,  8.89715e-04,  1.86369e-03
 5.75000e+00,  1.00044e+00,  1.93742e+01, -2.60449e-03,  6.29348e-04,  2.97100e+00,  1.89128e+00,  1.86851e+00,  1.07781e-02,  5.78361e-03, -1.01030e+00,  2.96734e+00,  1.89127e+00,  1.86851e+00,  1.06829e-02,  5.78718e-03, -1.01028e+00,  3.65920e-03,  7.01952e-06,  2.47364e-06,  9.51090e-05, -3.57881e-06, -1.28741e-05, -3.13872e-04, -5.01793e-03,  4.19533e-01,  2.85871e-05, -7.52803e-03,  1.05413e-02, -1.19435e-03,  5.28954e-03, -1.22100e-03
 6.25000e+00,  1.00188e+00,  1.95699e+01,  8.20259e-03,  1.28216e-03,  2.97218e+00,  1.88126e+00,  1.86793e+00, -6.59442e-03,  8.02539e-03, -1.01184e+00,  2.96885e+00,  1.88126e+00,  1.86792e+00, -6.57712e-03,  8.02448e-03, -1.01182e+00,  3.32942e-03,  1.78213e-07,  1.06327e-05, -1.73007e-05,  9.13921e-07, -2.48036e-05,  3.83786e-04, -3.43909e-02,  3.93698e-01,  6.12507e-04,  9.91140e-04, -1.76468e-03,  2.83209e-04,  1.12646e-02,  9.07982e-04
 6.75000e+00,  1.00500e+00,  1.97516e+01,  3.72115e-03,  1.74691e-03,  2.99087e+00,  1.88116e+00,  1.86487e+00, -1.17505e-02,  6.90085e-03, -1.00979e+00,  2.98779e+00,  1.88116e+00,  1.86487e+00, -1.16352e-02,  6.90139e-03, -1.00980e+00,  3.08449e-03,  4.33081e-06,  5.53748e-07, -1.15294e-04, -5.41325e-07,  1.26289e-05, -5.95418e-05, -1.86065e-02,  3.82516e-01, -3.00185e-04,  1.09814e-03, -1.42190e-02, -4.76854e-04, -2.46990e-03,  1.09550e-03
 7.25000e+00,  1.00610e+00,  1.99272e+01,  4.32418e-03,  1.91337e-03,  2.97408e+00,  1.89062e+00,  1.86392e+00, -8.65024e-03,  4.59112e-03, -1.00744e+00,  2.97200e+00,  1.89060e+00,  1.86392e+00, -8.44811e-03,  4.59234e-03, -1.00745e+00,  2.08087e-03,  1.98438e-05,  3.03653e-06, -2.02122e-04, -1.21763e-06,  4.98823e-06, -3.53252e-04, -6.98101e-03,  3.15837e-01,  5.97476e-04, -8.06404e-04, -3.08005e-02,  2.79689e-04,  5.98713e-03,  1.26228e-03
 7.75000e+00,  1.01092e+00,  2.00832e+01,  2.48915e-03,  2.14389e-03,  2.95679e+00,  1.86911e+00,  1.85741e+00,  1.04819e-03,  4.14611e-03, -1.00152e+00,  2.95422e+00,  1.86911e+00,  1.85741e+00,  9.14514e-04,  4.14556e-03, -1.00153e+00,  2.56546e-03,  6.97556e-06,  4.10806e-06,  1.33677e-04,  5.49060e-07,  7.93723e-06, -6.21062e-04,  7.38039e-03,  3.50889e-01,  2.48092e-04,  5.91235e-04,  1.82681e-02,  6.66675e-04,  6.99757e-03,  4.96935e-04
 8.25000e+00,  1.00154e+00,  2.02342e+01,  2.15967e-02,  1.45529e-03,  2.95432e+00,  1.87405e+00,  1.87590e+00,  9.36496e-03,  3.12878e-03, -1.01369e+00,  2.95334e+00,  1.87404e+00,  1.87589e+00,  9.38895e-03,  3.12454e-03, -1.01369e+00,  9.80080e-04,  6.38559e-06,  3.02851e-06, -2.39917e-05,  4.23269e-06, -2.16598e-06,  1.12662e-04, -5.74820e-04,  2.16645e-01,  1.00224e-03,  8.28977e-03, -5.23452e-03,  3.66283e-04,  6.01020e-03, -4.28117e-04
 8.75000e+00,  1.00517e+00,  2.03703e+01,  8.96501e-03,  1.68771e-03,  2.97708e+00,  1.87574e+00,  1.86613e+00, -1.38623e-02,  2.99290e-04, -1.01295e+00,  2.97521e+00,  1.87573e+00,  1.86613e+00, -1.38245e-02,  2.93291e-04, -1.01295e+00,  1.86566e-03,  9.89877e-06,  4.24112e-06, -3.77496e-05,  5.99926e-06,  3.99518e-06,  1.35523e-03, -8.00177e-04,  2.99431e-01,  4.12455e-04, -1.04350e-02, -6.21271e-03, -1.19583e-03, -7.02061e-03,  5.63913e-04
 9.25000e+00,  1.00642e+00,  2.05054e+01,  9.90537e-03,  1.56919e-03,  2.96970e+00,  1.87809e+00,  1.86375e+00, -8.44085e-03,  3.14371e-03, -1.00879e+00,  2.96871e+00,  1.87809e+00,  1.86374e+00, -8.47770e-03,  3.14076e-03, -1.00878e+00,  9.87232e-04,  2.21514e-06,  1.11702e-05,  3.68486e-05,  2.94993e-06, -2.38171e-06, -2.02573e-03, -3.08260e-03,  2.17859e-01,  6.53655e-04,  2.97711e-03,  8.33312e-03,  1.26259e-03,  1.15243e-02,  1.70429e-04
 9.75000e+00,  1.00224e+00,  2.06141e+01,  6.00677e-03,  1.53055e-03,  2.96942e+00,  1.89067e+00,  1.87058e+00, -6.76610e-03,  2.91240e-03, -1.00612e+00,  2.96828e+00,  1.89062e+00,  1.87055e+00, -6.52629e-03,  2.91164e-03, -1.00613e+00,  1.13881e-03,  5.07913e-05,  3.03858e-05, -2.39816e-04,  7.59259e-07,  9.44781e-06,  9.42345e-04,  8.47056e-03,  2.33459e-01,  4.99462e-04, -5.86722e-05, -4.94221e-02,  1.70163e-05,  1.90977e-02, -8.00644e-04
 1.02500e+01,  1.00000e+00,  2.07417e+01, -4.96962e-03,  1.23600e-03,  2.97970e+00,  1.88469e+00,  1.87682e+00, -4.47659e-03,  9.88906e-04, -1.00545e+00,  2.97806e+00,  1.88467e+00,  1.87682e+00, -4.32555e-03,  9.86697e-04, -1.00545e+00,  1.63487e-03,  2.13527e-05,  4.04742e-07, -1.51041e-04,  2.20879e-06, -5.90046e-06, -1.19478e-03, -3.24269e-03,  2.79864e-01, -1.11236e-03,  9.64725e-03, -2.54587e-02,  6.13586e-05,  2.15711e-03, -9.13206e-04
 1.07500e+01,  1.00652e+00,  2.08611e+01, -5.82859e-03,  8.33728e-04,  2.94968e+00,  1.88153e+00,  1.86679e+00,  8.69847e-04,  4.31715e-04, -9.97996e-01,  2.94868e+00,  1.88152e+00,  1.86679e+00,  8.41692e-04,  4.30023e-04, -9.97984e-01,  9.93359e-04,  4.69111e-06,  1.25463e-06,  2.81553e-05,  1.69253e-06, -1.27688e-05, -1.25445e-04,  1.14292e-02,  2.16909e-01,  1.11111e-03, -6.37853e-03,  7.63056e-03,  3.17908e-04, -3.72859e-03, -1.99668e-03
 1.12500e+01,  1.00955e+00,  2.09644e+01, -2.23158e-03,  1.02190e-03,  2.92783e+00,  1.88399e+00,  1.86009e+00, -7.36722e-05, -5.80992e-04, -9.95632e-01,  2.92707e+00,  1.88399e+00,  1.86008e+00, -8.62606e-05, -5.77048e-04, -9.95629e-01,  7.65847e-04,  1.35837e-06,  1.31483e-05,  1.25884e-05, -3.94481e-06, -3.42904e-06,  9.40278e-04, -1.32790e-02,  1.89967e-01, -2.55917e-04, -3.88651e-03,  2.08658e-03,  1.05414e-03,  1.24370e-02,  2.64215e-03
 1.17500e+01,  1.00290e+00,  2.10640e+01,  5.01245e-03,  1.67219e-03,  2.94036e+00,  1.88685e+00,  1.87038e+00, -7.43561e-03, -1.66619e-03, -1.00122e+00,  2.93972e+00,  1.88684e+00,  1.87036e+00, -7.50291e-03, -1.65957e-03, -1.00124e+00,  6.42418e-04,  1.11402e-05,  1.68290e-05,  6.73061e-05, -6.62241e-06,  1.48130e-05, -3.84453e-04, -9.49733e-03,  1.74616e-01,  7.05233e-04,  5.94222e-03,  1.97953e-02, -1.91702e-04, -1.42292e-02,  1.00710e-03
 1.22500e+01,  1.00621e+00,  2.11614e+01, -1.99109e-03,  1.71348e-03,  2.94418e+00,  1.87730e+00,  1.86544e+00,  4.42197e-04, -1.68609e-03, -9.94408e-01,  2.94306e+00,  1.87729e+00,  1.86543e+00,  5.00552e-04, -1.69201e-03, -9.94395e-01,  1.11258e-03,  4.83988e-06,  1.74023e-05, -5.83552e-05,  5.91709e-06, -1.30201e-05, -9.80983e-04,  1.20218e-02,  2.29895e-01, -1.08200e-03, -5.09307e-03, -1.11519e-02,  1.24564e-03, -1.44164e-02,  2.93417e-04
 1.27500e+01,  1.00686e+00,  2.12506e+01,  7.66864e-03,  2.14064e-03,  2.93619e+00,  1.88900e+00,  1.86353e+00,  1.58311e-02, -3.64018e-03, -9.93899e-01,  2.93546e+00,  1.88900e+00,  1.86352e+00,  1.58453e-02, -3.63704e-03, -9.93887e-01,  7.36540e-04,  1.26699e-06,  1.15916e-05, -1.41832e-05, -3.14702e-06, -1.12506e-05,  9.42265e-05,  1.14675e-02,  1.86610e-01,  1.94793e-04,  3.19518e-03, -4.43488e-03, -1.39236e-05, -1.17732e-02,  4.77992e-06
 1.32500e+01,  1.00518e+00,  2.13578e+01,  9.91735e-03,  8.87203e-04,  2.92779e+00,  1.87963e+00,  1.86562e+00,  2.01990e-02, -6.19171e-03, -9.95836e-01,  2.92713e+00,  1.87962e+00,  1.86562e+00,  2.02555e-02, -6.19102e-03, -9.95825e-01,  6.51413e-04,  5.22662e-06,  8.19245e-06, -5.64669e-05, -6.84429e-07, -1.06762e-05,  1.39105e-03,  6.91022e-04,  1.76942e-01, -3.53681e-04, -2.04322e-03, -1.52939e-02, -4.59396e-04,  9.79506e-03, -3.06802e-03
 1.37500e+01,  1.00813e+00,  2.14520e+01,  6.78690e-03,  2.80825e-04,  2.93161e+00,  1.86811e+00,  1.85926e+00,  1.10852e-02, -6.02201e-03, -9.93843e-01,  2.93091e+00,  1.86811e+00,  1.85924e+00,  1.10707e-02, -6.02581e-03, -9.93816e-01,  6.98811e-04,  1.17059e-06,  2.37513e-05,  1.45443e-05,  3.80216e-06, -2.72328e-05, -1.34028e-03, -2.01392e-02,  1.78628e-01, -5.67579e-04,  2.68604e-03,  5.09828e-03,  1.85150e-04,  1.68803e-02,  2.82756e-04
 1.42500e+01,  1.01149e+00,  2.15348e+01,  6.01492e-03,  3.16244e-04,  2.90399e+00,  1.88381e+00,  1.85505e+00,  1.79903e-02, -6.46450e-03, -9.90413e-01,  2.90342e+00,  1.88380e+00,  1.85504e+00,  1.80598e-02, -6.46417e-03, -9.90421e-01,  5.68145e-04,  8.61298e-06,  7.43155e-06, -6.95328e-05, -3.31650e-07,  8.24103e-06,  6.88535e-04,  5.46263e-03,  1.64802e-01, -8.57381e-04,  1.30952e-04, -2.02613e-02, -8.42620e-04,  9.39670e-03,  1.18238e-03
 1.47500e+01,  1.00605e+00,  2.16032e+01, -8.21460e-03, -8.50007e-05,  2.91369e+00,  1.87558e+00,  1.86244e+00,  1.49619e-02, -7.42699e-03, -9.94885e-01,  2.91320e+00,  1.87558e+00,  1.86244e+00,  1.49701e-02, -7.42741e-03, -9.94873e-01,  4.92042e-04,  2.51661e-06,  3.19147e-07, -8.15582e-06,  4.17524e-07, -1.18169e-05, -4.74754e-04,  9.00557e-03,  1.52666e-01, -6.89809e-04,  5.11027e-03, -3.81552e-03, -4.70207e-04,  2.18600e-04, -3.77788e-03
 1.52500e+01,  1.00229e+00,  2.16765e+01, -6.98394e-03, -1.22940e-03,  2.93185e+00,  1.85635e+00,  1.86658e+00,  9.01812e-03, -5.98093e-03, -9.98476e-01,  2.93139e+00,  1.85634e+00,  1.86658e+00,  8.96587e-03, -5.98253e-03, -9.98473e-01,  4.55046e-04,  7.08642e-06,  3.91751e-06,  5.22514e-05,  1.59931e-06, -3.76446e-06,  9.37303e-04, -4.15410e-03,  1.47715e-01,  1.99723e-04, -4.07801e-03,  1.65571e-02, -8.62480e-04, -6.72545e-03, -1.95548e-03
 1.57500e+01,  9.95043e-01,  2.17624e+01, -3.64925e-03, -1.16458e-03,  2.94235e+00,  1.87572e+00,  1.87836e+00,  1.61714e-02, -7.89942e-03, -1.00446e+00,  2.94181e+00,  1.87571e+00,  1.87834e+00,  1.60847e-02, -7.90268e-03, -1.00447e+00,  5.44240e-04,  1.39303e-05,  1.71610e-05,  8.67049e-05,  3.25408e-06,  1.19720e-05, -5.86867e-04, -1.00198e-02,  1.60398e-01, -3.28282e-04, -2.74957e-03,  2.52673e-02,  1.29162e-03, -1.43070e-02,  9.32890e-05
 1.62500e+01,  1.00000e+00,  2.18382e+01, -2.87338e-03, -1.58913e-03,  2.93277e+00,  1.87296e+00,  1.86975e+00,  1.09304e-02, -4.61971e-03, -9.97744e-01,  2.93211e+00,  1.87295e+00,  1.86975e+00,  1.09715e-02, -4.62006e-03, -9.97740e-01,  6.50965e-04,  3.71213e-06,  5.90609e-08, -4.11632e-05,  3.57243e-07, -3.75806e-06,  5.17428e-04,  4.64170e-03,  1.76531e-01,  6.78044e-04,  3.27835e-03, -1.15314e-02, -4.57837e-04,  4.63928e-04, -1.06297e-03
 1.67500e+01,  1.00268e+00,  2.19169e+01,  2.82177e-03, -2.19860e-03,  2.94228e+00,  1.86143e+00,  1.86373e+00,  9.54301e-03, -2.36573e-03, -9.96998e-01,  2.94201e+00,  1.86143e+00,  1.86373e+00,  9.51464e-03, -2.36510e-03, -9.96998e-01,  2.66414e-04,  3.81994e-06,  6.65229e-07,  2.83719e-05, -6.31931e-07,  3.28339e-07,  4.20599e-04,  2.33787e-03,  1.13120e-01, -7.97039e-04, -2.72091e-03,  1.23151e-02, -3.90791e-04,  2.79240e-03, -9.45178e-05
 1.72500e+01,  1.00334e+00,  2.19862e+01,  1.37987e-02, -2.63185e-03,  2.90793e+00,  1.86501e+00,  1.85971e+00,  2.22129e-02, -2.12947e-03, -9.94509e-01,  2.90773e+00,  1.86501e+00,  1.85971e+00,  2.21985e-02, -2.12953e-03, -9.94509e-01,  2.03315e-04,  2.59909e-06,  2.35308e-09,  1.44858e-05,  5.66394e-08,  1.59805e-07,  1.16450e-03,  3.81226e-03,  9.85164e-02,  3.19123e-04, -4.04122e-03,  7.67954e-03, -9.71891e-05, -1.27060e-04,  1.02338e-04
 1.77500e+01,  9.92538e-01,  2.20397e+01,  1.06969e-02, -2.51583e-03,  2.91941e+00,  1.88350e+00,  1.87848e+00,  1.58293e-02, -1.88742e-03, -1.00276e+00,  2.91922e+00,  1.88350e+00,  1.87847e+00,  1.58171e-02, -1.88907e-03, -1.00276e+00,  1.83239e-04,  1.77016e-06,  3.49945e-06,  1.22491e-05,  1.65561e-06, -2.22606e-06, -1.67314e-04, -7.63688e-04,  9.36555e-02,  5.87610e-04,  3.27848e-03,  6.36142e-03,  3.76064e-04,  6.46201e-03, -9.48312e-04
 1.82500e+01,  9.96933e-01,  2.21061e+01,  1.07230e-02, -2.17552e-03,  2.91273e+00,  1.88917e+00,  1.86990e+00,  1.34007e-02, -3.08268e-03, -1.00005e+00,  2.91238e+00,  1.88916e+00,  1.86988e+00,  1.34669e-02, -3.09252e-03, -1.00004e+00,  3.53678e-04,  1.75048e-05,  1.46735e-05, -6.61932e-05,  9.84322e-06, -6.49154e-06, -2.33527e-04, -1.01944e-02,  1.28826e-01, -2.36160e-04,  9.63709e-03, -2.16637e-02, -2.70674e-04,  1.32287e-02,  1.76565e-03
 1.87500e+01,  9.96074e-01,  2.21827e+01,  5.00181e-03, -2.09137e-03,  2.93796e+00,  1.87674e+00,  1.87015e+00,  5.32544e-03, -2.32856e-03, -1.00317e+00,  2.93709e+00,  1.87674e+00,  1.87015e+00,  5.29538e-03, -2.32914e-03, -1.00318e+00,  8.66902e-04,  6.66837e-06,  9.80565e-08,  3.00588e-05,  5.81124e-07,  6.74228e-06, -8.14034e-04,  9.50829e-03,  2.03008e-01, -7.24773e-04, -7.81608e-03,  8.51197e-03,  4.87277e-04, -4.73957e-04,  1.68672e-03
 1.92500e+01,  1.00015e+00,  2.22497e+01,  1.58445e-02, -2.11194e-03,  2.92387e+00,  1.88810e+00,  1.86425e+00, -5.84210e-03, -3.32358e-03, -1.00097e+00,  2.92354e+00,  1.88806e+00,  1.86425e+00, -5.96503e-03, -3.32391e-03, -1.00097e+00,  3.29414e-04,  4.60791e-05,  2.13982e-06,  1.22929e-04,  3.30639e-07,  2.02143e-06, -9.26966e-04,  8.32156e-03,  1.24708e-01,  7.53662e-04,  1.99820e-03,  4.68705e-02,  4.91341e-04,  5.03433e-03, -5.67325e-04
 1.97500e+01,  9.96078e-01,  2.23112e+01,  2.03125e-02, -2.90029e-03,  2.93899e+00,  1.88145e+00,  1.87257e+00,  3.63420e-04, -5.12545e-03, -1.00486e+00,  2.93876e+00,  1.88145e+00,  1.87255e+00,  3.35726e-04, -5.13076e-03, -1.00486e+00,  2.29720e-04,  5.30498e-06,  1.71731e-05,  2.76933e-05,  5.31032e-06, -4.02659e-06, -1.36442e-03, -1.85367e-03,  1.04896e-01, -3.77359e-06,  4.62508e-03,  1.30049e-02, -3.37088e-06,  1.43396e-02, -8.04257e-04
 2.02500e+01,  9.97508e-01,  2.23696e+01,  1.07494e-02, -2.94751e-03,  2.92837e+00,  1.89056e+00,  1.86910e+00, -2.80408e-03, -4.73791e-03, -1.00189e+00,  2.92816e+00,  1.89055e+00,  1.86910e+00, -2.75510e-03, -4.73812e-03, -1.00189e+00,  2.05036e-04,  1.51631e-05,  6.50211e-07, -4.89856e-05,  2.18797e-07,  4.67382e-06,  7.71385e-04, -3.48985e-03,  9.90547e-02, -7.81269e-04, -5.56466e-03, -2.45182e-02,  3.66495e-04, -2.60233e-03,  1.90344e-03
 2.07500e+01,  9.98787e-01,  2.24153e+01,  1.20286e-02, -2.32413e-03,  2.95033e+00,  1.88043e+00,  1.86900e+00, -3.77342e-03, -4.86243e-03, -9.99924e-01,  2.95016e+00,  1.88042e+00,  1.86899e+00, -3.80647e-03, -4.86234e-03, -9.99926e-01,  1.69090e-04,  6.53400e-06,  3.88840e-06,  3.30475e-05, -8.70165e-08,  1.91705e-06, -2.30141e-04,  5.49543e-03,  8.94803e-02,  6.07029e-04,  3.91605e-04,  1.76624e-02, -1.46237e-03,  6.64885e-03, -6.16624e-04
 2.12500e+01,  9.97716e-01,  2.24797e+01,  1.26040e-02, -3.16036e-03,  2.92043e+00,  1.87964e+00,  1.87073e+00,  5.70790e-03, -4.02643e-03, -9.97642e-01,  2.92003e+00,  1.87964e+00,  1.87073e+00,  5.69874e-03, -4.02688e-03, -9.97646e-01,  4.00711e-04,  3.12876e-07,  1.39584e-06,  9.16557e-06,  4.46972e-07,  4.16817e-06, -4.98976e-04,  2.05298e-02,  1.32456e-01, -3.50964e-04,  1.48131e-03,  2.39859e-03,  1.35759e-04,  4.05945e-03, -9.99884e-04
 2.17500e+01,  9.96904e-01,  2.25360e+01,  1.10566e-02, -3.58817e-03,  2.91610e+00,  1.87089e+00,  1.87034e+00, -8.15342e-03, -4.31657e-03, -9.97439e-01,  2.91587e+00,  1.87088e+00,  1.87033e+00, -8.12010e-03, -4.31610e-03, -9.97431e-01,  2.32063e-04,  5.13430e-06,  7.62030e-06, -3.33219e-05, -4.62139e-07, -7.81947e-06, -1.24482e-03,  1.00222e-02,  1.03521e-01, -1.89993e-04,  5.31212e-04, -1.56505e-02,  3.01518e-04, -9.52913e-03,  1.07702e-04
 2.22500e+01,  9.97270e-01,  2.25902e+01,  1.02169e-02, -3.19431e-03,  2.89655e+00,  1.89217e+00,  1.86756e+00,  6.24174e-03, -4.80548e-03, -9.96517e-01,  2.89627e+00,  1.89217e+00,  1.86756e+00,  6.26098e-03, -4.80585e-03, -9.96518e-01,  2.75272e-04,  1.42025e-06,  2.91361e-06, -1.92397e-05,  3.66302e-07,  4.74293e-07, -1.06784e-03, -2.86599e-03,  1.14994e-01,  5.93894e-04, -5.96857e-04, -8.09679e-03,  1.48089e-04, -5.90648e-03, -3.82766e-04
 2.27500e+01,  1.00210e+00,  2.26418e+01,  1.46267e-02, -3.79469e-03,  2.91025e+00,  1.87471e+00,  1.85809e+00, -1.03957e-02, -4.11130e-03, -9.92130e-01,  2.90988e+00,  1.87470e+00,  1.85809e+00, -1.03326e-02, -4.11115e-03, -9.92134e-01,  3.73088e-04,  1.13027e-05,  4.25082e-07, -6.31295e-05, -1.44337e-07,  3.19921e-06, -2.80034e-04, -8.83530e-03,  1.32583e-01, -1.23665e-03, -8.94269e-04, -2.30778e-02,  3.35004e-04, -2.21791e-03,  5.72000e-04
 2.32500e+01,  1.00343e+00,  2.26984e+01,  9.26884e-03, -3.77070e-03,  2.91351e+00,  1.88163e+00,  1.85581e+00, -2.49062e-03, -4.80254e-03, -9.91789e-01,  2.91338e+00,  1.88162e+00,  1.85580e+00, -2.50986e-03, -4.80878e-03, -9.91791e-01,  1.29333e-04,  8.58459e-06,  6.18798e-06,  1.92424e-05,  6.24425e-06,  2.18802e-06, -1.09152e-03,  7.70484e-04,  7.88132e-02, -1.28089e-04,  8.40222e-03,  1.13947e-02,  6.00960e-04,  8.58409e-03,  1.02306e-03
 2.37500e+01,  1.00153e+00,  2.27518e+01,  6.34981e-03, -3.64781e-03,  2.91793e+00,  1.88121e+00,  1.85911e+00, -1.52275e-02, -6.29679e-03, -9.93168e-01,  2.91768e+00,  1.88120e+00,  1.85911e+00, -1.51947e-02, -6.29369e-03, -9.93166e-01,  2.42688e-04,  1.08558e-05,  1.94525e-06, -3.28142e-05, -3.09555e-06, -2.88763e-06, -1.13852e-03, -3.86747e-03,  1.07733e-01, -8.51573e-04, -8.17483e-03, -1.58293e-02,  1.01764e-03,  4.71623e-03, -5.83968e-04
 2.42500e+01,  9.93122e-01,  2.28023e+01,  4.85219e-03, -3.41388e-03,  2.92504e+00,  1.86369e+00,  1.87503e+00, -1.61417e-02, -8.22538e-03, -9.99137e-01,  2.92489e+00,  1.86366e+00,  1.87502e+00, -1.62045e-02, -8.22083e-03, -9.99131e-01,  1.55526e-04,  2.56893e-05,  1.68947e-05,  6.27521e-05, -4.54816e-06, -5.11378e-06, -5.71318e-05,  1.21487e-03,  8.63896e-02, -1.08769e-04,  2.59414e-03,  3.47396e-02, -8.54156e-05, -1.41984e-02, -2.05519e-03
 2.47500e+01,  9.93761e-01,  2.28566e+01, -3.41902e-04, -4.60780e-03,  2.92152e+00,  1.88040e+00,  1.87397e+00, -1.66361e-02, -7.14543e-03, -9.97762e-01,  2.92144e+00,  1.88039e+00,  1.87397e+00, -1.66204e-02, -7.14356e-03, -9.97757e-01,  7.45744e-05,  7.45796e-06,  2.41441e-06, -1.57197e-05, -1.87518e-06, -5.01182e-06, -5.53358e-04, -4.14730e-03,  5.93056e-02, -5.08165e-04, -6.08900e-03, -1.44410e-02,  2.65810e-04,  5.22376e-03, -2.61626e-03
 2.52500e+01,  9.91761e-01,  2.29023e+01,  2.16371e-03, -4.85957e-03,  2.93379e+00,  1.87868e+00,  1.87882e+00, -1.60889e-02, -5.44794e-03, -9.99915e-01,  2.93351e+00,  1.87867e+00,  1.87879e+00, -1.61361e-02, -5.44619e-03, -9.99923e-01,  2.85173e-04,  8.21315e-06,  2.50700e-05,  4.71130e-05, -1.75415e-06,  7.96816e-06, -2.90234e-04, -4.88722e-03,  1.16630e-01, -8.60073e-04,  1.30653e-03,  1.96109e-02,  2.81907e-04, -1.73459e-02,  4.08508e-04
 2.57500e+01,  9.98230e-01,  2.29551e+01,  8.68523e-03, -4.77715e-03,  2.96038e+00,  1.88337e+00,  1.86700e+00,  4.19171e-03, -3.93081e-03, -9.94657e-01,  2.96028e+00,  1.88337e+00,  1.86698e+00,  4.17937e-03, -3.93190e-03, -9.94652e-01,  1.03047e-04,  1.59852e-06,  2.33249e-05,  1.23399e-05,  1.08649e-06, -4.85473e-06,  1.28547e-03, -1.70002e-03,  7.02535e-02,  3.04648e-04,  9.90238e-04,  8.51167e-03,  1.09876e-03,  1.66753e-02, -1.86722e-03
 2.62500e+01,  1.00269e+00,  2.29926e+01,  9.71273e-03, -5.60269e-03,  2.95129e+00,  1.88657e+00,  1.85872e+00, -9.19342e-03, -5.62056e-03, -9.90388e-01,  2.95120e+00,  1.88654e+00,  1.85871e+00, -9.24493e-03, -5.62266e-03, -9.90386e-01,  9.84854e-05,  2.95513e-05,  3.38428e-06,  5.15090e-05,  2.09879e-06, -1.63345e-06,  5.46282e-04,  7.89765e-03,  6.69403e-02,  8.31120e-04, -1.29657e-03,  3.75338e-02,  1.47912e-04, -6.31025e-03,  1.77773e-03
 2.67500e+01,  9.98983e-01,  2.30504e+01,  1.95868e-02, -5.16780e-03,  2.98785e+00,  1.89128e+00,  1.86682e+00, -1.59629e-03, -5.07305e-03, -9.95218e-01,  2.98765e+00,  1.89128e+00,  1.86681e+00, -1.60141e-03, -5.07178e-03, -9.95214e-01,  2.00465e-04,  2.80136e-07,  9.20965e-06,  5.11942e-06, -1.26964e-06, -4.39282e-06, -3.56399e-04,  5.49671e-03,  9.74432e-02,  2.15824e-04,  1.45114e-03,  2.19835e-03, -4.30490e-04, -1.04953e-02,  1.80689e-04
 2.72500e+01,  9.97997e-01,  2.30780e+01,  1.38260e-02, -4.55978e-03,  2.98498e+00,  1.89272e+00,  1.87077e+00,  1.95086e-02, -5.11138e-03, -9.97699e-01,  2.98495e+00,  1.89272e+00,  1.87077e+00,  1.95170e-02, -5.11004e-03, -9.97699e-01,  2.88076e-05,  4.15960e-06,  1.00285e-06, -8.36099e-06, -1.33961e-06,  7.45320e-08, -1.38326e-03,  1.22338e-03,  3.69833e-02,  8.16385e-05,  4.18026e-03, -1.13980e-02,  1.81413e-04, -3.45054e-03,  5.92706e-04
 2.77500e+01,  9.92583e-01,  2.31274e+01,  9.27442e-03, -4.06637e-03,  2.99294e+00,  1.92011e+00,  1.88173e+00,  4.01409e-03, -7.20707e-03, -1.00265e+00,  2.99278e+00,  1.92011e+00,  1.88170e+00,  4.03966e-03, -7.20604e-03, -1.00263e+00,  1.62602e-04,  4.75939e-06,  2.53643e-05, -2.55699e-05, -1.03717e-06, -1.94418e-05,  1.59649e-04,  1.48036e-02,  8.30022e-02, -4.12429e-04,  4.54057e-04, -1.50388e-02,  1.35502e-04, -1.74397e-02,  1.27986e-03
 2.82500e+01,  9.99420e-01,  2.31552e+01,  7.72167e-03, -3.88862e-03,  2.96183e+00,  1.90381e+00,  1.87026e+00, -1.20670e-02, -8.19662e-03, -9.95866e-01,  2.96176e+00,  1.90381e+00,  1.87024e+00, -1.20634e-02, -8.20235e-03, -9.95860e-01,  6.34854e-05,  2.66645e-06,  1.31021e-05, -3.57675e-06,  5.73291e-06, -5.69199e-06, -4.80747e-04,  4.25070e-03,  5.46047e-02,  1.21568e-03, -5.48752e-03, -1.38795e-03, -1.91410e-04, -1.25428e-02, -1.08692e-03
 2.87500e+01,  9.91397e-01,  2.31924e+01,  3.54180e-03, -4.64547e-03,  2.96599e+00,  1.87890e+00,  1.88636e+00, -3.10230e-03, -7.44483e-03, -1.00413e+00,  2.96573e+00,  1.87890e+00,  1.88636e+00, -3.12692e-03, -7.44082e-03, -1.00411e+00,  2.66159e-04,  3.44179e-06,  5.70085e-06,  2.46122e-05, -4.00573e-06, -1.89817e-05, -1.26755e-04,  2.07377e-02,  1.05355e-01,  2.76007e-04,  5.38214e-03,  7.02264e-03, -7.37777e-04, -8.15286e-03, -2.27539e-03
 2.92500e+01,  9.97462e-01,  2.32434e+01,  2.84851e-03, -4.91989e-03,  2.96798e+00,  1.89497e+00,  1.87261e+00, -8.61780e-04, -7.34361e-03, -9.97568e-01,  2.96784e+00,  1.89497e+00,  1.87261e+00, -8.48765e-04, -7.34183e-03, -9.97561e-01,  1.41993e-04,  2.27831e-06,  6.19700e-06, -1.30147e-05, -1.77691e-06, -7.88869e-06, -2.18648e-04,  1.21756e-02,  7.89244e-02, -7.71054e-05,  2.32349e-03, -9.37476e-03,  3.29247e-04, -8.59579e-03,  5.45284e-04
 2.97500e+01,  9.93070e-01,  2.32843e+01, -1.16798e-03, -5.35554e-03,  2.96397e+00,  1.88042e+00,  1.87772e+00,  1.60469e-02, -9.12064e-03, -1.00098e+00,  2.96373e+00,  1.88041e+00,  1.87769e+00,  1.59944e-02, -9.13263e-03, -1.00098e+00,  2.39166e-04,  1.63040e-05,  2.84655e-05,  5.25074e-05,  1.19921e-05,  1.54679e-06,  8.89336e-04, -3.28547e-03,  1.06922e-01,  5.05967e-06, -8.28014e-03,  2.25569e-02, -1.03637e-03, -1.84481e-02, -1.52529e-03
 3.02500e+01,  9.94369e-01,  2.33196e+01,  5.08174e-03, -5.80387e-03,  2.95960e+00,  1.86942e+00,  1.87615e+00,  7.38752e-03, -1.01006e-02, -1.00033e+00,  2.95949e+00,  1.86942e+00,  1.87615e+00,  7.38665e-03, -1.01005e-02, -1.00033e+00,  1.11926e-04,  8.20028e-08,  2.30990e-07,  8.65421e-07, -9.49386e-08,  4.25596e-07, -5.73797e-04, -1.94833e-02,  6.19818e-02,  6.06436e-04,  4.59774e-04,  1.27581e-03,  4.54832e-05, -1.47564e-03, -1.54003e-03
 3.07500e+01,  9.92615e-01,  2.33671e+01,  1.18044e-02, -7.22650e-03,  2.97308e+00,  1.91329e+00,  1.87989e+00,  6.77537e-03, -8.67587e-03, -1.00209e+00,  2.97290e+00,  1.91329e+00,  1.87988e+00,  6.78480e-03, -8.67407e-03, -1.00208e+00,  1.82035e-04,  9.78550e-07,  1.02423e-05, -9.42117e-06, -1.79566e-06, -3.44239e-06,  1.15029e-04,  9.63865e-05,  9.33413e-02, -1.18069e-03, -2.13218e-03, -4.81193e-03,  1.82217e-04,  1.10640e-02, -1.83556e-03
 3.12500e+01,  9.94988e-01,  2.34036e+01,  7.94909e-03, -7.85728e-03,  2.96446e+00,  1.90531e+00,  1.87604e+00,  3.66054e-03, -7.79429e-03, -1.00086e+00,  2.96423e+00,  1.90530e+00,  1.87601e+00,  3.68733e-03, -7.79441e-03, -1.00084e+00,  2.32525e-04,  3.30539e-06,  2.54520e-05, -2.67881e-05,  1.26915e-07, -1.37989e-05,  1.50846e-03, -9.69903e-03,  1.03715e-01,  1.13829e-03,  1.85836e-04, -1.23743e-02, -9.97427e-04,  1.74735e-02,  2.38262e-04
 3.17500e+01,  9.97208e-01,  2.34396e+01,  9.50866e-03, -7.96191e-03,  2.96177e+00,  1.88939e+00,  1.87007e+00,  3.10868e-03, -6.92824e-03, -9.97941e-01,  2.96171e+00,  1.88938e+00,  1.87007e+00,  3.09725e-03, -6.92718e-03, -9.97945e-01,  6.07720e-05,  9.94893e-06,  7.87582e-07,  1.14332e-05, -1.06525e-06,  4.41000e-06, -4.08043e-04, -2.00801e-02,  3.62200e-02,  5.64618e-04,  2.67585e-03,  2.11427e-02, -4.76676e-04, -3.00914e-03, -8.30590e-04
 3.22500e+01,  1.00110e+00,  2.34792e+01,  5.37458e-03, -8.21177e-03,  2.94592e+00,  1.91218e+00,  1.86287e+00, -7.76141e-04, -6.39269e-03, -9.95120e-01,  2.94566e+00,  1.91212e+00,  1.86285e+00, -6.48444e-04, -6.39307e-03, -9.95112e-01,  2.58702e-04,  6.38049e-05,  1.96659e-05, -1.27697e-04,  3.80222e-07, -8.46333e-06,  1.63638e-04,  9.84413e-03,  1.09840e-01, -7.83433e-04, -1.94436e-03, -5.52615e-02,  5.60556e-04, -1.53130e-02,  1.79461e-03
 3.27500e+01,  9.95663e-01,  2.35234e+01,  6.77239e-03, -8.07295e-03,  2.95584e+00,  1.88870e+00,  1.87217e+00,  5.00532e-03, -7.81017e-03, -9.99819e-01,  2.95570e+00,  1.88870e+00,  1.87217e+00,  5.01619e-03, -7.81141e-03, -9.99811e-01,  1.47320e-04,  9.61944e-07,  3.84901e-06, -1.08721e-05,  1.24630e-06, -7.86320e-06, -2.03808e-04, -1.06214e-02,  8.12791e-02, -7.14421e-04,  1.92210e-03, -5.40428e-03, -6.60173e-04,  6.73824e-03, -1.08531e-03
 3.32500e+01,  9.94521e-01,  2.35494e+01,  3.02008e-03, -8.50994e-03,  2.92071e+00,  1.87215e+00,  1.87462e+00,  6.56564e-03, -6.85829e-03, -1.00091e+00,  2.92063e+00,  1.87215e+00,  1.87462e+00,  6.57779e-03, -6.85804e-03, -1.00091e+00,  7.95742e-05,  1.92850e-06,  6.89844e-07, -1.21452e-05, -2.48732e-07,  1.77432e-07, -5.14350e-05, -9.70860e-04,  6.17081e-02,  4.17770e-04, -7.05645e-04, -9.47085e-03, -6.49478e-04,  2.79864e-03,  3.11835e-04
 3.37500e+01,  1.00141e+00,  2.35785e+01,  4.15721e-04, -8.53603e-03,  2.93435e+00,  1.86084e+00,  1.86097e+00,  3.52045e-03, -4.38748e-03, -9.92625e-01,  2.93426e+00,  1.86083e+00,  1.86097e+00,  3.51372e-03, -4.38911e-03, -9.92627e-01,  8.82606e-05,  1.01026e-06,  5.04370e-06,  6.72644e-06,  1.62883e-06,  1.52842e-06,  1.26425e-04, -3.36048e-03,  6.47790e-02,  8.73997e-04, -2.53044e-03,  4.45339e-03,  5.26317e-04, -7.76192e-03, -4.97929e-04
 3.42500e+01,  1.00437e+00,  2.36109e+01,  2.43700e-03, -8.41837e-03,  2.95954e+00,  1.89617e+00,  1.85590e+00, -1.10392e-02, -3.45688e-03, -9.90176e-01,  2.95939e+00,  1.89617e+00,  1.85589e+00, -1.10460e-02, -3.45535e-03, -9.90140e-01,  1.48024e-04,  3.45257e-07,  1.45251e-05,  6.81353e-06, -1.52890e-06, -3.56523e-05,  7.70815e-05,  3.32275e-02,  5.19520e-02, -5.99127e-04,  1.45180e-03,  2.59451e-03, -4.65679e-04, -1.31871e-02,  7.88697e-04
 3.47500e+01,  9.96642e-01,  2.36521e+01, -4.10480e-03, -8.00119e-03,  2.98139e+00,  1.89819e+00,  1.86986e+00, -2.09980e-02, -4.30932e-03, -9.98630e-01,  2.98128e+00,  1.89819e+00,  1.86984e+00, -2.09716e-02, -4.30703e-03, -9.98640e-01,  1.11288e-04,  6.27697e-06,  1.16544e-05, -2.64129e-05, -2.29135e-06,  1.05277e-05,  4.96788e-04, -8.00806e-03,  7.12771e-02,  1.13955e-04,  1.69631e-03, -1.70153e-02,  5.07785e-04, -1.17563e-02,  1.77263e-03
 3.52500e+01,  9.95711e-01,  2.36942e+01,  2.06779e-03, -7.57873e-03,  2.95507e+00,  1.86203e+00,  1.87151e+00,  3.52477e-03, -5.18222e-03, -1.00020e+00,  2.95502e+00,  1.86202e+00,  1.87151e+00,  3.53052e-03, -5.18304e-03, -1.00019e+00,  5.08857e-05,  7.81360e-07,  1.29939e-06, -5.74331e-06,  8.19925e-07, -5.21198e-06,  1.89066e-04, -1.29551e-02,  4.20906e-02, -8.14667e-04,  2.29580e-03, -3.70868e-03,  2.23611e-04,  3.89671e-03, -1.14708e-03
 3.57500e+01,  9.87691e-01,  2.37138e+01,  6.72557e-03, -7.35489e-03,  2.94179e+00,  1.87879e+00,  1.88637e+00, -5.98136e-03, -4.69905e-03, -1.00843e+00,  2.94172e+00,  1.87879e+00,  1.88637e+00, -5.97459e-03, -4.69911e-03, -1.00843e+00,  6.37029e-05,  1.87538e-06,  9.48793e-09, -6.76793e-06,  6.61651e-08,  8.54606e-08, -9.45210e-04,  1.34980e-03,  5.52082e-02,  3.86612e-04, -3.85478e-03, -5.48317e-03, -2.13605e-04, -2.57850e-04,  8.49440e-05
 3.62500e+01,  9.99280e-01,  2.37518e+01,  8.55480e-03, -6.76774e-03,  2.91447e+00,  1.86613e+00,  1.86478e+00, -1.17931e-02, -4.70152e-03, -9.97727e-01,  2.91407e+00,  1.86612e+00,  1.86478e+00, -1.18430e-02, -4.70261e-03, -9.97717e-01,  3.94700e-04,  8.28512e-06,  3.13608e-06,  4.98956e-05,  1.08816e-06, -1.02084e-05,  1.07054e-03, -2.03782e-02,  1.31508e-01, -3.68883e-07,  2.08171e-03,  1.94929e-02,  1.72878e-04,  6.14076e-03,  4.39417e-05
 3.67500e+01,  1.00802e+00,  2.37892e+01,  8.10098e-03, -6.57804e-03,  2.92406e+00,  1.89031e+00,  1.84744e+00, -1.96298e-02, -5.47184e-03, -9.88728e-01,  2.92404e+00,  1.89030e+00,  1.84744e+00, -1.96429e-02, -5.47308e-03, -9.88725e-01,  2.02483e-05,  1.09083e-05,  5.12115e-06,  1.31705e-05,  1.23640e-06, -3.15724e-06, -1.42923e-05, -6.17195e-03,  2.86306e-02, -5.18169e-05,  8.49634e-04,  2.28230e-02, -3.28371e-04,  7.79495e-03,  1.43528e-03
 3.72500e+01,  1.00388e+00,  2.38133e+01,  8.63689e-03, -5.77651e-03,  2.93271e+00,  1.87332e+00,  1.85349e+00, -2.55250e-03, -3.44288e-03, -9.92636e-01,  2.93264e+00,  1.87331e+00,  1.85349e+00, -2.52731e-03, -3.44234e-03, -9.92638e-01,  7.28251e-05,  8.73913e-06,  4.06241e-08, -2.51916e-05, -5.34297e-07,  1.51460e-06, -8.67947e-04,  1.17802e-03,  5.91434e-02, -7.38661e-05, -8.05781e-04, -2.04501e-02, -3.67970e-05,  3.54756e-04,  1.20335e-03
 3.77500e+01,  1.00237e+00,  2.38501e+01,  3.28195e-03, -6.17097e-03,  2.95193e+00,  1.86056e+00,  1.85611e+00, -8.06546e-03, -3.77110e-03, -9.94162e-01,  2.95179e+00,  1.86055e+00,  1.85609e+00, -8.09568e-03, -3.77258e-03, -9.94149e-01,  1.35318e-04,  7.82731e-06,  1.99608e-05,  3.02251e-05,  1.47951e-06, -1.34150e-05, -6.81927e-04, -9.81638e-03,  7.81960e-02, -5.15044e-05,  1.28564e-03,  1.92000e-02,  9.00329e-04,  1.54270e-02, -5.32338e-04
 3.82500e+01,  1.00086e+00,  2.38764e+01, -4.26970e-03, -5.94690e-03,  2.95772e+00,  1.85295e+00,  1.86128e+00, -1.54291e-02, -2.83025e-03, -9.95160e-01,  2.95770e+00,  1.85294e+00,  1.86128e+00, -1.54117e-02, -2.83165e-03, -9.95158e-01,  2.33363e-05,  1.35054e-05,  4.98795e-07, -1.74515e-05,  1.39503e-06, -1.32171e-06,  3.77491e-04,  5.30458e-03,  3.17174e-02, -4.04229e-04, -6.17521e-03, -2.22357e-02, -9.79614e-04, -2.22735e-03, -4.61939e-04
 3.87500e+01,  1.01268e+00,  2.39084e+01, -9.21189e-03, -6.27501e-03,  2.92939e+00,  1.84198e+00,  1.84021e+00, -7.46014e-03, -3.17248e-03, -9.83763e-01,  2.92936e+00,  1.84197e+00,  1.84021e+00, -7.47530e-03, -3.17311e-03, -9.83760e-01,  3.03915e-05,  1.85999e-05,  6.91266e-07,  1.51679e-05,  6.34231e-07, -2.95443e-06,  1.31609e-04, -1.08533e-02,  3.14838e-02,  5.88014e-04,  4.03099e-03,  2.87367e-02, -1.67275e-05,  2.86480e-03, -5.64177e-04
 3.92500e+01,  1.01131e+00,  2.39343e+01, -6.28911e-03, -6.25845e-03,  2.94396e+00,  1.83375e+00,  1.84370e+00, -8.86342e-03, -4.60382e-03, -9.84675e-01,  2.94375e+00,  1.83374e+00,  1.84369e+00, -8.88408e-03, -4.60415e-03, -9.84673e-01,  2.11512e-04,  3.31848e-06,  2.16303e-07,  2.06571e-05,  3.25688e-07, -1.70009e-06,  5.27806e-04,  4.09579e-03,  1.00474e-01,  1.00231e-03, -3.42600e-03,  1.04073e-02, -8.05461e-05, -1.58635e-03, -5.56485e-04
 3.97500e+01,  1.00684e+00,  2.39632e+01,  6.43893e-03, -7.01904e-03,  2.92623e+00,  1.85989e+00,  1.85292e+00, -5.82974e-03, -4.12068e-03, -9.88576e-01,  2.92615e+00,  1.85987e+00,  1.85292e+00, -5.80842e-03, -4.11819e-03, -9.88572e-01,  7.93845e-05,  1.08739e-05,  2.91591e-06, -2.13132e-05, -2.48547e-06, -4.51800e-06,  4.30952e-04,  9.04283e-03,  5.88929e-02,  1.84007e-04,  5.07849e-03, -2.04652e-02, -3.13130e-05, -5.91197e-03, -1.17309e-05
 4.02500e+01,  1.00194e+00,  2.40012e+01, -4.15742e-03, -7.30784e-03,  2.95196e+00,  1.86300e+00,  1.86098e+00,  4.96375e-03, -3.35851e-03, -9.91852e-01,  2.95167e+00,  1.86297e+00,  1.86098e+00,  5.05095e-03, -3.35987e-03, -9.91846e-01,  2.85757e-04,  2.70996e-05,  1.18483e-06, -8.71960e-05,  1.35678e-06, -6.65946e-06, -6.06956e-04,  1.59412e-02,  1.12835e-01,  3.42112e-04, -2.53143e-03, -3.57319e-02,  9.13621e-04, -3.63547e-03, -7.84883e-04
 4.07500e+01,  9.94463e-01,  2.40339e+01, -7.30407e-03, -7.71150e-03,  2.94086e+00,  1.85893e+00,  1.87457e+00,  3.09606e-03, -1.78100e-03, -9.98361e-01,  2.94082e+00,  1.85893e+00,  1.87454e+00,  3.10256e-03, -1.78087e-03, -9.98344e-01,  3.96683e-05,  1.55680e-06,  2.86339e-05, -6.50022e-06, -1.29215e-07, -1.75792e-05,  1.16534e-03,  1.11237e-02,  3.74954e-02,  6.97741e-04,  9.50894e-05, -8.52583e-03, -9.52689e-04, -1.85033e-02, -4.87833e-04
 4.12500e+01,  9.98674e-01,  2.40699e+01, -7.42949e-03, -7.98921e-03,  2.91553e+00,  1.84432e+00,  1.86451e+00, -6.16155e-03, -1.30480e-03, -9.92845e-01,  2.91540e+00,  1.84432e+00,  1.86451e+00, -6.15933e-03, -1.30629e-03, -9.92851e-01,  1.29546e-04,  1.14659e-06,  2.85741e-06, -2.21224e-06,  1.49885e-06,  5.82602e-06, -6.05803e-06,  1.34129e-02,  7.41771e-02, -7.39220e-04,  3.12995e-03, -3.69945e-03,  7.65154e-04,  5.80152e-03, -4.28490e-04
 4.17500e+01,  9.95496e-01,  2.40963e+01, -8.49136e-03, -7.73249e-03,  2.93361e+00,  1.85017e+00,  1.87128e+00, -6.50686e-03, -6.04630e-04, -9.97294e-01,  2.93357e+00,  1.85015e+00,  1.87128e+00, -6.53306e-03, -6.05162e-04, -9.97296e-01,  4.63763e-05,  1.55845e-05,  1.40982e-07,  2.61978e-05,  5.31519e-07,  1.42936e-06, -1.56322e-04, -1.38192e-03,  4.71202e-02, -8.27703e-05,  2.28285e-03,  2.69694e-02, -1.65766e-05, -1.11865e-03,  1.32870e-03
 4.22500e+01,  9.93468e-01,  2.41211e+01, -1.76349e-02, -7.52788e-03,  2.91959e+00,  1.87113e+00,  1.87433e+00, -2.45260e-02,  8.77704e-04, -1.00015e+00,  2.91956e+00,  1.87112e+00,  1.87433e+00, -2.45073e-02,  8.77730e-04, -1.00015e+00,  3.43669e-05,  1.01426e-05,  9.08262e-09, -1.86675e-05, -2.67889e-08,  5.65191e-08, -3.82016e-04,  8.83355e-03,  3.65530e-02,  5.58885e-05, -4.88587e-03, -1.97763e-02, -1.15102e-04, -2.63346e-04,  3.24721e-04
 4.27500e+01,  9.97042e-01,  2.41503e+01, -1.32675e-02, -7.14758e-03,  2.92475e+00,  1.87576e+00,  1.86708e+00, -2.60803e-02,  8.29512e-04, -9.96845e-01,  2.92474e+00,  1.87575e+00,  1.86708e+00, -2.60868e-02,  8.29927e-04, -9.96843e-01,  8.40716e-06,  5.99377e-06,  1.07619e-06,  6.54607e-06, -4.14990e-07, -1.59172e-06, -1.28369e-03,  6.57550e-03,  1.49626e-02,  5.27905e-04,  3.07587e-03,  1.57784e-02,  1.25114e-03, -3.31697e-03,  1.16610e-03
 4.32500e+01,  9.96194e-01,  2.41748e+01, -1.66139e-02, -6.89902e-03,  2.93662e+00,  1.88148e+00,  1.87015e+00, -4.15780e-02,  1.63928e-03, -9.98328e-01,  2.93657e+00,  1.88147e+00,  1.87014e+00, -4.15634e-02,  1.64243e-03, -9.98332e-01,  4.50336e-05,  5.81119e-06,  5.48533e-06, -1.46271e-05, -3.14531e-06,  4.08597e-06,  5.62267e-04, -3.98932e-03,  4.57069e-02, -1.93806e-03,  4.34848e-03, -1.36838e-02, -1.19837e-03, -7.98963e-03,  1.51916e-03
 4.37500e+01,  9.96448e-01,  2.42084e+01, -4.80634e-03, -5.95009e-03,  2.96177e+00,  1.86643e+00,  1.86988e+00, -3.36320e-02,  2.65237e-03, -9.98028e-01,  2.96168e+00,  1.86641e+00,  1.86986e+00, -3.36649e-02,  2.65552e-03, -9.98010e-01,  8.74927e-05,  1.38350e-05,  1.48144e-05,  3.29515e-05, -3.15362e-06, -1.86421e-05, -1.03679e-03, -1.83994e-02,  5.33039e-02, -9.51837e-04, -3.54107e-03,  2.47077e-02,  7.11427e-04,  1.33093e-02,  1.63721e-03
 4.42500e+01,  9.98023e-01,  2.42391e+01, -7.36987e-03, -5.38128e-03,  2.95730e+00,  1.87416e+00,  1.86656e+00, -3.06237e-02,  1.53405e-03, -9.96714e-01,  2.95715e+00,  1.87415e+00,  1.86656e+00, -3.06008e-02,  1.53674e-03, -9.96723e-01,  1.52907e-04,  3.88546e-06,  4.62932e-06, -2.29157e-05, -2.68899e-06,  9.36492e-06,  9.48494e-04,  2.02565e-02,  7.53951e-02,  9.27924e-04, -4.86617e-03, -9.37706e-03, -1.06277e-03,  7.31532e-03, -1.88288e-03
 4.47500e+01,  1.00102e+00,  2.42636e+01, -8.30748e-03, -5.03375e-03,  2.91158e+00,  1.87327e+00,  1.86170e+00, -2.23440e-02,  9.45323e-04, -9.94417e-01,  2.91151e+00,  1.87326e+00,  1.86167e+00, -2.23582e-02,  9.42922e-04, -9.94417e-01,  7.25387e-05,  2.99555e-06,  2.85657e-05,  1.42351e-05,  2.40046e-06,  5.45427e-08,  1.71020e-03,  7.35123e-04,  5.88777e-02,  4.35144e-04,  1.69828e-03,  1.14598e-02, -7.01894e-04,  1.85066e-02, -8.61826e-04
 4.52500e+01,  1.00421e+00,  2.42906e+01, -5.63201e-03, -4.73341e-03,  2.93413e+00,  1.86910e+00,  1.85447e+00, -1.73656e-02, -1.48540e-04, -9.88787e-01,  2.93404e+00,  1.86909e+00,  1.85447e+00, -1.73832e-02, -1.49221e-04, -9.88790e-01,  9.56330e-05,  5.96673e-06,  1.14742e-07,  1.75778e-05,  6.80522e-07,  3.25207e-06, -1.48058e-04,  1.23038e-02,  6.33090e-02, -4.55704e-04, -3.06574e-03,  1.57637e-02,  1.22271e-04,  2.47648e-04,  2.28645e-03
 4.57500e+01,  1.00453e+00,  2.43085e+01, -3.96505e-03, -3.56019e-03,  2.94848e+00,  1.85440e+00,  1.85458e+00, -8.40099e-03,  6.53703e-04, -9.88755e-01,  2.94847e+00,  1.85439e+00,  1.85458e+00, -8.40678e-03,  6.53583e-04, -9.88756e-01,  8.68434e-06,  1.34672e-05,  2.52586e-07,  5.78151e-06,  1.20354e-07,  1.29439e-06,  4.92147e-04, -8.11821e-03,  1.23240e-02,  1.11636e-03,  1.09329e-03,  2.52508e-02,  1.85543e-04, -1.71188e-03,  4.92452e-04
 4.62500e+01,  9.96391e-01,  2.43248e+01, -7.54733e-03, -3.63827e-03,  2.94399e+00,  1.87466e+00,  1.87083e+00, -7.39344e-04,  2.84486e-03, -9.96443e-01,  2.94396e+00,  1.87466e+00,  1.87082e+00, -7.33417e-04,  2.83925e-03, -9.96447e-01,  3.25423e-05,  4.76648e-06,  1.13855e-05, -5.92769e-06,  5.60325e-06,  4.02127e-06,  1.29451e-03,  3.88244e-03,  3.86288e-02, -6.46919e-04,  5.79766e-03, -9.60077e-03, -4.73293e-04,  1.16621e-02,  3.55198e-04
 4.67500e+01,  1.00838e+00,  2.43595e+01, -7.05922e-03, -2.62646e-03,  2.93876e+00,  1.86388e+00,  1.85029e+00, -1.07513e-02,  3.06777e-03, -9.84763e-01,  2.93862e+00,  1.86387e+00,  1.85028e+00, -1.07982e-02,  3.07316e-03, -9.84752e-01,  1.45333e-04,  1.55068e-05,  7.31010e-06,  4.68925e-05, -5.38734e-06, -1.19104e-05, -9.48347e-04, -1.93443e-02,  7.41308e-02, -6.58382e-04, -8.09816e-03,  2.19583e-02,  1.42173e-03,  9.21492e-03,  1.97608e-03
 4.72500e+01,  9.98637e-01,  2.43864e+01, -9.41444e-03, -1.47208e-03,  2.97789e+00,  1.83883e+00,  1.86820e+00, -1.86049e-02,  2.17604e-03, -9.93524e-01,  2.97780e+00,  1.83882e+00,  1.86819e+00, -1.86012e-02,  2.18012e-03, -9.93506e-01,  8.67198e-05,  5.03831e-06,  8.66298e-06, -3.70776e-06, -4.08646e-06, -1.80766e-05,  7.70131e-04,  2.38940e-02,  4.31886e-02,  4.95298e-05,  4.12792e-03, -1.32075e-02, -1.06199e-03, -1.00882e-02,  2.32427e-03
 4.77500e+01,  1.00070e+00,  2.44043e+01, -7.60658e-03, -1.68826e-03,  2.94140e+00,  1.83981e+00,  1.86504e+00, -8.75405e-03,  6.95800e-05, -9.93187e-01,  2.94136e+00,  1.83979e+00,  1.86501e+00, -8.71915e-03,  7.29719e-05, -9.93191e-01,  4.32247e-05,  2.82011e-05,  2.71415e-05, -3.49022e-05, -3.39193e-06,  3.91140e-06,  8.39987e-04,  3.09156e-03,  4.50100e-02, -2.25730e-04, -2.64787e-03, -3.63373e-02, -1.55018e-04,  1.80341e-02, -6.32757e-04
 4.82500e+01,  1.00242e+00,  2.44252e+01, -1.31084e-02, -1.73594e-03,  2.94905e+00,  1.85415e+00,  1.86217e+00, -8.42247e-03, -9.87642e-05, -9.92948e-01,  2.94899e+00,  1.85415e+00,  1.86217e+00, -8.41755e-03, -9.95274e-05, -9.92946e-01,  5.77700e-05,  5.64349e-07,  2.54275e-06, -4.91846e-06,  7.63184e-07, -2.25211e-06, -7.20574e-05, -7.30303e-03,  5.05671e-02, -3.25429e-04,  1.84999e-03, -3.60218e-03,  2.46028e-04,  5.48797e-03,  1.01596e-03
 4.87500e+01,  9.98830e-01,  2.44540e+01, -2.09042e-03, -1.44553e-03,  2.94958e+00,  1.86511e+00,  1.86901e+00, -1.17093e-02, -4.50877e-04, -9.96640e-01,  2.94939e+00,  1.86511e+00,  1.86901e+00, -1.17325e-02, -4.51689e-04, -9.96637e-01,  1.87076e-04,  3.29411e-06,  3.09531e-06,  2.31831e-05,  8.12095e-07, -2.16650e-06, -3.99089e-04,  5.56899e-03,  9.41944e-02, -6.60942e-04, -1.46077e-03,  1.21677e-02,  2.54738e-04, -6.09190e-03,  3.29300e-04
 4.92500e+01,  9.96808e-01,  2.44806e+01, -7.35585e-03, -1.02119e-03,  2.94836e+00,  1.87704e+00,  1.87194e+00, -5.19260e-03, -4.41884e-04, -1.00006e+00,  2.94835e+00,  1.87702e+00,  1.87194e+00, -5.17888e-03, -4.39376e-04, -1.00006e+00,  1.29695e-05,  1.45987e-05,  9.66568e-07, -1.37144e-05, -2.50866e-06,  2.14255e-06,  8.16962e-05, -4.23360e-03,  2.34758e-02,  1.29658e-04,  5.46902e-03, -2.41075e-02, -4.23425e-04, -3.21679e-03,  2.05809e-03
 4.97500e+01,  9.99958e-01,  2.44964e+01, -7.95701e-03, -3.12025e-05,  2.91674e+00,  1.87058e+00,  1.86524e+00, -2.36765e-02, -3.75070e-04, -9.96695e-01,  2.91667e+00,  1.87057e+00,  1.86523e+00, -2.36553e-02, -3.77048e-04, -9.96689e-01,  6.56799e-05,  6.82213e-06,  4.46741e-06, -2.11640e-05,  1.97763e-06, -6.35870e-06, -1.66317e-04,  1.41227e-02,  4.86648e-02, -7.41532e-05, -4.45185e-03, -1.57978e-02,  6.34526e-04, -7.22517e-03,  2.08996e-03

